An optimization-based approach for high-order accurate discretization of conservation laws with discontinuous solutions

This work introduces a novel discontinuity-tracking framework for resolving discontinuous solutions of conservation laws with high-order numerical discretizations that support inter-element solution discontinuities, such as discontinuous Galerkin methods. The proposed method aims to align inter-element boundaries with discontinuities in the solution by deforming the computational mesh. A discontinuity-aligned mesh ensures the discontinuity is represented through inter-element jumps while smooth basis functions interior to elements are only used to approximate smooth regions of the solution, thereby avoiding Gibbs' phenomena that create well-known stability issues. Therefore, very coarse high-order discretizations accurately resolve the piecewise smooth solution throughout the domain, provided the discontinuity is tracked. Central to the proposed discontinuity-tracking framework is a discrete PDE-constrained optimization formulation that simultaneously aligns the computational mesh with discontinuities in the solution and solves the discretized conservation law on this mesh. The optimization objective is taken as a combination of the the deviation of the finite-dimensional solution from its element-wise average and a mesh distortion metric to simultaneously penalize Gibbs' phenomena and distorted meshes. We advocate a gradient-based, full space solver where the mesh and conservation law solution converge to their optimal values simultaneously and therefore never require the solution of the discrete conservation law on a non-aligned mesh. The merit of the proposed method is demonstrated on a number of one- and two-dimensional model problems including 2D supersonic flow around a bluff body. We demonstrate optimal $\mathcal{O}(h^{p+1})$ convergence rates in the $L^1$ norm for up to polynomial order $p=6$ and show that accurate solutions can be obtained on extremely coarse meshes.

==> dat/burg1d_exact.tikz <==
\addplot [ultra thick, solid, black, forget plot]
coordinates {
( -2.00000000,   2.00000000)
( -1.97979798,   1.96827207)
( -1.95959596,   1.93657608)
( -1.93939394,   1.90494396)
( -1.91919192,   1.87340755)
( -1.89898990,   1.84199860)
( -1.87878788,   1.81074876)
( -1.85858586,   1.77968947)
( -1.83838384,   1.74885201)
( -1.81818182,   1.71826744)
( -1.79797980,   1.68796656)
( -1.77777778,   1.65797986)
( -1.75757576,   1.62833755)
( -1.73737374,   1.59906947)
( -1.71717172,   1.57020509)
( -1.69696970,   1.54177348)
( -1.67676768,   1.51380327)
( -1.65656566,   1.48632261)
( -1.63636364,   1.45935918)
( -1.61616162,   1.43294014)
( -1.59595960,   1.40709207)
( -1.57575758,   1.38184102)
( -1.55555556,   1.35721239)
( -1.53535354,   1.33323100)
( -1.51515152,   1.30992099)
( -1.49494950,   1.28730583)
( -1.47474748,   1.26540829)
( -1.45454546,   1.24425043)
( -1.43434344,   1.22385354)
( -1.41414142,   1.20423816)
( -1.39393940,   1.18542405)
( -1.37373738,   1.16743015)
( -1.35353536,   1.15027457)
( -1.33333334,   1.13397460)
( -1.31313132,   1.11854664)
( -1.29292930,   1.10400623)
( -1.27272728,   1.09036801)
( -1.25252526,   1.07764571)
( -1.23232324,   1.06585214)
( -1.21212122,   1.05499918)
( -1.19191920,   1.04509776)
( -1.17171718,   1.03615784)
( -1.15151516,   1.02818843)
( -1.13131314,   1.02119756)
( -1.11111112,   1.01519225)
( -1.09090910,   1.01017856)
( -1.07070708,   1.00616154)
( -1.05050506,   1.00314522)
( -1.03030304,   1.00113266)
( -1.01010102,   1.00012587)
( -0.98989899,   1.00012587)
( -0.96969697,   1.00113266)
( -0.94949495,   1.00314522)
( -0.92929293,   1.00616153)
( -0.90909091,   1.01017856)
( -0.88888889,   1.01519225)
( -0.86868687,   1.02119755)
( -0.84848485,   1.02818843)
( -0.82828283,   1.03615784)
( -0.80808081,   1.04509776)
( -0.78787879,   1.05499918)
( -0.76767677,   1.06585214)
( -0.74747475,   1.07764570)
( -0.72727273,   1.09036800)
( -0.70707071,   1.10400622)
( -0.68686869,   1.11854663)
( -0.66666667,   1.13397459)
( -0.64646465,   1.15027456)
( -0.62626263,   1.16743014)
( -0.60606061,   1.18542404)
( -0.58585859,   1.20423815)
( -0.56565657,   1.22385353)
( -0.54545455,   1.24425042)
( -0.52525253,   1.26540828)
( -0.50505051,   1.28730582)
( -0.48484849,   1.30992098)
( -0.46464647,   1.33323099)
( -0.44444445,   1.35721238)
( -0.42424243,   1.38184100)
( -0.40404041,   1.40709206)
( -0.38383839,   1.43294013)
( -0.36363637,   1.45935917)
( -0.34343435,   1.48632260)
( -0.32323233,   1.51380325)
( -0.30303031,   1.54177347)
( -0.28282829,   1.57020508)
( -0.26262627,   1.59906945)
( -0.24242425,   1.62833753)
( -0.22222223,   1.65797984)
( -0.20202021,   1.68796654)
( -0.18181819,   1.71826743)
( -0.16161617,   1.74885200)
( -0.14141415,   1.77968945)
( -0.12121213,   1.81074874)
( -0.10101011,   1.84199859)
( -0.08080809,   1.87340753)
( -0.06060607,   1.90494394)
( -0.04040405,   1.93657606)
( -0.02020203,   1.96827205)
( -0.00000001,   1.99999998)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.00000001,  -2.00000002)
(  0.02020203,  -2.03172795)
(  0.04040405,  -2.06342394)
(  0.06060607,  -2.09505606)
(  0.08080809,  -2.12659247)
(  0.10101011,  -2.15800141)
(  0.12121213,  -2.18925126)
(  0.14141415,  -2.22031055)
(  0.16161617,  -2.25114800)
(  0.18181819,  -2.28173257)
(  0.20202021,  -2.31203346)
(  0.22222223,  -2.34202016)
(  0.24242425,  -2.37166247)
(  0.26262627,  -2.40093055)
(  0.28282829,  -2.42979492)
(  0.30303031,  -2.45822653)
(  0.32323233,  -2.48619675)
(  0.34343435,  -2.51367740)
(  0.36363637,  -2.54064083)
(  0.38383839,  -2.56705987)
(  0.40404041,  -2.59290794)
(  0.42424243,  -2.61815900)
(  0.44444445,  -2.64278762)
(  0.46464647,  -2.66676901)
(  0.48484849,  -2.69007902)
(  0.50505051,  -2.71269418)
(  0.52525253,  -2.73459172)
(  0.54545455,  -2.75574958)
(  0.56565657,  -2.77614647)
(  0.58585859,  -2.79576185)
(  0.60606061,  -2.81457596)
(  0.62626263,  -2.83256986)
(  0.64646465,  -2.84972544)
(  0.66666667,  -2.86602541)
(  0.68686869,  -2.88145337)
(  0.70707071,  -2.89599378)
(  0.72727273,  -2.90963200)
(  0.74747475,  -2.92235430)
(  0.76767677,  -2.93414786)
(  0.78787879,  -2.94500082)
(  0.80808081,  -2.95490224)
(  0.82828283,  -2.96384216)
(  0.84848485,  -2.97181157)
(  0.86868687,  -2.97880245)
(  0.88888889,  -2.98480775)
(  0.90909091,  -2.98982144)
(  0.92929293,  -2.99383847)
(  0.94949495,  -2.99685478)
(  0.96969697,  -2.99886734)
(  0.98989899,  -2.99987413)
(  1.01010102,  -2.99987413)
(  1.03030304,  -2.99886734)
(  1.05050506,  -2.99685478)
(  1.07070708,  -2.99383846)
(  1.09090910,  -2.98982144)
(  1.11111112,  -2.98480775)
(  1.13131314,  -2.97880244)
(  1.15151516,  -2.97181157)
(  1.17171718,  -2.96384216)
(  1.19191920,  -2.95490224)
(  1.21212122,  -2.94500082)
(  1.23232324,  -2.93414786)
(  1.25252526,  -2.92235429)
(  1.27272728,  -2.90963199)
(  1.29292930,  -2.89599377)
(  1.31313132,  -2.88145336)
(  1.33333334,  -2.86602540)
(  1.35353536,  -2.84972543)
(  1.37373738,  -2.83256985)
(  1.39393940,  -2.81457595)
(  1.41414142,  -2.79576184)
(  1.43434344,  -2.77614646)
(  1.45454546,  -2.75574957)
(  1.47474748,  -2.73459171)
(  1.49494950,  -2.71269417)
(  1.51515152,  -2.69007901)
(  1.53535354,  -2.66676900)
(  1.55555556,  -2.64278761)
(  1.57575758,  -2.61815898)
(  1.59595960,  -2.59290793)
(  1.61616162,  -2.56705986)
(  1.63636364,  -2.54064082)
(  1.65656566,  -2.51367739)
(  1.67676768,  -2.48619673)
(  1.69696970,  -2.45822652)
(  1.71717172,  -2.42979491)
(  1.73737374,  -2.40093053)
(  1.75757576,  -2.37166245)
(  1.77777778,  -2.34202014)
(  1.79797980,  -2.31203344)
(  1.81818182,  -2.28173256)
(  1.83838384,  -2.25114799)
(  1.85858586,  -2.22031053)
(  1.87878788,  -2.18925124)
(  1.89898990,  -2.15800140)
(  1.91919192,  -2.12659245)
(  1.93939394,  -2.09505604)
(  1.95959596,  -2.06342392)
(  1.97979798,  -2.03172793)
(  2.00000000,  -2.00000000)};



==> dat/burg1d_xshk0_midnode_nel0040_p1.sweep.dat <==
# phi(0) dev_from_mean/dev_from_unifmsh/0(1) res_two_norm_p_plus1/dev_from_unifmsh/0(2) res_two_norm_h_nref1/dev_from_unifmsh/0(3) norm_of_jump/dev_from_unifmsh/0(4) rankine_hugoniot_1d/dev_from_unifmsh/0(5) rinf(6)
-6.000000000000005329e-02 2.009467704515296660e+01 2.029569358096108278e+00 4.642601939987725856e+00 2.939894287859361022e+00 5.694525426482136332e+00 1.901234215559148844e-01
-5.846153846153851613e-02 2.028230103190282918e+01 1.534450200464793745e+00 4.517473635392600606e+00 2.969785213486211717e+00 5.677490458765078074e+00 1.899806027854769042e-01
-5.692307692307697203e-02 2.043572105638039105e+01 1.132315749641452873e+00 4.414828207216279665e+00 2.993748470470518619e+00 5.664025085643198842e+00 1.898377640858495141e-01
-5.538461538461543487e-02 2.055473670868368075e+01 8.285588434294599569e-01 4.336300386915561411e+00 3.011811169646542385e+00 5.654580169670021306e+00 1.896949055085110913e-01
-5.384615384615389078e-02 2.063914696881218092e+01 6.275595885547604613e-01 4.283207316072418891e+00 3.023984667147036731e+00 5.649511412543549049e+00 1.895520271049355721e-01
-5.230769230769235362e-02 2.068875020079353888e+01 5.326572757042851158e-01 4.256539976651866120e+00 3.030264918042597788e+00 5.649073545123326490e+00 1.894091289265853462e-01
-5.076923076923081646e-02 2.070334414860121086e+01 5.461218227836637240e-01 4.256954468814393877e+00 3.030632627575013505e+00 5.653415425664643834e+00 1.892662110249201390e-01
-4.923076923076927236e-02 2.068272593379851543e+01 6.691247484826658987e-01 4.284763140726169262e+00 3.025053205818436286e+00 5.662576295301115614e+00 1.891232734513876856e-01
-4.769230769230773520e-02 2.062669205488879598e+01 9.017096785066678333e-01 4.339925574821621446e+00 3.013476525634353642e+00 5.676483354769404244e+00 1.889803162574312800e-01
-4.615384615384619804e-02 2.053503838841184859e+01 1.242762387417553294e+00 4.422039435243388716e+00 2.995836477841883561e+00 5.694950725286353155e+00 1.888373394944795614e-01
-4.461538461538465394e-02 2.040756019186957815e+01 1.689980380011434358e+00 4.530331181710252508e+00 2.972050311273778611e+00 5.717679747784419675e+00 1.886943432139616128e-01
-4.307692307692311678e-02 2.024405210862845905e+01 2.239842017548726805e+00 4.663646655897518478e+00 2.942017738484935307e+00 5.744260467840952344e+00 1.885513274672954154e-01
-4.153846153846157963e-02 2.004430817502353079e+01 2.887575196045378156e+00 4.820441547590483822e+00 2.905619779913952705e+00 5.774174057402112759e+00 1.884082923058882919e-01
-4.000000000000003553e-02 1.980812182993937753e+01 3.627125586483651354e+00 4.998771749508605922e+00 2.862717309762438767e+00 5.806795845464000294e+00 1.882652377811413480e-01
-3.846153846153849837e-02 1.953528592728457269e+01 4.451124450096407337e+00 5.196283611848675044e+00 2.813149255118010394e+00 5.841398571626641001e+00 1.881221639444503602e-01
-3.692307692307696121e-02 1.922559275185408012e+01 5.350856046507109554e+00 5.410204110515325127e+00 2.756730385014968476e+00 5.877155438550050626e+00 1.879790708471995586e-01
-3.538461538461541711e-02 1.887883403926633363e+01 6.316224658378380319e+00 5.637330946837700196e+00 2.693248607041778264e+00 5.913142517820760169e+00 1.878359585407656240e-01
-3.384615384615387301e-02 1.849480100085519396e+01 7.335721264204464909e+00 5.874022601722258763e+00 2.622461664082878841e+00 5.948340051481109114e+00 1.876928270765199080e-01
-3.230769230769233585e-02 1.807328435465829841e+01 8.396389901562475444e+00 6.116188374111367843e+00 2.544093090463848572e+00 5.981632178891655549e+00 1.875496765058217719e-01
-3.076923076923079869e-02 1.761407436406211602e+01 9.483793777465816532e+00 6.359278442981798563e+00 2.457827241724553691e+00 6.011804594084192210e+00 1.874065068800256917e-01
-2.923076923076925807e-02 1.711696088610989364e+01 1.058198120241403473e+01 6.598274005041464108e+00 2.363303150366621974e+00 6.037539588646587241e+00 1.872633182504759297e-01
-2.769230769230771744e-02 1.658173343224958529e+01 1.167345145210904178e+01 6.827677558195353491e+00 2.260106873612496514e+00 6.057407842798415487e+00 1.871201106685105309e-01
-2.615384615384618028e-02 1.600818124529109454e+01 1.273912069969957805e+01 7.041503426220611317e+00 2.147761876725390096e+00 6.069856170920902017e+00 1.869768841854568819e-01
-2.461538461538463618e-02 1.539609339777413055e+01 1.375828821722159390e+01 7.233268656550310816e+00 2.100241598071235227e+00 6.073190176503581839e+00 1.868336388526379288e-01
-2.307692307692309902e-02 1.474525891919025433e+01 1.470860312636328082e+01 7.395984476456203716e+00 2.223006104878359146e+00 6.065550378150025068e+00 1.866903747213646270e-01
-2.153846153846156186e-02 1.405546696266371498e+01 1.556603210090537992e+01 7.522148572942322531e+00 2.346097291186241218e+00 6.044879757037480594e+00 1.865470918429430469e-01
-2.000000000000001776e-02 1.332650702678823151e+01 1.630482861007412865e+01 7.603738584353272323e+00 2.469515889366993289e+00 6.008879719538477993e+00 1.864037902686677128e-01
-1.846153846153848060e-02 1.255816925624154479e+01 1.689750458662212296e+01 7.632207385214784701e+00 2.593262633355942537e+00 5.954949944453771238e+00 1.862604700498282639e-01
-1.692307692307694345e-02 1.175024485804303609e+01 1.731480588188342296e+01 7.598481060653940133e+00 2.717338258652368221e+00 5.880105091001590623e+00 1.861171312377023490e-01
-1.538461538461539935e-02 1.090252669227389859e+01 1.752569367642639264e+01 7.492960997792007305e+00 2.841743502336252725e+00 5.780857125382365957e+00 1.859737738835631760e-01
-1.384615384615386219e-02 1.001481013587999236e+01 1.749733543072358444e+01 7.305532455515140633e+00 2.966479103070123635e+00 5.653044588387843739e+00 1.858303980386750709e-01
-1.230769230769231809e-02 9.086894391197237297e+00 1.719511157386096656e+01 7.025583699986423625e+00 3.091545801113309455e+00 5.491576360452819827e+00 1.856870037542903695e-01
-1.076923076923078093e-02 8.118584556200149294e+00 1.658264924513080629e+01 6.642043177074986815e+00 3.216944338325829378e+00 5.290030440190603755e+00 1.855435910816582989e-01
-9.230769230769243772e-03 7.109695081196194977e+00 1.562190517364021858e+01 6.143449324295028546e+00 3.342675458180234482e+00 5.039991148358604178e+00 1.854001600720147636e-01
-7.692307692307699674e-03 6.060055953381319860e+00 1.427334460450503606e+01 5.518084082946771218e+00 3.468739905768932541e+00 4.729876104252655367e+00 1.852567107765912269e-01
-6.153846153846162514e-03 4.969524826211872970e+00 1.249632756184423954e+01 4.754243912372283276e+00 3.595138427814535298e+00 4.342660589974108198e+00 1.851132432466111588e-01
-4.615384615384618416e-03 3.838014083852352876e+00 1.025000999948531799e+01 3.840852574117598728e+00 3.721871772675546364e+00 3.850855260276942360e+00 1.849697575332851507e-01
-3.076923076923081257e-03 2.665564433315739112e+00 7.495828022881271480e+00 2.769126291330354483e+00 3.848940690359485828e+00 3.203001678902054117e+00 1.848262536878193529e-01
-1.538461538461544098e-03 1.452631387338378710e+00 4.207117787640546780e+00 1.538991628670579370e+00 3.976345932525969129e+00 2.271726716908805788e+00 1.846827317614092578e-01
0.000000000000000000e+00 2.033255127132840567e-01 5.750360379017478429e-01 3.050795695518666584e-01 4.103339128350972587e+00 4.052890837602292629e-01 1.845391918052450286e-01
1.538461538461539761e-03 1.359315839949144733e+00 4.046659584254187259e+00 1.733980349077322014e+00 3.985134598095905201e+00 2.435504256839776005e+00 1.843990094158431958e-01
3.076923076923079522e-03 2.488749365239778744e+00 6.882882104228357001e+00 2.880854017817146229e+00 3.866970332630127682e+00 3.266896166348600694e+00 1.842594984265106817e-01
4.615384615384619284e-03 3.585850840322975852e+00 9.230150974517318474e+00 3.852456804020365499e+00 3.748846211212244040e+00 3.847734308381428381e+00 1.841199562405475554e-01
6.153846153846159045e-03 4.649920882802803135e+00 1.113778546679292702e+01 4.671530225266369740e+00 3.630762114291941067e+00 4.290792217976610701e+00 1.839803829263746415e-01
7.692307692307698806e-03 5.680659402157822058e+00 1.264614956464810547e+01 5.353644139271674263e+00 3.512717923495875638e+00 4.641500583811054348e+00 1.838407785524069915e-01
9.230769230769238567e-03 6.677890193893899706e+00 1.379193983100709531e+01 5.911833568734948585e+00 3.394713521625499997e+00 4.924071405186216666e+00 1.837011431870512190e-01
1.076923076923077746e-02 7.641490261655024874e+00 1.460955987909961351e+01 6.357807371780042516e+00 3.276748792647615982e+00 5.153471124496719291e+00 1.835614768987015033e-01
1.230769230769231809e-02 8.571363843607315403e+00 1.513163298803815238e+01 6.702399347822645126e+00 3.158823621688113370e+00 5.339867998561570239e+00 1.834217797557489149e-01
1.384615384615385872e-02 9.467430779329479407e+00 1.538923611873914155e+01 6.955773677762663532e+00 3.040937895023732906e+00 5.490644962234426885e+00 1.832820518265734222e-01
1.538461538461539761e-02 1.032962058171164088e+01 1.541202228506653604e+01 7.127531614402542459e+00 2.923091500075207794e+00 5.611436067849178144e+00 1.831422931795461118e-01
1.692307692307693651e-02 1.115786912530019137e+01 1.522829135700053271e+01 7.226772424921101390e+00 2.805284325401141476e+00 5.706711471827595972e+00 1.830025038830305206e-01
1.846153846153847713e-02 1.195211666390904526e+01 1.486503447956004642e+01 7.262130859956624107e+00 2.687516260690133940e+00 5.780131162404690492e+00 1.828626840053813041e-01
2.000000000000001776e-02 1.271230657809260478e+01 1.434796390067804062e+01 7.241801606696581572e+00 2.569787196752256087e+00 5.834770596865158865e+00 1.827228336149446797e-01
2.153846153846155492e-02 1.343838454864380871e+01 1.370153421853884090e+01 7.173556069213860908e+00 2.452097025515150186e+00 5.873270845100842408e+00 1.825829527800570951e-01
2.307692307692309555e-02 1.413029799149464694e+01 1.294895832423534365e+01 7.064754395696119182e+00 2.334445640013096845e+00 5.897941902416618198e+00 1.824430415690470042e-01
2.461538461538463618e-02 1.478799565963340257e+01 1.211221992563783623e+01 6.922354437569472552e+00 2.216832934383473841e+00 5.910835656303309094e+00 1.823031000502344234e-01
2.615384615384617681e-02 1.541142735559819776e+01 1.121208378854483989e+01 6.752918658205372182e+00 2.184567439750011886e+00 5.913798417408013819e+00 1.821631282919300432e-01
2.769230769230771744e-02 1.600054371937426012e+01 1.026810440659373214e+01 6.562619630049478125e+00 2.292676968553744477e+00 5.908509196917241191e+00 1.820231263624365603e-01
2.923076923076925460e-02 1.655529606890039318e+01 9.298633560304766732e+00 6.357244534548257775e+00 2.392046532375533108e+00 5.896507710261308155e+00 1.818830943300464575e-01
3.076923076923079522e-02 1.707563627840497489e+01 8.320827072150173365e+00 6.142198941728006290e+00 2.483114079803140584e+00 5.879214742078767486e+00 1.817430322630455564e-01
3.230769230769233585e-02 1.756151668423381196e+01 7.350650967239737099e+00 5.922510058887644924e+00 2.566257990258956845e+00 5.857946664378184565e+00 1.816029402297067996e-01
3.384615384615387301e-02 1.801289001115724631e+01 6.402887186315816770e+00 5.702829581222098376e+00 2.641806209073712886e+00 5.833925363100641803e+00 1.814628182982995774e-01
3.538461538461541711e-02 1.842970931414999924e+01 5.491138955745074490e+00 5.487436239300050644e+00 2.710043507086450809e+00 5.808284484986146801e+00 1.813226665370799573e-01
3.692307692307695427e-02 1.881192793205296709e+01 4.627835890692839627e+00 5.280238112536063788e+00 2.771217300655826499e+00 5.782072699956140482e+00 1.811824850142982335e-01
3.846153846153849143e-02 1.915949945047147907e+01 3.824238888002924330e+00 5.084774759910274611e+00 2.825542350811818704e+00 5.756254542481615388e+00 1.810422737981922658e-01
4.000000000000003553e-02 1.947237767198561897e+01 3.090444851321321629e+00 4.904219206523103836e+00 2.873204577737091370e+00 5.731709321152665737e+00 1.809020329569945851e-01
4.153846153846157269e-02 1.975051659219658973e+01 2.435391281213209247e+00 4.741379815546991949e+00 2.914364167601076971e+00 5.709228549328041247e+00 1.807617625589266197e-01
4.307692307692310985e-02 1.999387038051415999e+01 1.866860755803071426e+00 4.598702068551476785e+00 2.949158105692524678e+00 5.689512336026795403e+00 1.806214626721986960e-01
4.461538461538465394e-02 2.020239336485723669e+01 1.391485322257285828e+00 4.478270272364064830e+00 2.977702237929109597e+00 5.673165172310555171e+00 1.804811333650180316e-01
4.615384615384619110e-02 2.037604001961233635e+01 1.014750815706371823e+00 4.381809207103247061e+00 3.000092938874495907e+00 5.660691543208167253e+00 1.803407747055749688e-01
4.769230769230773520e-02 2.051476495637692210e+01 7.410011193321359713e-01 4.310685727368994691e+00 3.016408446109384300e+00 5.652491779453026055e+00 1.802003867620562971e-01
4.923076923076927236e-02 2.061852291711185359e+01 5.734423774195367418e-01 4.265910326663830077e+00 3.026709906572976116e+00 5.648858530017883517e+00 1.800599696026381480e-01
5.076923076923080952e-02 2.068726876942905335e+01 5.141471717361930649e-01 4.248138673703521384e+00 3.031042169192857738e+00 5.649974181747279722e+00 1.799195232954873269e-01
5.230769230769235362e-02 2.072095750381988211e+01 5.640586706738233147e-01 4.257673128285021313e+00 3.029434348914112451e+00 5.655909476046454110e+00 1.797790479087604254e-01
5.384615384615389078e-02 2.071954423268953960e+01 7.229947600772426153e-01 4.294464243734970488e+00 3.021900179499930506e+00 5.666623478059350738e+00 1.796385435106073736e-01
5.538461538461543487e-02 2.068298419112619513e+01 9.896521644844210597e-01 4.358112262592980457e+00 3.008438165722816748e+00 5.681964947770727470e+00 1.794980101691634466e-01
5.692307692307697203e-02 2.061123273937796441e+01 1.361610567681889927e+00 4.447868612089303397e+00 2.989031539394429338e+00 5.701675053872858001e+00 1.793574479525630316e-01
5.846153846153850919e-02 2.050424536708104029e+01 1.835336741912666048e+00 4.562637406118514427e+00 2.963648017757432918e+00 5.725391269534610750e+00 1.792168569289218638e-01
6.000000000000005329e-02 2.036197769930589274e+01 2.406188695979312175e+00 4.700976960831120266e+00 2.932239356744798187e+00 5.752652202875384368e+00 1.790762371663516817e-01


==> dat/burg1d_xshk0_midnode_nel0040_p2.sweep.dat <==
# phi(0) dev_from_mean/dev_from_unifmsh/0(1) res_two_norm_p_plus1/dev_from_unifmsh/0(2) res_two_norm_h_nref1/dev_from_unifmsh/0(3) norm_of_jump/dev_from_unifmsh/0(4) rankine_hugoniot_1d/dev_from_unifmsh/0(5) rinf(6)
-6.000000000000005329e-02 2.009584687720949603e+01 2.622719596003214093e+01 1.728109036355188266e+01 2.711681895932873676e+00 5.828448333523582825e+00 2.535400960813181115e-01
-5.846153846153851613e-02 2.028312417880598417e+01 2.820591687598280117e+01 1.820949610281232367e+01 2.781983533520876684e+00 5.781468299351899098e+00 2.533523681278539996e-01
-5.692307692307697203e-02 2.043626976289561625e+01 2.985957467212084993e+01 1.898088846900576243e+01 2.838266076879374822e+00 5.738939095735448248e+00 2.531646048785473058e-01
-5.538461538461543487e-02 2.055508041288359422e+01 3.115205882848594854e+01 1.957732882265126051e+01 2.880839773111265156e+00 5.703094136350613574e+00 2.529768064130971106e-01
-5.384615384615389078e-02 2.063935302233676694e+01 3.205501123117085172e+01 1.998481481927128556e+01 2.909918984167143563e+00 5.675733830166993954e+00 2.527889728111890055e-01
-5.230769230769235362e-02 2.068888450934527512e+01 3.254800642234287977e+01 2.019337439110089605e+01 2.925631032939522314e+00 5.658181178130340605e+00 2.526011041525039191e-01
-5.076923076923081646e-02 2.070347175883142299e+01 3.261873871638846367e+01 2.019716301583166640e+01 2.928021940518756860e+00 5.651241307403512160e+00 2.524132005167094572e-01
-4.923076923076927236e-02 2.068291158825377707e+01 3.226321424568153873e+01 1.999456337152530949e+01 2.917059542143276563e+00 5.655170724083832035e+00 2.522252619834607912e-01
-4.769230769230773520e-02 2.062700073405785872e+01 3.148594622390045572e+01 1.958828657651683258e+01 2.892634257140460186e+00 5.669660475748200312e+00 2.520372886324047101e-01
-4.615384615384619804e-02 2.053553585774900370e+01 3.030015173154636443e+01 1.898547421240618505e+01 2.854557617435141914e+00 5.693835089204678290e+00 2.518492805431762904e-01
-4.461538461538465394e-02 2.040831357179229855e+01 2.872794814777696359e+01 1.819780023068204855e+01 2.802558506516645398e+00 5.726266462673490487e+00 2.516612377954003943e-01
-4.307692307692311678e-02 2.024513048689587080e+01 2.680054694887321887e+01 1.724157163448830232e+01 2.736276907132933367e+00 5.764999352901862828e+00 2.514731604686900601e-01
-4.153846153846157963e-02 2.004578328369225204e+01 2.455844189626233742e+01 1.613782646913373853e+01 2.655254783109326056e+00 5.807583158691755010e+00 2.512850486426511099e-01
-4.000000000000003553e-02 1.981006881365531669e+01 2.205158751584958310e+01 1.491242707961319169e+01 2.558923507656027052e+00 5.851103600150509010e+00 2.510969023968717684e-01
-3.846153846153849837e-02 1.953778423645621132e+01 1.933956199488692107e+01 1.359614567919300043e+01 2.446586969979414494e+00 5.892207584199258719e+00 2.509087218109384843e-01
-3.692307692307696121e-02 1.922872720421352710e+01 1.649170579151495275e+01 1.222473780795832354e+01 2.317399105212107902e+00 5.927114747251269300e+00 2.507205069644204420e-01
-3.538461538461541711e-02 1.888269610770712603e+01 1.358722265321695488e+01 1.083899686580729060e+01 2.170334042226431670e+00 5.951609452242089482e+00 2.505322579368738367e-01
-3.384615384615387301e-02 1.849949040636036202e+01 1.071522207480970934e+01 9.484778886920153695e+00 2.032739710691813695e+00 5.961006927356110374e+00 2.503439748078545302e-01
-3.230769230769233585e-02 1.807891107366021544e+01 7.974669040831117606e+00 8.212979763978022874e+00 2.205176743385354410e+00 5.950086320786742711e+00 2.501556576568941814e-01
-3.076923076923079869e-02 1.762076120440670124e+01 5.474183374482610276e+00 7.079434625829605032e+00 2.376408633895046307e+00 5.912981279300081994e+00 2.499673065635234503e-01
-2.923076923076925807e-02 1.712484685161845732e+01 3.331587253113360791e+00 6.144685632289344390e+00 2.545992320547599608e+00 5.843014824962218690e+00 2.497789216072576479e-01
-2.769230769230771744e-02 1.659097819091225645e+01 1.673014043973930054e+00 5.473518343070600700e+00 2.713293451909427834e+00 5.732459583326657615e+00 2.495905028676020654e-01
-2.615384615384618028e-02 1.601897114525699095e+01 6.312155732231474747e-01 5.134070995115997960e+00 2.877371550727462424e+00 5.572197747504637810e+00 2.494020504240511971e-01
-2.461538461538463618e-02 1.540864961652295584e+01 3.423188914536919314e-01 5.196109038176970785e+00 3.036771409738344918e+00 5.351253768174704106e+00 2.492135643560864089e-01
-2.307692307692309902e-02 1.475984833487303405e+01 9.393766204139679665e-01 5.727554486203711548e+00 3.189120326658858140e+00 5.056205031976634956e+00 2.490250447431801295e-01
-2.153846153846156186e-02 1.407241550705235511e+01 2.538765411270579531e+00 6.787076715019173534e+00 3.330295143114947454e+00 4.670663476231207589e+00 2.488364916647940184e-01
-2.000000000000001776e-02 1.334621058512776592e+01 5.209361570554954746e+00 8.407073897038248589e+00 3.452576389156777115e+00 4.175891919931427942e+00 2.486479052003764123e-01
-1.846153846153848060e-02 1.258107592639937344e+01 8.898425944694622558e+00 1.055211744116013328e+01 3.540406828714589782e+00 3.557445677831733821e+00 2.484592854293682374e-01
-1.692307692307694345e-02 1.177670371977816721e+01 1.326346589526455233e+01 1.302280651643073561e+01 3.561948189995893355e+00 2.837063919648374455e+00 2.482706324311932111e-01
-1.538461538461539935e-02 1.093229496354357266e+01 1.747955480413111218e+01 1.534059574243618940e+01 3.466112296832632556e+00 2.163859041297293118e+00 2.480819462852701662e-01
-1.384615384615386219e-02 1.004664216768302687e+01 2.067614152357866431e+01 1.699112811602801543e+01 3.225859622675459892e+00 1.821431242822724395e+00 2.478932270710018648e-01
-1.230769230769231809e-02 9.119263856997299911e+00 2.274690365910996448e+01 1.790182696756777148e+01 3.302474678715767276e+00 1.878459417634896100e+00 2.477044748677816322e-01
-1.076923076923078093e-02 8.150367026272396842e+00 2.391679435213110594e+01 1.820304605792827601e+01 3.497705136408784110e+00 2.139945107456535212e+00 2.475156897549919133e-01
-9.230769230769243772e-03 7.140120006590122692e+00 2.426379900223706088e+01 1.794503601050360686e+01 3.629440026266818720e+00 2.448752361359340046e+00 2.473268718120034959e-01
-7.692307692307699674e-03 6.088522672666662139e+00 2.372783655965897509e+01 1.709934471597198780e+01 3.724041828229028628e+00 2.729994654067223081e+00 2.471380211181740394e-01
-6.153846153846162514e-03 4.995472180340848389e+00 2.216993526714478335e+01 1.559360533981572772e+01 3.795880310221024789e+00 2.939283990168956251e+00 2.469491377528520160e-01
-4.615384615384618416e-03 3.860813026386924030e+00 1.939299157488338565e+01 1.332535564554574847e+01 3.853219904912673410e+00 3.031576920923853447e+00 2.467602217953751564e-01
-3.076923076923081257e-03 2.684363533347404740e+00 1.513472834459633276e+01 1.016112127843465984e+01 3.901341270130401995e+00 2.934823941726861563e+00 2.465712733250644828e-01
-1.538461538461544098e-03 1.465933482982883396e+00 9.023332218965457230e+00 5.918368630891451154e+00 3.944631224097309374e+00 2.478225715739370560e+00 2.463822924212381305e-01
0.000000000000000000e+00 2.054477008677428329e-01 3.308089724947099741e-01 2.644548980111849912e-01 4.001517211556796738e+00 5.752296247820806903e-04 2.461932791631929740e-01
1.538461538461539761e-03 1.374675315592853941e+00 7.164583527860220791e+00 4.720087006293475440e+00 4.059139219925540054e+00 2.180571870792938238e+00 2.460042336302205312e-01
3.076923076923079522e-03 2.510122483184886732e+00 1.194167213310129760e+01 8.057496883369328344e+00 4.104795897438604513e+00 2.562529792545356067e+00 2.458151559016020782e-01
4.615384615384619284e-03 3.611898232643296680e+00 1.524346366212873782e+01 1.054005157082165667e+01 4.156825806555969116e+00 2.623730433872573542e+00 2.456260460566019044e-01
6.153846153846159045e-03 4.680002787262174557e+00 1.736092680343403316e+01 1.230859003280474973e+01 4.220484211149159393e+00 2.516391603620804496e+00 2.454369041744740854e-01
7.692307692307698806e-03 5.714451308979891841e+00 1.849548160921129636e+01 1.346363534866158673e+01 4.302778682117629927e+00 2.306466645233253843e+00 2.452477303344642590e-01
9.230769230769238567e-03 6.715299115797046525e+00 1.879123907908540758e+01 1.407778353668540028e+01 4.415453828696891847e+00 2.040040654745737481e+00 2.450585246158017150e-01
1.076923076923077746e-02 7.682685011163173705e+00 1.833055674787769362e+01 1.419044777395029833e+01 4.580098819457727899e+00 1.775544911879620491e+00 2.448692870977081104e-01
1.230769230769231809e-02 8.616906196068262247e+00 1.709272522168659236e+01 1.378255940160037873e+01 4.836951692680109716e+00 1.633147550970082573e+00 2.446800178593914465e-01
1.384615384615385872e-02 9.724029345027609850e+00 2.240847306506574199e+01 1.727565333782966661e+01 4.901956499230474940e+00 2.510968213510648361e+00 2.444907169800447644e-01
1.538461538461539761e-02 1.080178061669254319e+01 2.617612277784399666e+01 1.993152549627450654e+01 4.950194129260099274e+00 2.763682963529093151e+00 2.443013845388549155e-01
1.692307692307693651e-02 1.184620772532325361e+01 2.872838454788381313e+01 2.187974776098060659e+01 5.006234416289414568e+00 2.789329919087464305e+00 2.441120206149994809e-01
1.846153846153847713e-02 1.285734514238329140e+01 3.031227818364600779e+01 2.324034136400987904e+01 5.076512364788979603e+00 2.694392754285793945e+00 2.439226252876298406e-01
2.000000000000001776e-02 1.274036304655606955e+01 7.341654630663056125e+00 9.484515579868959989e+00 4.022083189289311633e+00 3.171730079578381378e+00 2.437331986358999281e-01
2.153846153846155492e-02 1.345879703206154865e+01 2.987683297614162292e+00 7.151642855439000357e+00 3.609420598812669745e+00 4.343381090579369719e+00 2.435437407389454134e-01
2.307692307692309555e-02 1.414688842866463325e+01 1.022030461786869182e+00 6.015054806643584939e+00 3.358194130568600499e+00 4.922366774778286214e+00 2.433542516758899488e-01
2.461538461538463618e-02 1.480180004192086862e+01 3.412092116762031058e-01 5.527180036002373065e+00 3.138229890605499950e+00 5.309340772218197557e+00 2.431647315258481656e-01
2.615384615384617681e-02 1.542302030967882587e+01 6.438549270789239998e-01 5.538383183475334093e+00 2.932297453092052919e+00 5.579923225362212413e+00 2.429751803679182365e-01
2.769230769230771744e-02 1.601030889508090027e+01 1.727420275808116079e+00 5.947726308280724794e+00 2.734289539723847806e+00 5.768699511082848730e+00 2.427855982811901459e-01
2.923076923076925460e-02 1.656351521563994211e+01 3.426753325526432192e+00 6.672644686341062226e+00 2.541342193643206127e+00 5.896088592080719337e+00 2.425959853447404724e-01
3.076923076923079522e-02 1.708252907413375965e+01 5.597841476417107387e+00 7.640978293332776339e+00 2.351893310345152255e+00 5.975930134451788334e+00 2.424063416376319446e-01
3.230769230769233585e-02 1.756726176137466311e+01 8.111771731280111197e+00 8.788034322282715749e+00 2.165004269891911637e+00 6.018475294723435454e+00 2.422166672389176045e-01
3.384615384615387301e-02 1.801763730742028713e+01 1.085201018246553417e+01 1.005527474756416595e+01 1.985992892375716634e+00 6.031804166743437889e+00 2.420269622276369215e-01
3.538461538461541711e-02 1.843358789565649403e+01 1.371300660025680962e+01 1.138964856246059298e+01 2.157156238348881150e+00 6.022580309161574164e+00 2.418372266828160977e-01
3.692307692307695427e-02 1.881505123778021016e+01 1.659940589724351412e+01 1.274321731838010052e+01 2.307799321160707073e+00 5.996483265348278024e+00 2.416474606834727590e-01
3.846153846153849143e-02 1.916196896938695104e+01 1.942556656096078882e+01 1.407292801298271812e+01 2.439578455792190237e+00 5.958466612189226019e+00 2.414576643086100705e-01
4.000000000000003553e-02 1.947428561868925811e+01 2.211524653808064755e+01 1.534046580309878038e+01 2.553803956287133303e+00 5.912912437322860981e+00 2.412678376372149047e-01
4.153846153846157269e-02 1.975194791708306852e+01 2.460138603485097519e+01 1.651215259836640570e+01 2.651522260337590531e+00 5.863719322594111993e+00 2.410779807482683335e-01
4.307692307692310985e-02 1.999490432399152340e+01 2.682594911231203127e+01 1.755887329704169630e+01 2.733572679003803074e+00 5.814344933986919983e+00 2.408880937207385498e-01
4.461538461538465394e-02 2.020310469178004453e+01 2.873980229670693731e+01 1.845601930554193615e+01 2.800627553932910629e+00 5.767816596728608580e+00 2.406981766335735407e-01
4.615384615384619110e-02 2.037650002575997021e+01 3.030261714960771258e+01 1.918344316925878346e+01 2.853221154515532820e+00 5.726719644897506178e+00 2.405082295657186564e-01
4.769230769230773520e-02 2.051504231103688980e+01 3.148278861940515583e+01 1.972542047035008750e+01 2.891770666073795404e+00 5.693171854633827245e+00 2.403182525961001514e-01
4.923076923076927236e-02 2.061868438798594738e+01 3.225736382247363565e+01 2.007061649026756101e+01 2.916591431611502472e+00 5.668791721657964189e+00 2.401282458036348988e-01
5.076923076923080952e-02 2.068737986445588461e+01 3.261197758161547711e+01 2.021205592717568322e+01 2.927907867521523766e+00 5.654667926710872372e+00 2.399382092672243394e-01
5.230769230769235362e-02 2.072108305684723462e+01 3.254079205171062483e+01 2.014709442762025660e+01 2.925860991403615330e+00 5.651336492465087957e+00 2.397481430657647516e-01
5.384615384615389078e-02 2.071974895501617553e+01 3.204643834395726287e+01 1.987739096035388542e+01 2.910513172843508745e+00 5.658770580358716273e+00 2.395580472781295156e-01
5.538461538461543487e-02 2.068333320794120311e+01 3.113995835602621298e+01 1.940888019240744811e+01 2.881850483683905395e+00 5.676385619249013637e+00 2.393679219831850169e-01
5.692307692307697203e-02 2.061179212863850552e+01 2.984074509501926542e+01 1.875174405539786449e+01 2.839782844513607074e+00 5.703059802203095607e+00 2.391777672597857896e-01
5.846153846153850919e-02 2.050508271812693906e+01 2.817647966630540424e+01 1.792038162334187845e+01 2.784142013070328936e+00 5.737167411745004664e+00 2.389875831867716849e-01
6.000000000000005329e-02 2.036316270948760732e+01 2.618306278092673267e+01 1.693337625342347863e+01 2.714677318856709043e+00 5.776620411733703442e+00 2.387973698429687042e-01


==> dat/burg1d_xshk0_midnode_nel0040_p3.sweep.dat <==
# phi(0) dev_from_mean/dev_from_unifmsh/0(1) res_two_norm_p_plus1/dev_from_unifmsh/0(2) res_two_norm_h_nref1/dev_from_unifmsh/0(3) norm_of_jump/dev_from_unifmsh/0(4) rankine_hugoniot_1d/dev_from_unifmsh/0(5) rinf(6)
-6.000000000000005329e-02 2.313274151598462325e+01 7.636186876758152664e+01 3.897476708987487370e+01 3.404782698218391079e+00 5.504054647637619979e+00 1.427319041068716432e-01
-5.846153846153851613e-02 2.410799320402798074e+01 7.645148976296175647e+01 3.897493957427048628e+01 2.914158696404423043e+00 5.673699379938546450e+00 1.426231929918473362e-01
-5.692307692307697203e-02 2.504915711806959777e+01 6.913897178011119138e+01 3.561319658297520618e+01 3.187400322989964785e+00 5.622931141545271849e+00 1.425144714799170265e-01
-5.538461538461543487e-02 2.056829517691910780e+01 7.984603900331951110e+00 2.295502065818653392e+01 4.359239694926695385e+00 1.723868582553588436e+00 1.424057396042762158e-01
-5.384615384615389078e-02 2.065045892755258095e+01 3.310030564670409792e+00 2.744366814838588553e+01 4.141721441258067848e+00 2.407796394696824382e+00 1.422969973981087211e-01
-5.230769230769235362e-02 2.069911727866281126e+01 8.048444829553842439e-01 2.956161524430267917e+01 4.053370473015599273e+00 2.731328176972443789e+00 1.421882448946052147e-01
-5.076923076923081646e-02 2.071334061259104686e+01 3.969291145317134228e-01 3.019386764809441814e+01 3.988676892092643644e+00 2.843644985333277919e+00 1.420794821269326935e-01
-4.923076923076927236e-02 2.069277735811454377e+01 2.018976096283289667e+00 2.956707964814245315e+01 3.927635373801443119e+00 2.783730683386962390e+00 1.419707091282654543e-01
-4.769230769230773520e-02 2.063713829650690101e+01 5.415137648773657553e+00 2.796554125733803176e+01 3.858667729077436714e+00 2.580851606714237967e+00 1.418619259317587811e-01
-4.615384615384619804e-02 2.054612822047194598e+01 1.014641035313880124e+01 2.579889804403988052e+01 3.769961311228714695e+00 2.273745674435594388e+00 1.417531325705766454e-01
-4.461538461538465394e-02 2.041941174227554257e+01 1.564940025740810903e+01 2.358637507438865555e+01 3.646766395086070922e+00 1.926366195768044465e+00 1.416443290778634234e-01
-4.307692307692311678e-02 2.025661002765743035e+01 2.136549024738739888e+01 2.184506149044747758e+01 3.473555888984158457e+00 1.640967443969796991e+00 1.415355154867638798e-01
-4.153846153846157963e-02 2.005736524699881329e+01 2.689923220210519261e+01 2.088404160012985500e+01 3.242821022908591200e+00 1.537480977537433624e+00 1.414266918304168952e-01
-4.000000000000003553e-02 1.982142529704222156e+01 3.205592542916984655e+01 2.069549750080447126e+01 3.433915390268521328e+00 1.666051872220142060e+00 1.413178581419492763e-01
-3.846153846153849837e-02 1.954863236953456607e+01 3.673143197647144831e+01 2.108352063764942486e+01 3.547402137536165512e+00 1.967778639861926138e+00 1.412090144544896064e-01
-3.692307692307696121e-02 1.923885220773871652e+01 4.081836199273488575e+01 2.183240890155381209e+01 3.603217969875591731e+00 2.360304038260580217e+00 1.411001608011508979e-01
-3.538461538461541711e-02 1.889193570606184736e+01 4.418774311697061563e+01 2.276653631101502384e+01 3.617187839398147364e+00 2.790768984657022500e+00 1.409912972150460242e-01
-3.384615384615387301e-02 1.850771449451286799e+01 4.670055307308421533e+01 2.374723600481350516e+01 3.598891769469105384e+00 3.230664147573414802e+00 1.408824237292810311e-01
-3.230769230769233585e-02 1.808600643611909575e+01 4.822110139634077086e+01 2.465935692330312534e+01 3.553854530184142213e+00 3.663786769537592747e+00 1.407735403769503624e-01
-3.076923076923079869e-02 1.762662103611130959e+01 4.862784386928870362e+01 2.540218066528350960e+01 3.485107007051791772e+00 4.079621340851932842e+00 1.406646471911503216e-01
-2.923076923076925807e-02 1.712936316093840006e+01 4.782303505712107494e+01 2.588524902413929496e+01 3.394095694397707863e+00 4.470280767571857439e+00 1.405557442049630290e-01
-2.769230769230771744e-02 1.659403549068413497e+01 4.574285522909230650e+01 2.602764664968912456e+01 3.281172193702723394e+00 4.829081223559083647e+00 1.404468314514668581e-01
-2.615384615384618028e-02 1.602044027227952228e+01 4.236934050242832228e+01 2.575981156448894893e+01 3.145831591191067034e+00 5.149846345574846218e+00 1.403379089637364074e-01
-2.461538461538463618e-02 1.540838079215027179e+01 3.774544778055757632e+01 2.502763590849029285e+01 2.986791058656631748e+00 5.426565339993429049e+00 1.402289767748361171e-01
-2.307692307692309902e-02 1.475766287960068013e+01 3.199495521881785365e+01 2.379921877929922047e+01 2.801947610789264242e+00 5.653266150450653171e+00 1.401200349178247095e-01
-2.153846153846156186e-02 1.406809672446881621e+01 2.534968743674550495e+01 2.207528792605636880e+01 2.588217804853266468e+00 5.824091904271595510e+00 1.400110834257577708e-01
-2.000000000000001776e-02 1.333949933820703038e+01 1.818791729633284149e+01 1.990525385786528290e+01 2.341229946250569682e+00 5.933684430556718681e+00 1.399021223316758433e-01
-1.846153846153848060e-02 1.257169809185686660e+01 1.108991409372116088e+01 1.741244322486098639e+01 2.054800734955210206e+00 5.978164243433190528e+00 1.397931516686250486e-01
-1.692307692307694345e-02 1.176453583553877102e+01 4.919094966070812980e+00 1.483472869118645932e+01 2.268839964562476830e+00 5.957378026430213858e+00 1.396841714696315517e-01
-1.538461538461539935e-02 1.091787758269317088e+01 9.357299922119483027e-01 1.259032911474518102e+01 2.542640983111381203e+00 5.879874955736782205e+00 1.395751817677290951e-01
-1.384615384615386219e-02 1.003161463093097261e+01 9.180045693760664482e-01 1.137598198774940172e+01 2.762895481934730224e+00 5.773271369555406984e+00 1.394661825959317147e-01
-1.230769230769231809e-02 9.105639864229852165e+00 7.064718425013842840e+00 1.224338736554702045e+01 2.888083696877498774e+00 5.700865697188892689e+00 1.393571739872585258e-01
-1.076923076923078093e-02 8.139685606884723867e+00 2.062501136885797592e+01 1.623283464593306391e+01 2.844359215066074142e+00 5.758064571180942615e+00 1.392481559747131559e-01
-9.230769230769243772e-03 7.132927962688610179e+00 3.781924700801723560e+01 2.255119574350215572e+01 2.556280785956800194e+00 5.953124369605435895e+00 1.391391285912926268e-01
-7.692307692307699674e-03 6.084216224117220406e+00 5.022640435134841397e+01 2.767887507565289695e+01 2.049738176789132282e+00 6.092424519832437824e+00 1.390300918699930444e-01
-6.153846153846162514e-03 4.993113263711903116e+00 5.403199201259125317e+01 2.922988164656093346e+01 2.415910475757015341e+00 6.005379883664309304e+00 1.389210458438041862e-01
-4.615384615384618416e-03 3.859690447442100325e+00 5.002000623476689611e+01 2.700511141990708097e+01 2.883289620971976053e+00 5.636631165002500943e+00 1.388119905457057546e-01
-3.076923076923081257e-03 2.683998357772177101e+00 3.941351814925208430e+01 2.132436523642709147e+01 3.285990942908388668e+00 4.930102609236122646e+00 1.387029260086658222e-01
-1.538461538461544098e-03 1.465973853257801052e+00 2.286064671281614480e+01 1.238989063164821047e+01 3.646928145920137698e+00 3.706056451923340767e+00 1.385938522656612881e-01
0.000000000000000000e+00 2.054477198575513364e-01 2.987859830415548479e-01 1.652942528650043208e-01 4.000018219947702569e+00 7.162179845775828242e-06 1.384847693496451815e-01
1.538461538461539761e-03 1.374110434870811748e+00 1.797511877590449458e+01 9.986179448661804514e+00 3.755371655018043597e+00 3.356538711937055552e+00 1.383790855485658167e-01
3.076923076923079522e-03 2.508818324399697541e+00 3.211489153806240182e+01 1.768138924615882246e+01 3.462430552401010608e+00 4.520330205749393038e+00 1.382754742670010417e-01
4.615384615384619284e-03 3.609494051405934822e+00 4.232261031529694151e+01 2.312149654976857249e+01 3.130062051741734130e+00 5.241455848354586777e+00 1.381718359286739917e-01
6.153846153846159045e-03 4.675955342038423446e+00 4.813317649722649350e+01 2.611295412115908121e+01 2.739746635771185268e+00 5.682946744975064135e+00 1.380681705898135214e-01
7.692307692307698806e-03 5.707858244966452332e+00 4.839178306140050267e+01 2.619638587754368686e+01 2.253415543840808333e+00 5.887821208537411977e+00 1.379644783066382441e-01
9.230769230769238567e-03 6.704539196199515771e+00 4.056995587134024106e+01 2.255179655000349470e+01 2.434193549254684896e+00 5.853291331327051594e+00 1.378607591353691597e-01
1.076923076923077746e-02 7.665368345275381579e+00 2.338000083307384358e+01 1.571161438459870396e+01 2.864969647457211721e+00 5.662481591550563742e+00 1.377570131322095048e-01
1.230769230769231809e-02 8.591772379786753788e+00 7.424597228426379480e+00 1.095041616355253211e+01 2.954293310650882631e+00 5.621428693635559526e+00 1.376532403533661797e-01
1.384615384615385872e-02 9.485263121758826799e+00 7.905143475423823674e-01 1.034426662244429274e+01 2.806023032297581654e+00 5.750131134043772185e+00 1.375494408550270165e-01
1.538461538461539761e-02 1.034573106629130201e+01 1.161885625488436435e+00 1.205858883365749534e+01 2.551768334585667208e+00 5.897690248812158309e+00 1.374456146933887846e-01
1.692307692307693651e-02 1.117283375649330068e+01 5.468800229567349902e+00 1.468364402476384001e+01 2.247080604102750012e+00 5.993125315874258341e+00 1.373417619246257437e-01
1.846153846153847713e-02 1.196632696479799485e+01 1.171422661226940498e+01 1.747414205831903899e+01 2.063535796484639029e+00 6.015697563531550607e+00 1.372378826049174549e-01
2.000000000000001776e-02 1.272604248525021120e+01 1.865079248591313998e+01 2.004228630827352120e+01 2.366324444205534672e+00 5.963116536456026573e+00 1.371339767904355966e-01
2.153846153846155492e-02 1.345185661688873502e+01 2.548529516647182902e+01 2.218916150107937568e+01 2.630796040973963024e+00 5.839321372067469262e+00 1.370300445373376919e-01
2.307692307692309555e-02 1.414367212956567244e+01 3.170958152857178902e+01 2.382212148906124582e+01 2.864686435135046505e+00 5.650088986614717257e+00 1.369260859017764065e-01
2.461538461538463618e-02 1.480140854192259781e+01 3.700413898104130794e+01 2.491181516519761985e+01 3.073620185222062595e+00 5.401429084513588386e+00 1.368221009399063215e-01
2.615384615384617681e-02 1.542499687432287914e+01 4.118019424964315078e+01 2.546797617445375295e+01 3.261992655301797495e+00 5.098997872054588321e+00 1.367180897078638380e-01
2.769230769230771744e-02 1.601437700518445340e+01 4.414280683055837073e+01 2.552461390818416476e+01 3.433566848232151969e+00 4.747894837435817195e+00 1.366140522617862729e-01
2.923076923076925460e-02 1.656949693843824889e+01 4.586584390244988185e+01 2.513002626231612879e+01 3.591996108298097123e+00 4.352606145351718858e+00 1.365099886578030330e-01
3.076923076923079522e-02 1.709031426270907161e+01 4.637361921932521369e+01 2.433894875377279021e+01 3.741488297815353636e+00 3.917026408478220478e+00 1.364058989520280929e-01
3.230769230769233585e-02 1.757680184763527720e+01 4.572520499790833526e+01 2.320437488106109569e+01 3.888041095382646528e+00 3.444659332475367375e+00 1.363017832005847252e-01
3.384615384615387301e-02 1.802896593690499927e+01 4.399482026333003404e+01 2.176419807672774809e+01 4.042629472130655266e+00 2.939746972213110432e+00 1.361976414595750251e-01
3.538461538461541711e-02 1.844691940774600525e+01 4.121878639644693010e+01 2.000333110082317489e+01 4.233190987399839678e+00 2.414878446133744028e+00 1.360934737851002274e-01
3.692307692307695427e-02 1.883972420469439513e+01 3.703941081327016605e+01 1.770452095834022188e+01 4.611105901029260323e+00 2.029029801184311754e+00 1.359892802332532402e-01
3.846153846153849143e-02 1.998661097633357997e+01 5.162608595987218507e+01 2.578743899109689863e+01 4.374000748291965834e+00 3.647972828561313996e+00 1.358850608601193666e-01
4.000000000000003553e-02 2.110124550002544552e+01 6.325933281117985274e+01 3.210483639844538573e+01 4.093233920632439293e+00 4.556547662766171847e+00 1.357808157217774980e-01
4.153846153846157269e-02 2.218357891592116005e+01 7.164248300125500180e+01 3.655729810104593014e+01 3.773849647329873047e+00 5.143730256932180112e+00 1.356765448743050551e-01
4.307692307692310985e-02 2.323345515184132282e+01 7.638064378398613030e+01 3.898025228976015910e+01 3.397183783861779105e+00 5.506395929983330717e+00 1.355722483737601125e-01
4.461538461538465394e-02 2.425054484373216468e+01 7.646962218172275527e+01 3.897455256915827704e+01 2.924185092359904203e+00 5.669691627776909826e+00 1.354679262762038539e-01
4.615384615384619110e-02 2.523417063437005581e+01 6.968841855661942475e+01 3.583128157200686559e+01 3.162484054941467004e+00 5.626985603971479399e+00 1.353635786376869432e-01
4.769230769230773520e-02 2.052717371237878652e+01 6.171344625790610827e+00 2.490681386618285131e+01 4.247459680837458507e+00 2.018668207474786147e+00 1.352592055142497474e-01
4.923076923076927236e-02 2.062938436444794377e+01 2.245128664622629167e+00 2.832484213790708338e+01 4.107323296740387875e+00 2.542401226056040020e+00 1.351548069619328551e-01
5.076923076923080952e-02 2.069743464411608613e+01 4.295089675593682377e-01 2.992228772696594064e+01 4.030510561751706966e+00 2.789786228917068289e+00 1.350503830367661695e-01
5.230769230769235362e-02 2.073093504450702795e+01 7.135822185568170273e-01 3.011017146814060297e+01 3.968563649008503447e+00 2.841467663536047183e+00 1.349459337947699067e-01
5.384615384615389078e-02 2.072972663841414942e+01 2.952648695006485635e+00 2.912831198669048405e+01 3.906150055596677717e+00 2.731502336606319137e+00 1.348414592919567889e-01
5.538461538461543487e-02 2.069368244227765175e+01 6.814429717221176297e+00 2.730591130951395229e+01 3.832310997039605205e+00 2.491676795662481236e+00 1.347369595843382617e-01
5.692307692307697203e-02 2.062265777471925432e+01 1.180683984755704685e+01 2.509096322781397603e+01 3.734800337186507502e+00 2.167346273304524562e+00 1.346324347279111988e-01
5.846153846153850919e-02 2.051646434484211667e+01 1.735946927679282581e+01 2.300584953555247480e+01 3.598817942549227489e+00 1.832145622905852367e+00 1.345278847786702814e-01
6.000000000000005329e-02 2.037488584242727185e+01 2.296629044454613577e+01 2.150473135988595175e+01 3.411210365256393207e+00 1.594118701632627921e+00 1.344233097925978948e-01


==> dat/burg1d_xshk0_midnode_p1.cnvg_amr_res_h.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.605579752090621204e+00 1.985352732112179774e+00 -2.015632866362743414e+00 3.636062090373756717e-01 6.268949781902877216e-01 1.849082961059559604e+00 1.818181818181816567e-01 2.394420247909379462e+00 1.464726788724646234e-02 1.563286636330807333e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -4.999999999999996114e-02 1.682872514061645841e+00 1.985352732112179774e+00 -2.000040510546458705e+00 1.181101282969053423e-01 3.179086962254247251e-01 1.777341821679803147e+00 4.999999999999996114e-02 2.317127485938355047e+00 1.464726788724646234e-02 4.051054702336465141e-05 -1.738952552319418920e+00 -1.050087038977613574e+00 -6.119589786521187347e-02 -1.996489246574101983e+00 -5.074464813679001318e-02 0.000000000000000000e+00 -9.210204516107136641e+00
4.100000000000000000e+01 -1.704545454545453725e-02 2.008121065863988974e+00 1.999977982475304783e+00 -2.000040510546458705e+00 4.422782704670501913e-02 1.869075259951750445e-01 1.437499183840035277e+00 1.704545454545453725e-02 1.991878934136011914e+00 2.201752412145374649e-05 4.051054702336465141e-05 -1.468147167482046545e+00 -7.938876558784581094e-01 -3.171871777633389899e-01 -1.608459800590961830e+00 -2.260667640938079093e-01 -9.715528020486829064e+00 0.000000000000000000e+00
8.100000000000000000e+01 -3.125000000000004510e-03 1.590039201769211541e+00 1.999977982475304561e+00 -2.000040510546458705e+00 1.495900605551945921e-02 8.026995108387580125e-02 1.738434058054983744e+00 3.125000000000004510e-03 2.409960798230789347e+00 2.201752412167579109e-05 4.051054702336465141e-05 -1.592123822545187251e+00 -1.241367426419896169e+00 2.791690582800238629e-01 -2.491564658881768590e+00 2.798333255202383185e-01 1.481151597644338370e-11 0.000000000000000000e+00
1.610000000000000000e+02 -1.065340909090914867e-03 1.988043353367885624e+00 1.999977982475304783e+00 -2.000000105007563089e+00 7.875456956748582565e-03 4.847256418574526216e-02 1.273908191252627109e+00 1.065340909090914867e-03 2.011956646632115486e+00 2.201752412145374649e-05 1.050081277487180387e-07 -9.339216171409203682e-01 -7.342507694627709025e-01 -4.525698990837420665e-01 -1.566535076322152387e+00 -2.627577078689041779e-01 -1.468062653496386570e-11 -8.669094863584733801e+00
3.210000000000000000e+02 1.598011363636302098e-04 1.541119453467180822e+00 1.999999968529961425e+00 -2.000000105007563089e+00 4.305455301750926896e-03 2.163845866888966518e-02 2.371046353131562423e+00 1.598011363636302098e-04 2.458880546532820066e+00 3.146946481180634692e-08 1.050081277487180387e-07 -8.751248519969874184e-01 -1.168815597212597091e+00 9.003025685527745736e-01 -2.749302790744600156e+00 2.907069471490630885e-01 -9.493083063006436007e+00 0.000000000000000000e+00
6.410000000000000000e+02 -6.658380681818788479e-05 1.831162003348759892e+00 1.999999968529962091e+00 -2.000000105007562645e+00 2.806487112724094686e-03 1.437460788956080107e-02 9.113943991432185143e-01 6.658380681818788479e-05 2.168837996651240996e+00 3.146946414567253214e-08 1.050081273046288288e-07 -6.187920025210641439e-01 -5.914051703483793609e-01 -1.382485585305632148e+00 -1.265881297556383123e+00 -1.814875109073876280e-01 -3.060726118684788907e-08 -6.115044793497533917e-09


==> dat/burg1d_xshk0_midnode_p1.cnvg_amr_res_p.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.605579752090621204e+00 1.985352732112179774e+00 -2.015632866362743414e+00 3.636062090373756717e-01 6.268949781902877216e-01 1.849082961059559604e+00 1.818181818181816567e-01 2.394420247909379462e+00 1.464726788724646234e-02 1.563286636330807333e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -1.818181818181817400e-02 1.690258711618076948e+00 1.998613675570477977e+00 -2.002606804705661325e+00 2.071638384337046446e-01 5.015786399780383098e-01 1.897496211344470662e+00 1.818181818181817400e-02 2.309741288381923940e+00 1.386324428948260135e-03 2.606804706225984702e-03 -8.699935589049097029e-01 -3.448952273665216728e-01 3.996957685006975736e-02 -3.560916116570708834e+00 -5.568218278458430398e-02 -3.645992628394819857e+00 -2.770143898230902124e+00
4.100000000000000000e+01 7.181818181818175328e-02 1.937208031383738760e+00 1.999872087000881482e+00 -2.000432667124054653e+00 1.016035788320963917e-01 3.721227533213105620e-01 1.548775839123874842e+00 7.181818181818175328e-02 2.062791968616262128e+00 1.279129985447546858e-04 4.326671246193125597e-04 -1.064840603911630934e+00 -4.462099817666978496e-01 -3.035206764247176392e-01 2.053234198792564857e+00 -1.690085865726415892e-01 -3.561859675130647940e+00 -2.684272967193533255e+00
8.100000000000000000e+01 2.231818181818179259e-02 1.633876997595412828e+00 1.999988288905850009e+00 -2.000071810975482922e+00 3.725281822852311714e-02 2.103635800822379331e-01 1.822899668167818010e+00 2.231818181818179259e-02 2.366123002404588060e+00 1.171109357622768243e-05 7.181097604758157615e-05 -1.473615690518073063e+00 -8.377230260132374484e-01 2.393436682213145872e-01 -1.716515387107865109e+00 2.014935799301229846e-01 -3.511373513244957056e+00 -2.637673325566993299e+00
1.610000000000000000e+02 4.318181818181027198e-05 3.640325799735967927e+00 1.999998930754925075e+00 -2.000011927680768853e+00 3.501957289522136287e-03 3.625122344141135794e-02 3.480209125102664558e-01 4.318181818181027198e-05 3.596742002640329616e-01 1.069244501161747962e-06 1.192768133351229665e-05 -3.441862767539906276e+00 -2.559649028317437569e+00 -2.410522753531713303e+00 -9.094825002265356062e+00 -2.742259436970055031e+00 -3.484338134637447126e+00 -2.613235107466418405e+00
3.210000000000000000e+02 4.318181818181027198e-05 3.522396287664368852e+00 1.999999902483510894e+00 -2.000001982451641069e+00 2.414178438884786049e-03 3.518676886979112128e-02 4.604815553882595225e-01 4.318181818181027198e-05 4.776037123356320357e-01 9.751591534268300165e-08 1.982452205728790773e-06 -5.390480943013968851e-01 -4.319045750298869391e-02 4.057903100854858280e-01 0.000000000000000000e+00 4.109675450954938802e-01 -3.470383247201355381e+00 -2.600625653534290649e+00
6.410000000000000000e+02 4.318181818181027198e-05 3.354485196360303512e+00 1.999999991110529951e+00 -2.000000329635945651e+00 1.768776074401675041e-03 3.418289011495940360e-02 6.183605324133245595e-01 4.318181818181027198e-05 6.455148036396973765e-01 8.888896285697001076e-09 3.296365103100384886e-07 -4.497924546695872827e-01 -4.185278481529040168e-02 4.262635115215290260e-01 0.000000000000000000e+00 4.356158048945273920e-01 -3.463350366770750810e+00 -2.594172275624076374e+00


==> dat/burg1d_xshk0_midnode_p1.cnvg_uref.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.605579752090621204e+00 1.985352732112179774e+00 -2.015632866362743414e+00 3.636062090373756717e-01 6.268949781902877216e-01 1.849082961059559604e+00 1.818181818181816567e-01 2.394420247909379462e+00 1.464726788724646234e-02 1.563286636330807333e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -9.523809523809534383e-02 1.538041504817525329e+00 1.997822799565171614e+00 -2.002251558702670131e+00 1.808048547845979848e-01 4.522564989969095617e-01 1.905197584845499392e+00 9.523809523809534383e-02 2.461958495182475559e+00 2.177200434254622508e-03 2.251558703234790570e-03 -1.080457452659970174e+00 -5.049734234510678821e-01 4.623360173129349021e-02 -9.999999999999968914e-01 4.301711569936915447e-02 -2.947933650329390698e+00 -2.996707976299637810e+00
4.100000000000000000e+01 -4.878048780487809211e-02 1.501896570508961526e+00 1.999703418044731285e+00 -2.000301697709345294e+00 9.122742020664732776e-02 3.234253021369488112e-01 1.921436115508911691e+00 4.878048780487809211e-02 2.498103429491039584e+00 2.965819546949521879e-04 3.016977099099538151e-04 -1.022439528548277243e+00 -5.011307054508684633e-01 1.268539825021055591e-02 -1.000000000000000222e+00 2.178410343015878964e-02 -2.979557049814220093e+00 -3.004190376567022813e+00
8.100000000000000000e+01 -2.469135802469146768e-02 1.483202697525074942e+00 1.999961308440624252e+00 -2.000039027151647275e+00 4.454650692346081436e-02 2.300662249619742361e-01 1.930963935677279864e+00 2.469135802469146768e-02 2.516797302474925946e+00 3.869155880198427155e-05 3.902715221193453488e-05 -1.052791732721088946e+00 -5.002385686145163213e-01 7.264811207123605952e-03 -9.999999999999947820e-01 1.094964991330345250e-02 -2.991291917246491128e+00 -3.003725602178044962e+00
1.610000000000000000e+02 -1.242236024844745046e-02 1.473702258380943375e+00 1.999995059459587443e+00 -2.000004962030674793e+00 2.222827299707057225e-02 1.631812589855901330e-01 1.940322179129130742e+00 1.242236024844745046e-02 2.526297741619057291e+00 4.940539838793611693e-06 4.962031239452713294e-06 -1.011956377049203937e+00 -5.000407532397184163e-01 7.037874025832202216e-03 -9.999999999999776845e-01 5.484646164843711737e-03 -2.996042277866168391e+00 -3.002295349831020310e+00
3.210000000000000000e+02 -6.230529595015577016e-03 1.468914328734223229e+00 1.999999375834721649e+00 -2.000000625524862130e+00 1.110049843034475840e-02 1.155660637907998251e-01 1.945044610191840828e+00 6.230529595015577016e-03 2.531085671265777659e+00 6.241647045879261668e-07 6.255254267895082876e-07 -1.006287009895659113e+00 -5.000012679038225993e-01 3.522829192894386119e-03 -1.000000000000028422e+00 2.743972659027708611e-03 -2.998123760360736245e+00 -3.001258202696409416e+00
6.410000000000000000e+02 -3.120124804992130407e-03 1.466511051435218205e+00 1.999999921564109107e+00 -2.000000078521383617e+00 5.546510578028967728e-03 8.178149490201684635e-02 1.947416559315343854e+00 3.120124804992130407e-03 2.533488948564782461e+00 7.843531713014328943e-08 7.852194827684400025e-08 -1.003228324852283082e+00 -4.999959312442655013e-01 1.762233575182398006e-03 -1.000000000000032419e+00 1.372281724162860471e-03 -2.999096257610489147e+00 -3.000648935844823395e+00


==> dat/burg1d_xshk0_midnode_p1.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
4.000000000000000000e+00 -4.209908775922050622e-03 3.367065607959237816e+00 1.757435407141241246e+00 -2.298036274477518237e+00 5.405425200540470154e-01 4.397239406667438621e-01 6.177858578528161448e-01 4.209908775922050622e-03 6.329343920407630719e-01 2.425645928581849908e-01 2.980362744780828965e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 -7.246053151466388389e-04 3.700728831288589760e+00 1.980689489433994588e+00 -2.020795037708402297e+00 1.102943430383646894e-01 1.561702324513821460e-01 2.959562378146680661e-01 7.246053151466388389e-04 2.992711687114111285e-01 1.931051056543164890e-02 2.079503770896695691e-02 -1.734624839913181393e+00 -1.129772942663383350e+00 -8.031624301193335258e-01 -1.920317518324947015e+00 -8.174443585386790279e-01 -2.761807374692678341e+00 -2.905738022175362367e+00
3.000000000000000000e+01 -2.873744043357765948e-05 3.896389724290325152e+00 1.999246678930640009e+00 -2.000771238482653924e+00 1.256115709886368968e-02 3.090439278361148401e-02 1.043956764511704272e-01 2.873744043357765948e-05 1.036102757096757365e-01 7.533210687862279542e-04 7.712384832185836814e-04 -1.977534183624923170e+00 -1.474631521582522309e+00 -9.484905162934496037e-01 -2.937730016037067404e+00 -9.655030995038069719e-01 -2.952737126561751690e+00 -2.998757666406596911e+00
5.000000000000000000e+01 -6.242760172086347935e-06 3.937523705093535664e+00 1.999836107017478826e+00 -2.000166208536826584e+00 4.539845379043506469e-03 1.437054819823600608e-02 6.286838443813191901e-02 6.242760172086347935e-06 6.247629490646522399e-02 1.638929819474110872e-04 1.662085373912436381e-04 -1.992296942752387556e+00 -1.498980182855015553e+00 -9.927944732858463572e-01 -2.988844581061234962e+00 -9.902582886580471033e-01 -2.985907100995285557e+00 -3.004458511488153238e+00
7.000000000000000000e+01 -2.279249005432255228e-06 3.955291695085345616e+00 1.999940105911839350e+00 -2.000060496251006459e+00 2.316167445646739181e-03 8.673103129661623167e-03 4.493863544746123928e-02 2.279249005432255228e-06 4.470830491465527246e-02 5.989408758688696821e-05 6.049625157111826468e-05 -2.000102903444556102e+00 -1.500730671612241052e+00 -9.978401372742152775e-01 -2.994530618165533564e+00 -9.945186860711124899e-01 -2.991735307213773343e+00 -3.003700554358068597e+00
1.000000000000000000e+02 -7.826896587584334130e-07 3.968664504641016944e+00 1.999979415863172960e+00 -2.000020728622023292e+00 1.106765643297980212e-03 5.077648242473152378e-03 3.145644789298551736e-02 7.826896587584334130e-07 3.133549535898394467e-02 2.058413625327659702e-05 2.072862258795105106e-05 -2.070433996479599692e+00 -1.501026190970488727e+00 -1.000053202237902505e+00 -2.996748254440845471e+00 -9.964472992456948619e-01 -2.994483126269954720e+00 -3.002918889941224023e+00
1.200000000000000000e+02 -4.531274590311699413e-07 3.973874925441853279e+00 1.999988079087393400e+00 -2.000011990574689591e+00 7.523699705044140486e-04 3.861986991536178228e-03 2.621240025711246702e-02 4.531274590311699413e-07 2.612507455814760959e-02 1.192091203283673906e-05 1.199057525425040183e-05 -2.116968655408878242e+00 -1.501009530295039029e+00 -1.000273334258673597e+00 -2.997795903269579121e+00 -9.974461114563277775e-01 -2.995951397128033378e+00 -3.002357717838023188e+00
1.500000000000000000e+02 -2.320882438677588258e-07 3.979090524772225024e+00 1.999993892077772450e+00 -2.000006136449480110e+00 4.883510409990056639e-04 2.762840169411068855e-03 2.096695600052456143e-02 2.320882438677588258e-07 2.090947522777586443e-02 6.107921653786263505e-06 6.136450044769148349e-06 -1.936841503676156817e+00 -1.500928958931063484e+00 -1.000633516364840769e+00 -2.998320084246346440e+00 -9.979815524803681281e-01 -2.996759741158399049e+00 -3.001989237099842889e+00
2.000000000000000000e+02 -9.794629303922539415e-08 3.984311069242024494e+00 1.999997421395148356e+00 -2.000002587629208683e+00 2.762548612522172501e-04 1.794103600868568894e-03 1.572215655562092529e-02 9.794629303922539415e-08 1.568893075797639369e-02 2.578604277880813811e-06 2.587629773342925432e-06 -1.980348093057844538e+00 -1.500801503998032693e+00 -1.000676577211159213e+00 -2.998790836212534394e+00 -9.984876622230026699e-01 -2.997539186639205600e+00 -3.001591610171386204e+00


==> dat/burg1d_xshk0_midnode_p2.cnvg_amr_res_h.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.549593617474036789e+00 2.002780172830219918e+00 -1.996892045914226310e+00 3.244013534035187774e-01 6.252968238438756376e-01 1.875317403338621292e+00 1.818181818181816567e-01 2.450406382525963878e+00 2.780172830793681271e-03 3.107954085209030382e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 4.090909090909087414e-02 1.702852558197819555e+00 2.002780172830219918e+00 -1.999991871992904846e+00 8.120040069776386649e-02 3.073392436593730404e-01 1.882143570612411221e+00 4.090909090909087414e-02 2.297147441802181334e+00 2.780172830793681271e-03 8.128006530494502613e-06 -2.141978233402582532e+00 -1.098429401016014495e+00 5.618999271460460403e-03 -2.306823711853503323e+00 -9.988100441926638096e-02 0.000000000000000000e+00 -9.196032221560868081e+00
4.100000000000000000e+01 5.681818181818171568e-03 1.788550032041993809e+00 2.000004390320749170e+00 -1.999991871992904846e+00 1.559519136256965789e-02 1.251783493659948399e-01 1.705054997320975652e+00 5.681818181818171568e-03 2.211449967958007079e+00 4.390321322933488091e-06 8.128006530494502613e-06 -2.466121330373408860e+00 -1.342520212950430114e+00 -1.476930162670793967e-01 -2.950574875931081920e+00 -5.682645107832585279e-02 -9.641834739868306414e+00 0.000000000000000000e+00
8.100000000000000000e+01 2.556818181818173562e-03 1.723564023761059438e+00 2.000004390320749170e+00 -1.999991871992904846e+00 4.947743618067519146e-03 7.685661067912522015e-02 1.844820515570988029e+00 2.556818181818173562e-03 2.276435976238941450e+00 4.390321322933488091e-06 8.128006530494502613e-06 -1.686106058073160163e+00 -7.164259704317905708e-01 1.157104944647388833e-01 -1.172763352341132048e+00 4.253727676690130521e-02 0.000000000000000000e+00 0.000000000000000000e+00
1.610000000000000000e+02 3.551136363636300851e-04 1.791023685168527280e+00 2.000004390320749170e+00 -1.999999978987764271e+00 9.700754925242117748e-04 3.126565173528724623e-02 1.703499145510306789e+00 3.551136363636300851e-04 2.208976314831473609e+00 4.390321322933488091e-06 2.101167106971502108e-08 -2.371789305377019819e+00 -1.309286787561203758e+00 -1.160156201163542733e-01 -2.873667739015139055e+00 -4.379011748977757607e-02 0.000000000000000000e+00 -8.673044232389759856e+00
3.210000000000000000e+02 1.598011363636302098e-04 1.724883683114124544e+00 2.000000006292127708e+00 -1.999999978987764271e+00 nan nan 1.843171694071110922e+00 1.598011363636302098e-04 2.275116316885876344e+00 6.292701471011241665e-09 2.101167106971502108e-08 nan nan 1.142017102879339663e-01 -1.157195883830523631e+00 4.275421097659198866e-02 -9.489012223234297494e+00 0.000000000000000000e+00
6.410000000000000000e+02 2.219460227272118826e-05 1.791273119886224396e+00 2.000000006292127708e+00 -1.999999978987764271e+00 nan nan 1.703581977096631173e+00 2.219460227272118826e-05 2.208726880113776492e+00 6.292701471011241665e-09 2.101167106971502108e-08 nan nan -1.138751926514691842e-01 -2.854416319029183136e+00 -4.282157572777703369e-02 0.000000000000000000e+00 0.000000000000000000e+00


==> dat/burg1d_xshk0_midnode_p2.cnvg_amr_res_p.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.549593617474036789e+00 2.002780172830219918e+00 -1.996892045914226310e+00 3.244013534035187774e-01 6.252968238438756376e-01 1.875317403338621292e+00 1.818181818181816567e-01 2.450406382525963878e+00 2.780172830793681271e-03 3.107954085209030382e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 1.818181818181816567e-01 2.654402144836753852e+00 2.000272708515602016e+00 -1.999475876806514840e+00 1.754166526050370545e-01 4.669336087834848326e-01 2.064557286428130745e+00 1.818181818181816567e-01 1.345597855163247036e+00 2.727085161757791809e-04 5.241231929205003581e-04 -9.508067576427253753e-01 -4.516348659214305394e-01 1.486759180990398777e-01 0.000000000000000000e+00 -9.269877565655982865e-01 -3.590732003823128515e+00 -2.752734925393216958e+00
4.100000000000000000e+01 7.181818181818175328e-02 2.054646144554930220e+00 2.000025430696138251e+00 -1.999912998272493025e+00 6.777071899951886413e-02 2.701222415005569144e-01 2.088393422966741575e+00 7.181818181818175328e-02 1.945353855445070668e+00 2.543069671201436677e-05 8.700172694231511628e-05 -1.421469718348058686e+00 -8.180446646569687896e-01 1.715755968734549233e-02 -1.388341722116930743e+00 5.509389126071123632e-01 -3.545994855077982510e+00 -2.684104005929458303e+00
8.100000000000000000e+01 -1.818181818181817400e-02 1.738921317849380976e+00 2.000002336677324077e+00 -1.999985584474287759e+00 3.476689500549246664e-02 2.050966029804483504e-01 1.828833307225769200e+00 1.818181818181817400e-02 2.261078682150619912e+00 2.336677897840644391e-06 1.441552514758193126e-05 -9.803011427835979230e-01 -4.044687440818443003e-01 -1.949204181968449689e-01 -2.017567639135079638e+00 2.208887679108898494e-01 -3.506105286300488899e+00 -2.640156702398973820e+00
1.610000000000000000e+02 4.318181818181027198e-05 3.558740959471543341e+00 2.000000213634786306e+00 -1.999997609068427051e+00 3.064125100100486936e-03 3.500851399844956413e-02 4.442193510747369789e-01 4.318181818181027198e-05 4.412590405284575468e-01 2.136353600690199528e-07 2.390931008289243209e-06 -3.535752439967501992e+00 -2.573515400494186256e+00 -2.059981509500030228e+00 -8.796436435427885669e+00 -2.378561440935447191e+00 -3.482344736823122844e+00 -2.615342166101081389e+00
3.210000000000000000e+02 4.318181818181027198e-05 3.399314417537195876e+00 2.000000019494752479e+00 -1.999999602990383041e+00 2.301452238270133930e-03 3.426830549358104300e-02 6.030345764502296202e-01 4.318181818181027198e-05 6.006855824628050122e-01 1.949532624223593302e-08 3.970090522997793414e-07 -4.147920310855296999e-01 -3.096994450801150017e-02 4.429562016789513335e-01 0.000000000000000000e+00 4.469900193177988035e-01 -3.469519343081116869e+00 -2.602004906124029571e+00


==> dat/burg1d_xshk0_midnode_p2.cnvg_uref.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 1.549593617474036789e+00 2.002780172830219918e+00 -1.996892045914226310e+00 3.244013534035187774e-01 6.252968238438756376e-01 1.875317403338621292e+00 1.818181818181816567e-01 2.450406382525963878e+00 2.780172830793681271e-03 3.107954085209030382e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -9.523809523809534383e-02 1.509022267263917749e+00 2.000426638915825617e+00 -1.999547207192673204e+00 1.698119001543717255e-01 4.519946895535982834e-01 1.919623932428899948e+00 9.523809523809534383e-02 2.490977732736083361e+00 4.266389163993800082e-04 4.527928067621367347e-04 -1.001025281002056344e+00 -5.019214189652851932e-01 3.611257416723104297e-02 -9.999999999999968914e-01 2.539549345301029409e-02 -2.898626054286338238e+00 -2.978973668491254667e+00
4.100000000000000000e+01 -4.878048780487809211e-02 1.487059895250530284e+00 2.000058818714306241e+00 -1.999939352693804739e+00 8.830948608401870126e-02 3.233819558724837506e-01 1.928870531621742046e+00 4.878048780487809211e-02 2.512940104749470827e+00 5.881871488000456338e-05 6.064730563060116708e-05 -9.772725287461289101e-01 -5.004655349520562568e-01 7.182302026396415219e-03 -1.000000000000000222e+00 1.312029269698479494e-02 -2.961630731225908697e+00 -3.004798663714668194e+00
8.100000000000000000e+01 -2.469135802469146768e-02 1.475697376290561635e+00 2.000007709602511508e+00 -1.999992169870496994e+00 4.379650816987310652e-02 2.300588837473822035e-01 1.934723452923996945e+00 2.469135802469146768e-02 2.524302623709439253e+00 7.709603085270799738e-06 7.830128938346447853e-06 -1.029985370850389881e+00 -5.000885829146157757e-01 4.449823766474407701e-03 -9.999999999999947820e-01 6.625882872497329198e-03 -2.984376203434545349e+00 -3.006557671864449333e+00
1.610000000000000000e+02 -1.242236024844745046e-02 1.469927510931587022e+00 2.000000986402275860e+00 -1.999999005868019708e+00 2.203276224203934777e-02 1.631799927176046938e-01 1.942211177523395005e+00 1.242236024844745046e-02 2.530072489068413866e+00 9.864028496231469489e-07 9.941314156325375961e-07 -1.000099487291261413e+00 -5.000055985031470751e-01 5.622940629575414254e-03 -9.999999999999776845e-01 3.323532815683044681e-03 -2.993145860310650885e+00 -3.004365959070311121e+00
3.210000000000000000e+02 -6.230529595015577016e-03 1.467021413789864726e+00 2.000000124729435669e+00 -1.999999874781291487e+00 1.105055393464025697e-02 1.155658428717463715e-01 1.945991236172446737e+00 6.230529595015577016e-03 2.532978586210136385e+00 1.247300094320280550e-07 1.252181438538002567e-07 -1.000019163827982949e+00 -4.999927925745588642e-01 2.817783222478561101e-03 -1.000000000000028422e+00 1.663625758243793013e-03 -2.996816241439914208e+00 -3.002466195054870557e+00
6.410000000000000000e+02 -3.120124804992130407e-03 1.465563207394152911e+00 2.000000015680796217e+00 -1.999999984288431287e+00 5.533887948252530671e-03 8.178145611401385628e-02 1.947890381130616966e+00 3.120124804992130407e-03 2.534436792605847977e+00 1.568136998031377516e-08 1.571100405328706984e-08 -1.000002298281840174e+00 -4.999938529282386690e-01 1.410450153570189710e-03 -1.000000000000032419e+00 8.321753409112308793e-04 -2.998428390328781834e+00 -3.001346182046536359e+00


==> dat/burg1d_xshk0_midnode_p2.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
2.000000000000000000e+00 -1.456132307005312924e-02 3.337778820872595809e+00 1.419920045205028458e+00 -2.001451881780190956e+00 6.432760946835444082e-01 6.458317087221725483e-01 6.126373649588965353e-01 1.456132307005312924e-02 6.622211791274050796e-01 5.800799547943977785e-01 1.451881780755615026e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 -5.171590574036952817e-05 3.999814561484003939e+00 2.037635067563289493e+00 -1.952363767279525764e+00 4.187587575156777320e-02 3.889768031734020665e-02 5.042787965024142505e-02 5.171590574036952817e-05 1.854385159969496044e-04 3.763506756386325591e-02 4.763623271990957697e-02 -3.941246809479025170e+00 -4.053402248362638183e+00 -3.602739889640144799e+00 -8.137317668248620350e+00 -1.180215651024908929e+01 -3.946102299945516645e+00 5.036063431113182887e+00
6.000000000000000000e+00 -2.627697925743970897e-06 3.999990157114572398e+00 2.014484057042192244e+00 -1.982497954969760778e+00 1.071876635562398275e-02 1.018939948632645309e-02 1.824589544169707978e-02 2.627697925743970897e-06 9.842885428490433242e-06 1.448405704276600758e-02 1.750204502967456222e-02 -3.360865844907988897e+00 -3.303827323932442273e+00 -2.507254069566015708e+00 -7.348738965924265010e+00 -7.241004011347207836e+00 -2.355042923311326142e+00 -2.469450293772412763e+00
8.000000000000000000e+00 -6.632111063923809282e-07 3.999997474241927087e+00 2.006756570764591796e+00 -1.992155816218353470e+00 4.928342929222413044e-03 4.655740215843312199e-03 8.055071631597465753e-03 6.632111063923809282e-07 2.525758073801398496e-06 6.756570765165559322e-03 7.844183781081870421e-03 -2.700874795261760219e+00 -2.722613174505210676e+00 -2.842159162228770963e+00 -4.785734704878572998e+00 -4.728162746372571057e+00 -2.650610257507091116e+00 -2.789695543175509940e+00
1.000000000000000000e+01 -1.805987756440368618e-07 3.999999223493531986e+00 2.003639385970589881e+00 -1.995888916471485253e+00 2.417513719658887211e-03 2.408209943550784510e-03 4.185158247398179654e-03 1.805987756440368618e-07 7.765064689024825384e-07 3.639385971163644484e-03 4.111083527950087912e-03 -3.191950580929181935e+00 -2.954229239060064849e+00 -2.934242954008189130e+00 -5.829500700829902016e+00 -5.285797163086024320e+00 -2.772656867122271329e+00 -2.895381506197406196e+00
1.200000000000000000e+01 -6.434135046879740506e-08 3.999999679964918897e+00 2.002169691992326417e+00 -1.997595844087592498e+00 1.445592203725775717e-03 1.416233963041319249e-03 2.434954203029526809e-03 6.434135046879740506e-08 3.200350819909658640e-07 2.169691992900180111e-03 2.404155911842842386e-03 -2.820404593618166977e+00 -2.911792270107930403e+00 -2.970666646237954289e+00 -5.660742309194692012e+00 -4.861599297311832046e+00 -2.836909516082959826e+00 -2.942536064061806567e+00
2.000000000000000000e+01 -3.642527183843471642e-09 3.999999934210035413e+00 2.000492403117135609e+00 -1.999475876803649355e+00 3.106660639092537809e-04 3.224219643062805328e-04 5.266576379010512454e-04 3.642527183843471642e-09 6.578996547546012152e-08 4.924031177093723954e-04 5.241231957859859847e-04 -3.009942510347451972e+00 -2.897065620981249978e+00 -2.997368304042595799e+00 -5.621340542719816646e+00 -3.096875374055656049e+00 -2.903227055880269081e+00 -2.981893066265054237e+00
3.000000000000000000e+01 -3.888434823079140589e-10 3.999999954860762763e+00 2.000148784627898468e+00 -1.999844866866098414e+00 8.984103125961162139e-05 1.011709785795596384e-04 1.555071842715971542e-04 3.888434823079140589e-10 4.513923812510256539e-08 1.487846284722316170e-04 1.551331333369265764e-04 -3.059885479139895281e+00 -2.858567037799667698e+00 -3.008541889131228775e+00 -5.517752459388465702e+00 -9.290945770488312494e-01 -2.951666834538418271e+00 -3.002584108460569112e+00
4.000000000000000000e+01 -8.167238926733788849e-11 3.999999966404601537e+00 2.000063304126152186e+00 -1.999934678016066059e+00 3.912740191188020087e-05 4.496102998764170194e-05 6.543794349789244791e-05 8.167238926733788849e-11 3.359539935132715982e-08 6.330412672594931678e-05 6.532198336928196625e-05 -2.889365835111710634e+00 -2.819139272684448638e+00 -3.008841177496951680e+00 -5.424254970644067697e+00 -1.026698525769606851e+00 -2.970464187544919810e+00 -3.006635186218343136e+00
5.000000000000000000e+01 -2.443114318517812287e-11 3.999999962008382148e+00 2.000032563689470688e+00 -1.999966608068405982e+00 2.075640783095559361e-05 2.404808199064580363e-05 3.345659438758197268e-05 2.443114318517812287e-11 3.799161873985212878e-08 3.256369004445147652e-05 3.339193102935844593e-05 -2.841077072702488326e+00 -2.804207731537428305e+00 -3.006375731262918904e+00 -5.408434644347600795e+00 5.511091029570872601e-01 -2.979035920762991285e+00 -3.007097192504200933e+00
1.000000000000000000e+02 -6.704513517225683933e-13 3.999999969219917517e+00 2.000004104814586015e+00 -1.999995843277923235e+00 2.206408724635437393e-06 3.695604075985755653e-06 4.190798108982818349e-06 6.704513517225683933e-13 3.078008337098481206e-08 4.104815159777785993e-06 4.156721512105221450e-06 -3.233784816140769625e+00 -2.702039724386668063e+00 -2.996993671433533457e+00 -5.187444908459386994e+00 -3.036840440379300343e-01 -2.987875027958078356e+00 -3.005981525679030320e+00


==> dat/burg1d_xshk0_midnode_p3.cnvg_amr_res_h.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 2.348479012841542257e+00 2.000032953752718612e+00 -1.999962344071831266e+00 2.663307224748985291e-01 5.337936912724393634e-01 2.040622706354901617e+00 1.818181818181816567e-01 1.651520987158458631e+00 3.295375329237515416e-05 3.765592760407443507e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -1.409090909090907895e-01 1.941963356961305953e+00 2.000032953752718612e+00 -1.999999998205676199e+00 1.750773118984836063e-01 5.436863076281222007e-01 3.347240757960902702e+00 1.409090909090907895e-01 2.058036643038694713e+00 3.295375329237515416e-05 1.793759141222039943e-09 -6.487682828518158695e-01 2.839816012054342462e-02 7.653271768657323726e-01 -3.941873516222186846e-01 3.403132139414841162e-01 0.000000000000000000e+00 -1.539052595324846884e+01
4.100000000000000000e+01 5.681818181818171568e-03 1.731387993551358306e+00 2.000000000646925180e+00 -1.999999998205676199e+00 1.573981845315218162e-02 1.271690811901917961e-01 1.711134728593931120e+00 5.681818181818171568e-03 2.268612006448642582e+00 6.474989433513655968e-10 1.793759141222039943e-09 -3.600680495851264595e+00 -2.171520360012000328e+00 -1.002884671973073516e+00 -4.799111327603282184e+00 1.456031764084440572e-01 -1.619834776079711602e+01 0.000000000000000000e+00
8.100000000000000000e+01 -3.125000000000004510e-03 3.223514741191249477e+00 2.000000000646925180e+00 -1.999999998205676199e+00 4.451726002222776250e-03 7.319012982755485064e-02 2.115328232285473842e+00 3.125000000000004510e-03 7.764852588087514107e-01 6.474989433513655968e-10 1.793759141222039943e-09 -1.854816154760775548e+00 -8.113901690380798115e-01 3.114413193822631043e-01 -8.780395335958190994e-01 -1.574653976826856150e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.610000000000000000e+02 3.551136363636300851e-04 1.733885854927600612e+00 2.000000000646925180e+00 -1.999999999999912292e+00 9.839945279087707053e-04 3.174996027348946093e-02 1.710647836763032004e+00 3.551136363636300851e-04 2.266114145072400277e+00 6.474989433513655968e-10 4.769518113789672498e-13 -2.197271098611817575e+00 -1.215754807312375396e+00 -3.090999808475535793e-01 -3.165783866019996839e+00 1.559117885587360641e+00 0.000000000000000000e+00 -1.198390880457430008e+01
3.210000000000000000e+02 -1.953125000000060282e-04 3.201424964552558983e+00 2.000000000000011990e+00 -1.999999999999912292e+00 2.781129155965137096e-04 1.823302892113215501e-02 2.109816909370668903e+00 1.953125000000060282e-04 7.985750354474419055e-01 5.857536677922325907e-13 4.769518113789672498e-13 -1.831196843670190422e+00 -8.038075396837188746e-01 3.039389101531573267e-01 -8.663842812696467277e-01 -1.511503361522237965e+00 -1.015594172175346621e+01 0.000000000000000000e+00
6.410000000000000000e+02 2.219460227272118826e-05 1.734046318839280509e+00 2.000000000000012434e+00 -1.999999999999912514e+00 6.120278705918281612e-05 7.936836639029547225e-03 1.710607620842751642e+00 2.219460227272118826e-05 2.265953681160720379e+00 5.861977570020826533e-13 4.771738559838922811e-13 -2.188924248438927300e+00 -1.202622856582128863e+00 -3.032910178495782372e-01 -3.144575486929438668e+00 1.508009918450395226e+00 1.095829449505187399e-03 6.730029860451243679e-04


==> dat/burg1d_xshk0_midnode_p3.cnvg_amr_res_p.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 2.348479012841542257e+00 2.000032953752718612e+00 -1.999962344071831266e+00 2.663307224748985291e-01 5.337936912724393634e-01 2.040622706354901617e+00 1.818181818181816567e-01 1.651520987158458631e+00 3.295375329237515416e-05 3.765592760407443507e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 1.818181818181816567e-01 1.808327348256951517e+00 2.000000643993417260e+00 -1.999998125634145474e+00 1.359385679229449251e-01 3.593744397281264935e-01 2.170772794762815483e+00 1.818181818181816567e-01 2.191672651743049371e+00 6.439939910229952602e-07 1.874365289866730677e-06 -1.040067311304795128e+00 -6.118588690755990545e-01 9.561649221735930848e-02 0.000000000000000000e+00 4.376066485744550261e-01 -6.085687797032188762e+00 -4.639799337600388540e+00
4.100000000000000000e+01 -1.818181818181817400e-02 1.977819778393833605e+00 2.000000012139050654e+00 -1.999999906684360784e+00 4.787253968585221398e-02 2.190113978911697457e-01 1.708919789112114174e+00 1.818181818181817400e-02 2.022180221606167283e+00 1.213962441681815108e-08 9.331507455634380221e-08 -1.559915701650303133e+00 -7.402157589714543073e-01 -3.575545845597883354e-01 -3.441575920909495601e+00 -1.203031430605445845e-01 -5.935605336044518232e+00 -4.484037616141206328e+00
8.100000000000000000e+01 2.231818181818179259e-02 3.079944188815226358e+00 2.000000000225929497e+00 -1.999999995338104242e+00 3.112150728869652119e-02 1.910839445972587203e-01 2.079984569490809676e+00 2.231818181818179259e-02 9.200558111847745302e-01 2.265032605919259368e-10 4.661331098887444568e-09 -6.324826177181815945e-01 -2.003459126971884052e-01 2.885968848284541366e-01 3.010522520272148617e-01 -1.156592294496578521e+00 -5.847561706017224026e+00 -4.401206425766322816e+00
1.610000000000000000e+02 4.318181818181027198e-05 3.466149180524041640e+00 2.000000000004184653e+00 -1.999999999766423286e+00 2.578333429385517087e-03 3.457477738290419544e-02 4.926582251489783904e-01 4.318181818181027198e-05 5.338508194759592485e-01 4.758415883543420932e-12 2.330120540960933795e-10 -3.625790827210075840e+00 -2.488646082718400709e+00 -2.096643353422389389e+00 -9.094825002265356062e+00 -7.923630081117282176e-01 -5.623138840937308203e+00 -4.361224863500328119e+00


==> dat/burg1d_xshk0_midnode_p3.cnvg_uref.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 2.348479012841542257e+00 2.000032953752718612e+00 -1.999962344071831266e+00 2.663307224748985291e-01 5.337936912724393634e-01 2.040622706354901617e+00 1.818181818181816567e-01 1.651520987158458631e+00 3.295375329237515416e-05 3.765592760407443507e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -9.523809523809534383e-02 2.145471739991431814e+00 2.000001366726010588e+00 -1.999998532838381804e+00 1.393305215719451706e-01 3.806674615039641885e-01 1.983080018637312314e+00 9.523809523809534383e-02 1.854528260008569074e+00 1.366726584350885787e-06 1.467161053536614190e-06 -1.001952787747471207e+00 -5.228410545622826922e-01 -4.423539561166520140e-02 -9.999999999999968914e-01 1.792898427844159537e-01 -4.921981026365908285e+00 -5.018596929034725207e+00
4.100000000000000000e+01 -4.878048780487809211e-02 2.068039396270071162e+00 2.000000049291859483e+00 -1.999999948878131040e+00 7.316534925776271847e-02 2.715516356894950856e-01 1.940139005523454419e+00 4.878048780487809211e-02 1.931960603729929726e+00 4.929243324625076639e-08 5.112130430084960153e-08 -9.627492454217064788e-01 -5.048562422516511550e-01 -3.272041003921163232e-02 -1.000000000000000222e+00 6.113894384154679174e-02 -4.965854662997222668e+00 -5.017390469631993533e+00
8.100000000000000000e+01 -2.469135802469146768e-02 2.033029926852228719e+00 2.000000001655242610e+00 -1.999999998313906513e+00 3.489024960837043554e-02 1.930456648754114157e-01 1.968589586240666600e+00 2.469135802469146768e-02 1.966970073147772169e+00 1.655816372903018419e-09 1.685528827621851633e-09 -1.087589143263567593e+00 -5.011558584243641645e-01 2.138083023299250374e-02 -9.999999999999947820e-01 2.637624470770337168e-02 -4.983977991769520166e+00 -5.011362587581132289e+00
1.610000000000000000e+02 -1.242236024844745046e-02 2.016286735249399165e+00 2.000000000053621996e+00 -1.999999999945877072e+00 1.755052115127333709e-02 1.369019931466732842e-01 1.983889740684421366e+00 1.242236024844745046e-02 1.983713264750601724e+00 5.419575899168194155e-11 5.355826893094217667e-11 -1.000245364341826759e+00 -5.002676593759162182e-01 1.127015660259030223e-02 -9.999999999999776845e-01 1.233872259683311927e-02 -4.977685202092646755e+00 -5.020799589176110800e+00
3.210000000000000000e+02 -6.230529595015577016e-03 2.008088541941857930e+00 2.000000000001707079e+00 -1.999999999998287148e+00 8.802340521292952025e-03 9.695129017062666110e-02 1.991838732236615561e+00 6.230529595015577016e-03 1.991911458058142959e+00 2.280842181789921597e-12 1.148192652067336894e-12 -1.000042363112881638e+00 -5.000553928038766749e-01 5.795003032573059661e-03 -1.000000000000028422e+00 5.976833490341763692e-03 -4.591143685984309997e+00 -5.568661459768876831e+00
6.410000000000000000e+02 -3.120124804992130407e-03 2.004030834779596315e+00 2.000000000000054623e+00 -1.999999999999946487e+00 4.408033666249882090e-03 6.860799594534155998e-02 1.995892186794463452e+00 3.120124804992130407e-03 1.995969165220404573e+00 6.283862319378386019e-13 5.111466805374220712e-13 -1.000000883912387728e+00 -5.000078592753086637e-01 2.939557430997400723e-03 -1.000000000000032419e+00 2.942530947396586154e-03 -1.864035253785363944e+00 -1.170187152635468353e+00


==> dat/burg1d_xshk0_midnode_p3.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
2.000000000000000000e+00 -4.011636278869320170e-04 3.949275948675647463e+00 2.089217859775618802e+00 -1.941015287514869181e+00 7.382122599041227029e-02 9.059401228068252043e-02 8.921785977508189802e-02 4.011636278869320170e-04 5.072405132435342523e-02 8.921785977619256514e-02 5.898471248456615967e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 1.064876347755710752e-06 4.000002792204380597e+00 2.004097827120254749e+00 -1.994470289125241491e+00 4.018637255667425849e-03 4.838412974752084872e-03 5.543664461027164592e-03 1.064876347755710752e-06 2.792204379709062323e-06 4.097827120828512193e-03 5.529710874193849435e-03 -4.199257434640487396e+00 -4.226809881418158277e+00 -4.008420696222486868e+00 -8.557361081454201823e+00 -1.414897781181882408e+01 -4.444401513781291335e+00 -3.415065133739177750e+00
6.000000000000000000e+00 -4.174635317758215022e-08 3.999999575769800586e+00 2.000613159721854384e+00 -1.999227965566739984e+00 7.600711214712340801e-04 9.600799825357828445e-04 1.419934951665702272e-03 4.174635317758215022e-08 4.242302003021336532e-07 6.131597224281470915e-04 7.720344326953565428e-04 -4.107100931569372726e+00 -3.988815362129002562e+00 -3.359215498543286493e+00 -7.988361520624978063e+00 -4.647281337608307084e+00 -4.684957208611247204e+00 -4.855810326617864270e+00
8.000000000000000000e+00 -7.214519141738455835e-10 3.999999935244955118e+00 2.000154702116585526e+00 -1.999814848244023668e+00 2.371268260252435052e-04 1.929528162396089755e-04 4.321176441213214758e-04 7.214519141738455835e-10 6.475504576997082040e-08 1.547021171592888322e-04 1.851517554116721698e-04 -4.048972780771912916e+00 -5.577583958862443403e+00 -4.135358366948153730e+00 -1.410620277401149103e+01 -6.533826013661152565e+00 -4.786965019421256962e+00 -4.963303241175567315e+00
1.000000000000000000e+01 -1.935842756100053617e-10 3.999999644823469147e+00 2.000052451778382423e+00 -1.999939300183450230e+00 9.636138763412695348e-05 8.618861245203289110e-05 1.849265400322153141e-04 1.935842756100053617e-10 3.551765317411081924e-07 5.245177895618624575e-05 6.069981598511020593e-05 -4.035471988525779707e+00 -3.611610624681207860e+00 -3.803556971343879045e+00 -5.895544687274462348e+00 7.627391891317176764e+00 -4.847136227987224544e+00 -4.997837110939670424e+00
1.200000000000000000e+01 -3.331456026684636026e-11 3.999999390204234562e+00 2.000021532430935167e+00 -1.999975656874276142e+00 4.649311548750547409e-05 3.928613153691963794e-05 8.774622353024952304e-05 3.331456026684636026e-11 6.097957663264708117e-07 2.153243150893047186e-05 2.434312515919856423e-05 -3.997340431810444628e+00 -4.309235326523817022e+00 -4.088983517340412988e+00 -9.651729805251033412e+00 2.964592684065353367e+00 -4.883317289803091654e+00 -5.011427102974933767e+00
2.000000000000000000e+01 7.920892055775304920e-13 3.999972396564170030e+00 2.000001739943948920e+00 -1.999998125634089075e+00 7.786414167513655961e-06 7.378840214064185568e-06 3.148618058279595289e-05 7.920892055775304920e-13 2.760343583085855812e-05 1.739944522682890238e-06 1.874365346266060328e-06 -3.498109184064319699e+00 -3.273631975368359370e+00 -2.006359977127659011e+00 -7.319671592260345250e+00 7.463547757588472109e+00 -4.924786257008694434e+00 -5.019284929962410047e+00
3.000000000000000000e+01 4.119064519275529495e-13 3.999982833228496570e+00 2.000000233041172137e+00 -1.999999755067880525e+00 1.975089438460567348e-06 3.634393030834316661e-06 1.821998345041819789e-05 4.119064519275529495e-13 1.716677150431777932e-05 2.330417459006639547e-07 2.449315548158637057e-07 -3.383193107355430662e+00 -1.746572865655070084e+00 -1.349141377300463240e+00 -1.612660967766214259e+00 -1.171406900549682994e+00 -4.958234046554610863e+00 -5.019042465070905124e+00
4.000000000000000000e+01 5.875868001018135883e-14 3.999991015438975506e+00 2.000000055738062610e+00 -1.999999942140084475e+00 6.677052035694534784e-07 1.485595802724779868e-06 9.354551792739584926e-06 5.875868001018135883e-14 8.984561025382475918e-06 5.573863637309273145e-08 5.785935086599636179e-08 -3.769863684085087652e+00 -3.109773940846381368e+00 -2.317335697134450534e+00 -6.769130108031906623e+00 -2.250637162946240277e+00 -4.972656219381631715e+00 -5.015827752765215308e+00
5.000000000000000000e+01 5.558427280291880009e-14 3.999994879726668451e+00 2.000000018346905772e+00 -1.999999981096069357e+00 2.694247652413810569e-07 1.099742619727437769e-06 5.280032177035209884e-06 5.558427280291880009e-14 5.120273332437363933e-06 1.834747953566306933e-08 1.890336598364683596e-08 -4.067146783370800378e+00 -1.347741100356459443e+00 -2.563062442944379349e+00 -2.488917499600742933e-01 -2.519901814223948211e+00 -4.979670445705473902e+00 -5.013253008070491568e+00


==> dat/burg1d_xshk0_midnode_p4.cnvg_amr_res_h.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 2.404326366146398719e+00 1.999996413994104438e+00 -2.000004058607830260e+00 2.667557550710949466e-01 5.358956586012872947e-01 2.049027311754621827e+00 1.818181818181816567e-01 1.595673633853602169e+00 3.586005321798424461e-06 4.058608394919005491e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 4.090909090909087414e-02 2.839190589400520714e+00 1.999996413994104438e+00 -2.000000000199151362e+00 6.284695129944210812e-02 2.616449895390927094e-01 1.991413543994018376e+00 4.090909090909087414e-02 1.160809410599480174e+00 3.586005321798424461e-06 1.997160214983750848e-10 -2.235648480060380638e+00 -1.108754675127686440e+00 -4.410654212060329676e-02 -2.306823711853503323e+00 -4.920586015546969949e-01 0.000000000000000000e+00 -1.534029930379210072e+01
4.100000000000000000e+01 -1.704545454545453725e-02 1.978072440702002055e+00 1.999999999928111283e+00 -2.000000000199151362e+00 1.499816994464839987e-02 1.277674633109613656e-01 2.136391993017654922e+00 1.704545454545453725e-02 2.021927559297998833e+00 7.131495394219200534e-11 1.997160214983750848e-10 -2.141506659986594396e+00 -1.071335568035586938e+00 1.050351249832377487e-01 -1.308525854333763228e+00 8.294358745702761215e-01 -1.618032939581087248e+01 0.000000000000000000e+00
8.100000000000000000e+01 2.556818181818173562e-03 2.988544378881803354e+00 1.999999999928111505e+00 -2.000000000199152250e+00 4.015953821779975723e-03 6.654042088843190039e-02 1.993011029532084866e+00 2.556818181818173562e-03 1.011455621118197534e+00 7.131473189758708031e-11 1.997169096767947849e-10 -1.935229323310943217e+00 -9.581792873668399935e-01 -1.020328741675272238e-01 -2.786288477627081761e+00 -1.017306652842887127e+00 -4.572898642625670022e-06 6.531570592720048638e-06
1.610000000000000000e+02 -1.065340909090914867e-03 1.970736064302703427e+00 1.999999999928111283e+00 -2.000000000000000444e+00 9.331325445422249338e-04 3.183105415293852047e-02 2.130150100090635767e+00 1.065340909090914867e-03 2.029263935697297683e+00 7.131495394219200534e-11 5.651035195342046791e-13 -2.124567784525817071e+00 -1.073384735832427550e+00 9.687075724122722054e-02 -1.274418949317294825e+00 1.013577917832414466e+00 4.532438017356745878e-06 -8.541528135106364772e+00
3.210000000000000000e+02 1.598011363636302098e-04 2.999277224236450490e+00 2.000000000000007550e+00 -2.000000000000000444e+00 2.512607959975008808e-04 1.665679230440991754e-02 1.995012226612448814e+00 1.598011363636302098e-04 1.000722775763550398e+00 5.813127756937319646e-13 5.651035195342046791e-13 -1.901428888274428131e+00 -9.385359140230673525e-01 -9.498373389541595047e-02 -2.749302790744600156e+00 -1.024511536546642843e+00 -6.970023419887496630e+00 0.000000000000000000e+00
6.410000000000000000e+02 -6.658380681818788479e-05 1.970278830484267996e+00 2.000000000000007994e+00 -2.000000000000001332e+00 nan nan 1.970278830487053545e+00 6.658380681818788479e-05 2.029721169515732893e+00 5.817568649035820272e-13 5.659916979539048043e-13 nan nan -1.803834346057838975e-02 -1.265881297556383123e+00 1.022538813137948033e+00 1.104197754626317935e-03 2.270824007230360254e-03


==> dat/burg1d_xshk0_midnode_p4.cnvg_uref.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
1.100000000000000000e+01 -1.818181818181816567e-01 2.404326366146398719e+00 1.999996413994104438e+00 -2.000004058607830260e+00 2.667557550710949466e-01 5.358956586012872947e-01 2.049027311754621827e+00 1.818181818181816567e-01 1.595673633853602169e+00 3.586005321798424461e-06 4.058608394919005491e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 -9.523809523809534383e-02 2.176856580144737485e+00 1.999999848808662106e+00 -2.000000161518558528e+00 1.393909093732097482e-01 3.811108329159125230e-01 1.986927924880383722e+00 9.523809523809534383e-02 1.823143419855263403e+00 1.511907641305043626e-07 1.615191231874035793e-07 -1.003748707540968788e+00 -5.271186565543897196e-01 -4.759390042860152381e-02 -9.999999999999968914e-01 2.060943063007320553e-01 -4.896564715917590682e+00 -4.985828099040273464e+00
4.100000000000000000e+01 -4.878048780487809211e-02 2.083467793902901377e+00 1.999999994525882396e+00 -2.000000005663469249e+00 7.317779528585947879e-02 2.716343655109301203e-01 1.929422101349790974e+00 4.878048780487809211e-02 1.916532206097099511e+00 5.473543840395223015e-09 5.664033908558963049e-09 -9.631426786540149276e-01 -5.061408012993633410e-01 -4.389683451972310052e-02 -1.000000000000000222e+00 7.466597862895947568e-02 -4.960194220627347939e+00 -5.007830596261438671e+00
8.100000000000000000e+01 -2.469135802469146768e-02 2.040581048044571411e+00 1.999999999816054919e+00 -2.000000000187142746e+00 3.489251563696459113e-02 1.930606605480684190e-01 1.961603200394808955e+00 2.469135802469146768e-02 1.959418951955429478e+00 1.833713181298435302e-10 1.877074051748195416e-10 -1.087743574281249126e+00 -5.014891537663376253e-01 2.429450167576009678e-02 -9.999999999999947820e-01 3.250302625684799163e-02 -4.987931678422569348e+00 -5.003850602765604449e+00


==> dat/burg1d_xshk0_midnode_p4.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
2.000000000000000000e+00 -1.331048590887612344e-05 3.999953138680466758e+00 1.999978966534822655e+00 -2.000008980203404896e+00 2.125673829538013166e-03 1.464034489222893441e-02 1.096913380824959816e-03 1.331048590887612344e-05 4.686131953413052997e-05 2.103346460358146430e-05 8.980203969555233812e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 -1.298815382120093029e-06 3.990101187379623049e+00 1.999632028812792450e+00 -2.000481241003073674e+00 3.559879484576308935e-03 5.990215733904157187e-03 1.292745347201951223e-02 1.298815382120093029e-06 9.898812620377839266e-03 3.679711866337864734e-04 4.812410036383329981e-04 7.439081593927884262e-01 -1.289269673708379971e+00 3.558916601256260748e+00 -3.357294957767849919e+00 7.722714093007216896e+00 4.128834389376709879e+00 5.743867547232023973e+00
6.000000000000000000e+00 -5.323777910482818447e-08 3.997381657596805304e+00 1.999937220422877804e+00 -2.000077539046873909e+00 5.885911818635350444e-04 1.224728122026917231e-03 3.275801972256742189e-03 5.323777910482818447e-08 2.618342403195583756e-03 6.277957654843291380e-05 7.753904743856843140e-05 -4.438729943692544033e+00 -3.915031200589972116e+00 -3.385717987929228290e+00 -7.878457459691673215e+00 -3.279871286090141336e+00 -4.361348969779628604e+00 -4.502450415065364808e+00
8.000000000000000000e+00 -2.945578718965421387e-09 3.999244299230846345e+00 1.999983530446387769e+00 -2.000019442978563600e+00 1.253272353333123004e-04 2.915805963926329752e-04 8.945474398758257450e-04 2.945578718965421387e-09 7.557007691545436501e-04 1.646955303846731056e-05 1.944297912825909691e-05 -5.376781534137262675e+00 -4.988693556242269622e+00 -4.511925430165760531e+00 -1.006132549873047388e+01 -4.319529630671357978e+00 -4.651372221694511033e+00 -4.808417851602189153e+00
1.000000000000000000e+01 -2.902905614233811205e-10 3.999723811928000750e+00 1.999994320908602852e+00 -2.000006502533642205e+00 3.640305274314061494e-05 9.235534104585485233e-05 3.149472350918447461e-04 2.902905614233811205e-10 2.761880720001386180e-04 5.679090823385024578e-06 6.502534206864751809e-06 -5.540270172746090793e+00 -5.152167335738454312e+00 -4.678211910319492794e+00 -1.038424912931333388e+01 -4.510833631337042959e+00 -4.771467721184684763e+00 -4.908472816178974796e+00
2.000000000000000000e+01 -8.030891139550820172e-14 3.999987949590454228e+00 1.999999807635775229e+00 -2.000000206173990325e+00 8.178856156714009324e-07 2.169601594356913013e-06 1.276086396639897202e-05 8.030891139550820172e-14 1.205040954666003472e-05 1.923636510081649931e-07 2.061745549841731417e-07 -5.476016537972865805e+00 -5.411693347925441877e+00 -4.625312231624270076e+00 -1.181964996035344484e+01 -4.518496929875995605e+00 -4.883751865734940800e+00 -4.979063884834007858e+00
3.000000000000000000e+01 -7.522923834050656858e-14 3.999997978154553380e+00 1.999999974148097603e+00 -2.000000027079891218e+00 9.047159299032423384e-08 1.125373596664134175e-06 2.094128646490389656e-06 7.522923834050656858e-14 2.021845447508496818e-06 2.585132863330841246e-08 2.708045587773710849e-08 -5.430027237442626387e+00 -1.618951850719964947e+00 -4.457215681755530845e+00 -1.611498169936331215e-01 -4.402568627277288371e+00 -4.949934183568008628e+00 -5.006376236337285235e+00


==> dat/burg1d_xshk0_midnode_p5.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
2.000000000000000000e+00 -2.423495491909429224e-06 3.999991138324998197e+00 1.997709309637086150e+00 -2.002851766893447572e+00 1.757871211135947744e-03 6.321761902289294022e-03 2.851766894012230935e-03 2.423495491909429224e-06 8.861675002691526970e-06 2.290690362340086494e-03 2.851766894012230935e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 -1.598976995826901178e-08 3.999032335677639161e+00 1.999974273807896274e+00 -2.000035036569873359e+00 3.139186234686960485e-04 6.141138422261217507e-04 1.285992952523296040e-03 1.598976995826901178e-08 9.676643223617276135e-04 2.572619152996225012e-05 3.503657043801844395e-05 -2.485366851002490662e+00 -3.363748672627203451e+00 -1.148973322957903775e+00 -7.243796405444475006e+00 6.770783443069136709e+00 -6.476400751043357218e+00 -6.346850685841111783e+00
6.000000000000000000e+00 -3.247210789136728610e-12 3.999960436753957183e+00 1.999998297631287780e+00 -2.000002157054164620e+00 7.895376953065290544e-06 1.168689283515636760e-05 3.857989257483041001e-05 3.247210789136728610e-12 3.956324604370564657e-05 1.702368138456478164e-06 2.157054729279295202e-06 -9.083041488357910254e+00 -9.770784955837305219e+00 -8.648229234804269083e+00 -2.096828516184609725e+01 -7.884734424034400391e+00 -6.697220648570544554e+00 -6.875187506769504076e+00
8.000000000000000000e+00 6.841583940449177235e-13 3.999982298585091911e+00 1.999999758791173088e+00 -2.000000290100627076e+00 2.430945207059372004e-06 4.848189141994011704e-06 1.710806267407605219e-05 6.841583940449177235e-13 1.770141490897714220e-05 2.412082531488835002e-07 2.901011917355589276e-07 -4.094788481273370806e+00 -3.058455027766853185e+00 -2.826666821016731390e+00 -5.413483759304175358e+00 -2.795641645209149928e+00 -6.792619662925270418e+00 -6.973911174592297257e+00
1.000000000000000000e+01 -3.659120064173779571e-13 3.999992063124231834e+00 1.999999947693854363e+00 -2.000000060772824551e+00 8.453610499909290626e-07 2.811006802980794447e-06 7.602974218645641713e-06 3.659120064173779571e-13 7.936875769054552165e-06 5.230557187374529349e-08 6.077338920995600802e-08 -4.733596890368072962e+00 -2.442654278753301877e+00 -3.634478046632448667e+00 -2.804457366114676109e+00 -3.594658470583129262e+00 -6.850109582469231739e+00 -7.004808224275290485e+00
2.000000000000000000e+01 -1.229063240993522373e-14 3.999999360184547825e+00 1.999999999566486553e+00 -2.000000000467975880e+00 3.266160148315324452e-08 4.512438964751584914e-07 5.992862011083843754e-07 1.229063240993522373e-14 6.398154530629085457e-07 4.329396841029620191e-10 4.685405396998021388e-10 -4.693900204896680250e+00 -2.639107621869580367e+00 -3.665246838400991969e+00 -4.895865698535673438e+00 -3.632843481557781029e+00 -6.916654781272201014e+00 -7.019122060007187081e+00


==> dat/burg1d_xshk0_midnode_p6.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) err_L1(5) err_L2(6) err_LInf(7) err_shkloc(8) err_shkmag(9) err_ul(10) err_ur(11) err_L1_slp(12) err_L2_slp(13) err_LInf_slp(14) err_shkloc_slp(15) err_shkmag_slp(16) err_ul_slp(17) err_ur_slp(18)
2.000000000000000000e+00 -3.880324256366910954e-05 3.952114427729836343e+00 1.952770402574362185e+00 -1.999992194385139532e+00 2.686698308027849966e-02 3.286263087997496474e-02 4.722959743444454794e-02 3.880324256366910954e-05 4.788557227016454476e-02 4.722959742506405156e-02 7.805614295808283032e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 2.560291536513875449e-11 3.999939798919860401e+00 2.000001586419427824e+00 -1.999997893543517202e+00 1.336610853567666409e-05 2.502591758904784352e-05 5.878924055302547913e-05 2.560291536513875449e-11 6.020108014048730638e-05 1.586420001586930084e-06 2.106455918138294692e-06 -1.097303911913422247e+01 -1.035880930001041023e+01 -9.649923382170745967e+00 -2.053143768742083708e+01 -9.635585955539212932e+00 -1.486162884557156083e+01 -1.889694450758341526e+00
6.000000000000000000e+00 4.085477264188601283e-13 3.999986734130822619e+00 2.000000120175491336e+00 -1.999999850143638680e+00 1.948961799170367036e-06 3.743442802316999607e-06 1.279824912714389029e-05 4.085477264188601283e-13 1.326586917826944045e-05 1.201760650992866886e-07 1.498557966606028913e-07 -4.748683501295092313e+00 -4.685745407086411518e+00 -3.760250757100151553e+00 -1.020520060018646546e+01 -3.730273591528404875e+00 -6.363746860200612865e+00 -6.518658759173612260e+00
8.000000000000000000e+00 -4.620232300748775646e-16 3.999999856883434290e+00 2.000000017733580826e+00 -1.999999978918137300e+00 2.710043258182702729e-08 3.373204118301027316e-08 1.963790285941513503e-07 4.620232300748775646e-16 1.431165665977118806e-07 1.773415458927729560e-08 2.108129804057057299e-08 -1.486190075199894700e+01 -1.636985161994690330e+01 -1.451955975860422932e+01 -2.358419066787210383e+01 -1.574408269784811765e+01 -6.651319779167795154e+00 -6.817550919082029814e+00
1.000000000000000000e+01 1.564542356654340742e-14 3.999998581045640655e+00 2.000000003914196522e+00 -1.999999995493453975e+00 1.505694939985734064e-07 5.688113921552125304e-07 1.667868639643188544e-06 1.564542356654340742e-14 1.418954360232760337e-06 3.914770285717850129e-09 4.505981365809930139e-09 7.685075510672557897e+00 1.266046330916623575e+01 9.586901359415874069e+00 1.578498924674837411e+01 1.028044973992322042e+01 -6.770241653128793224e+00 -6.914744266562292019e+00


==> dat/burg1d_xshk0_xskel_nel0005_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.48187741)
( -0.64000000,   1.11158035)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.64000000,   1.54784986)
(  0.03298480,   1.54803223)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03298480,  -2.02171528)
(  0.35157813,  -2.51218722)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35157813,  -2.49986247)
(  0.68637168,  -2.89215827)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68637168,  -2.85911807)
(  2.00000000,  -2.60882765)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.64000000,  -3.00000000)
( -0.64000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03298480,  -3.00000000)
(  0.03298480,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35157813,  -3.00000000)
(  0.35157813,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68637168,  -3.00000000)
(  0.68637168,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0005_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.86393807)
( -1.19999984,   1.04479884)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.19999984,   1.37220601)
(  0.05429322,   1.37327198)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05429322,  -2.08490070)
(  0.63536698,  -2.90635202)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.63536698,  -2.83971632)
(  1.40529671,  -3.04480925)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.40529671,  -2.80360058)
(  2.00000000,  -2.06716496)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.19999984,  -4.00000000)
( -1.19999984,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05429322,  -4.00000000)
(  0.05429322,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.63536698,  -4.00000000)
(  0.63536698,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.40529671,  -4.00000000)
(  1.40529671,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/burg1d_xshk0_xskel_nel0005_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.01676187)
( -1.92842105,   1.89242686)
( -1.85684211,   1.77415442)
( -1.78526316,   1.66242397)
( -1.71368421,   1.55771493)
( -1.64210526,   1.46050672)
( -1.57052632,   1.37127876)
( -1.49894737,   1.29051047)
( -1.42736842,   1.21868127)
( -1.35578947,   1.15627057)
( -1.28421053,   1.10375781)
( -1.21263158,   1.06162239)
( -1.14105263,   1.03034375)
( -1.06947368,   1.01040129)
( -0.99789474,   1.00227443)
( -0.92631579,   1.00644261)
( -0.85473684,   1.02338523)
( -0.78315789,   1.05358171)
( -0.71157895,   1.09751148)
( -0.64000000,   1.15565396)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.64000000,   1.15629329)
( -0.60631844,   1.18537308)
( -0.57263687,   1.21690902)
( -0.53895531,   1.25076809)
( -0.50527374,   1.28681724)
( -0.47159218,   1.32492348)
( -0.43791061,   1.36495377)
( -0.40422905,   1.40677508)
( -0.37054748,   1.45025441)
( -0.33686592,   1.49525872)
( -0.30318436,   1.54165499)
( -0.26950279,   1.58931020)
( -0.23582123,   1.63809133)
( -0.20213966,   1.68786535)
( -0.16845810,   1.73849925)
( -0.13477653,   1.78985999)
( -0.10109497,   1.84181456)
( -0.06741341,   1.89422994)
( -0.03373184,   1.94697309)
( -0.00005028,   1.99991100)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00005028,  -1.99991036)
(  0.02554501,  -2.04012762)
(  0.05114029,  -2.08026517)
(  0.07673558,  -2.12026228)
(  0.10233086,  -2.16005820)
(  0.12792614,  -2.19959219)
(  0.15352143,  -2.23880350)
(  0.17911671,  -2.27763141)
(  0.20471199,  -2.31601515)
(  0.23030728,  -2.35389399)
(  0.25590256,  -2.39120719)
(  0.28149785,  -2.42789401)
(  0.30709313,  -2.46389370)
(  0.33268841,  -2.49914551)
(  0.35828370,  -2.53358872)
(  0.38387898,  -2.56716256)
(  0.40947427,  -2.59980631)
(  0.43506955,  -2.63145922)
(  0.46066483,  -2.66206055)
(  0.48626012,  -2.69154955)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.48626012,  -2.69168214)
(  0.54033294,  -2.75151844)
(  0.59440575,  -2.80504646)
(  0.64847857,  -2.85219811)
(  0.70255139,  -2.89290527)
(  0.75662421,  -2.92709985)
(  0.81069702,  -2.95471374)
(  0.86476984,  -2.97567884)
(  0.91884266,  -2.98992703)
(  0.97291548,  -2.99739022)
(  1.02698829,  -2.99800031)
(  1.08106111,  -2.99168918)
(  1.13513393,  -2.97838873)
(  1.18920675,  -2.95803086)
(  1.24327956,  -2.93054747)
(  1.29735238,  -2.89587045)
(  1.35142520,  -2.85393169)
(  1.40549802,  -2.80466309)
(  1.45957083,  -2.74799654)
(  1.51364365,  -2.68386395)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.51364365,  -2.69179127)
(  1.53924135,  -2.66222854)
(  1.56483906,  -2.63157372)
(  1.59043676,  -2.59988510)
(  1.61603446,  -2.56722098)
(  1.64163216,  -2.53363966)
(  1.66722987,  -2.49919942)
(  1.69282757,  -2.46395857)
(  1.71842527,  -2.42797538)
(  1.74402297,  -2.39130817)
(  1.76962068,  -2.35401521)
(  1.79521838,  -2.31615481)
(  1.82081608,  -2.27778525)
(  1.84641378,  -2.23896483)
(  1.87201149,  -2.19975185)
(  1.89760919,  -2.16020460)
(  1.92320689,  -2.12038136)
(  1.94880459,  -2.08034044)
(  1.97440230,  -2.04014013)
(  2.00000000,  -1.99983872)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.64000000,  -3.00000000)
( -0.64000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00005028,  -3.00000000)
( -0.00005028,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.48626012,  -3.00000000)
(  0.48626012,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.51364365,  -3.00000000)
(  1.51364365,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0005_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.00144958)
( -1.95789474,   1.93434378)
( -1.91578949,   1.86790569)
( -1.87368423,   1.80235028)
( -1.83157897,   1.73789256)
( -1.78947371,   1.67474752)
( -1.74736846,   1.61313014)
( -1.70526320,   1.55325542)
( -1.66315794,   1.49533836)
( -1.62105269,   1.43959394)
( -1.57894743,   1.38623715)
( -1.53684217,   1.33548300)
( -1.49473691,   1.28754646)
( -1.45263166,   1.24264254)
( -1.41052640,   1.20098622)
( -1.36842114,   1.16279250)
( -1.32631588,   1.12827637)
( -1.28421063,   1.09765282)
( -1.24210537,   1.07113685)
( -1.20000011,   1.04894344)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.20000011,   1.06155139)
( -1.13684124,   1.02689976)
( -1.07368236,   1.00528487)
( -1.01052348,   0.99605406)
( -0.94736460,   0.99855468)
( -0.88420573,   1.01213407)
( -0.82104685,   1.03613958)
( -0.75788797,   1.06991855)
( -0.69472910,   1.11281831)
( -0.63157022,   1.16418623)
( -0.56841134,   1.22336964)
( -0.50525247,   1.28971588)
( -0.44209359,   1.36257230)
( -0.37893471,   1.44128625)
( -0.31577583,   1.52520506)
( -0.25261696,   1.61367608)
( -0.18945808,   1.70604665)
( -0.12629920,   1.80166412)
( -0.06314033,   1.89987584)
(  0.00001855,   2.00002914)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00001855,  -2.00002816)
(  0.03159586,  -2.04965934)
(  0.06317316,  -2.09913035)
(  0.09475047,  -2.14833074)
(  0.12632777,  -2.19715006)
(  0.15790508,  -2.24547788)
(  0.18948238,  -2.29320375)
(  0.22105969,  -2.34021721)
(  0.25263700,  -2.38640784)
(  0.28421430,  -2.43166517)
(  0.31579161,  -2.47587877)
(  0.34736891,  -2.51893819)
(  0.37894622,  -2.56073298)
(  0.41052352,  -2.60115271)
(  0.44210083,  -2.64008692)
(  0.47367814,  -2.67742516)
(  0.50525544,  -2.71305700)
(  0.53683275,  -2.74687199)
(  0.56841005,  -2.77875968)
(  0.59998736,  -2.80860963)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.59998736,  -2.80900533)
(  0.64209261,  -2.84648022)
(  0.68419786,  -2.87991809)
(  0.72630311,  -2.90929353)
(  0.76840835,  -2.93458117)
(  0.81051360,  -2.95575560)
(  0.85261885,  -2.97279145)
(  0.89472410,  -2.98566333)
(  0.93682935,  -2.99434584)
(  0.97893460,  -2.99881360)
(  1.02103985,  -2.99904121)
(  1.06314509,  -2.99500329)
(  1.10525034,  -2.98667446)
(  1.14735559,  -2.97402931)
(  1.18946084,  -2.95704247)
(  1.23156609,  -2.93568854)
(  1.27367134,  -2.90994214)
(  1.31577659,  -2.87977787)
(  1.35788183,  -2.84517035)
(  1.39998708,  -2.80609419)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.39998708,  -2.80902892)
(  1.43156671,  -2.77895387)
(  1.46314634,  -2.74690259)
(  1.49472596,  -2.71297817)
(  1.52630559,  -2.67728367)
(  1.55788522,  -2.63992215)
(  1.58946485,  -2.60099668)
(  1.62104447,  -2.56061033)
(  1.65262410,  -2.51886616)
(  1.68420373,  -2.47586724)
(  1.71578336,  -2.43171663)
(  1.74736298,  -2.38651742)
(  1.77894261,  -2.34037265)
(  1.81052224,  -2.29338539)
(  1.84210186,  -2.24565873)
(  1.87368149,  -2.19729571)
(  1.90526112,  -2.14839941)
(  1.93684075,  -2.09907289)
(  1.96842037,  -2.04941922)
(  2.00000000,  -1.99954147)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.20000011,  -4.00000000)
( -1.20000011,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00001855,  -4.00000000)
(  0.00001855,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.59998736,  -4.00000000)
(  0.59998736,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.39998708,  -4.00000000)
(  1.39998708,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/burg1d_xshk0_xskel_nel0009_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.98472216)
( -1.63107055,   1.45235155)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.63107055,   1.21726514)
( -0.80000000,   1.04487673)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.80000000,   1.00265569)
( -0.45458724,   1.34208324)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.45458724,   1.65640472)
( -0.01014279,   1.65622266)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.01014279,  -1.98196142)
(  0.34193475,  -2.52583246)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.34193475,  -2.51156902)
(  0.74051124,  -2.96549633)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.74051124,  -2.91792135)
(  1.18495607,  -3.03845505)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.18495607,  -2.95793100)
(  1.62940048,  -2.61602939)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.62940048,  -2.54976851)
(  2.00000000,  -2.01654347)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.63107055,  -3.00000000)
( -1.63107055,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.80000000,  -3.00000000)
( -0.80000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.45458724,  -3.00000000)
( -0.45458724,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.01014279,  -3.00000000)
( -0.01014279,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.34193475,  -3.00000000)
(  0.34193475,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.74051124,  -3.00000000)
(  0.74051124,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.18495607,  -3.00000000)
(  1.18495607,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.62940048,  -3.00000000)
(  1.62940048,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0009_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.97929295)
( -1.59040748,   1.40002855)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.59040748,   1.33666621)
( -1.14596318,   1.02578372)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.14596318,   0.94617719)
( -0.70151872,   1.10762647)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.70151872,   1.52072670)
(  0.00141382,   1.52074376)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00141382,  -2.00214448)
(  0.35480748,  -2.54224588)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35480748,  -2.52882676)
(  0.74383817,  -2.96586945)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.74383817,  -2.91998049)
(  1.18828209,  -3.03698592)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.18828209,  -2.95642253)
(  1.63272577,  -2.61141166)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.63272577,  -2.54539994)
(  2.00000000,  -2.01610437)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.59040748,  -4.00000000)
( -1.59040748,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.14596318,  -4.00000000)
( -1.14596318,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.70151872,  -4.00000000)
( -0.70151872,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00141382,  -4.00000000)
(  0.00141382,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35480748,  -4.00000000)
(  0.35480748,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.74383817,  -4.00000000)
(  0.74383817,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.18828209,  -4.00000000)
(  1.18828209,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.63272577,  -4.00000000)
(  1.63272577,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/burg1d_xshk0_xskel_nel0009_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.00008752)
( -1.97660824,   1.96329251)
( -1.95321647,   1.92656879)
( -1.92982471,   1.88996181)
( -1.90643294,   1.85351701)
( -1.88304118,   1.81727985)
( -1.85964942,   1.78129577)
( -1.83625765,   1.74561022)
( -1.81286589,   1.71026867)
( -1.78947412,   1.67531655)
( -1.76608236,   1.64079932)
( -1.74269059,   1.60676242)
( -1.71929883,   1.57325132)
( -1.69590707,   1.54031145)
( -1.67251530,   1.50798828)
( -1.64912354,   1.47632724)
( -1.62573177,   1.44537380)
( -1.60234001,   1.41517339)
( -1.57894825,   1.38577148)
( -1.55555648,   1.35721350)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.55555648,   1.35925201)
( -1.51579035,   1.31124069)
( -1.47602422,   1.26648114)
( -1.43625809,   1.22502068)
( -1.39649196,   1.18690662)
( -1.35672583,   1.15218630)
( -1.31695970,   1.12090703)
( -1.27719357,   1.09311612)
( -1.23742744,   1.06886091)
( -1.19766131,   1.04818872)
( -1.15789518,   1.03114686)
( -1.11812904,   1.01778266)
( -1.07836291,   1.00814343)
( -1.03859678,   1.00227651)
( -0.99883065,   1.00022920)
( -0.95906452,   1.00204884)
( -0.91929839,   1.00778274)
( -0.87953226,   1.01747822)
( -0.83976613,   1.03118261)
( -0.80000000,   1.04894323)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.80000000,   1.04917185)
( -0.77679650,   1.06090876)
( -0.75359300,   1.07395344)
( -0.73038951,   1.08827444)
( -0.70718601,   1.10384030)
( -0.68398251,   1.12061957)
( -0.66077901,   1.13858080)
( -0.63757551,   1.15769252)
( -0.61437201,   1.17792329)
( -0.59116852,   1.19924165)
( -0.56796502,   1.22161614)
( -0.54476152,   1.24501532)
( -0.52155802,   1.26940772)
( -0.49835452,   1.29476190)
( -0.47515103,   1.32104639)
( -0.45194753,   1.34822974)
( -0.42874403,   1.37628050)
( -0.40554053,   1.40516722)
( -0.38233703,   1.43485843)
( -0.35913353,   1.46532269)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.35913353,   1.46535871)
( -0.34023180,   1.49065600)
( -0.32133007,   1.51641249)
( -0.30242834,   1.54260285)
( -0.28352661,   1.56920177)
( -0.26462487,   1.59618394)
( -0.24572314,   1.62352404)
( -0.22682141,   1.65119675)
( -0.20791968,   1.67917676)
( -0.18901794,   1.70743876)
( -0.17011621,   1.73595742)
( -0.15121448,   1.76470744)
( -0.13231275,   1.79366349)
( -0.11341102,   1.82280027)
( -0.09450928,   1.85209245)
( -0.07560755,   1.88151472)
( -0.05670582,   1.91104176)
( -0.03780409,   1.94064827)
( -0.01890235,   1.97030892)
( -0.00000062,   1.99999839)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00000062,  -1.99999890)
(  0.01854416,  -2.02912837)
(  0.03708894,  -2.05823044)
(  0.05563373,  -2.08728121)
(  0.07417851,  -2.11625677)
(  0.09272329,  -2.14513323)
(  0.11126808,  -2.17388669)
(  0.12981286,  -2.20249324)
(  0.14835764,  -2.23092899)
(  0.16690243,  -2.25917004)
(  0.18544721,  -2.28719248)
(  0.20399199,  -2.31497242)
(  0.22253678,  -2.34248595)
(  0.24108156,  -2.36970918)
(  0.25962634,  -2.39661821)
(  0.27817113,  -2.42318913)
(  0.29671591,  -2.44939805)
(  0.31526069,  -2.47522106)
(  0.33380548,  -2.50063427)
(  0.35235026,  -2.52561377)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35235026,  -2.52564276)
(  0.37474125,  -2.55525643)
(  0.39713224,  -2.58416318)
(  0.41952323,  -2.61233422)
(  0.44191422,  -2.63974075)
(  0.46430521,  -2.66635397)
(  0.48669620,  -2.69214509)
(  0.50908719,  -2.71708531)
(  0.53147818,  -2.74114583)
(  0.55386917,  -2.76429786)
(  0.57626016,  -2.78651259)
(  0.59865115,  -2.80776123)
(  0.62104213,  -2.82801499)
(  0.64343312,  -2.84724507)
(  0.66582411,  -2.86542267)
(  0.68821510,  -2.88251899)
(  0.71060609,  -2.89850524)
(  0.73299708,  -2.91335261)
(  0.75538807,  -2.92703232)
(  0.77777906,  -2.93951556)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77777906,  -2.93969331)
(  0.80117090,  -2.95166148)
(  0.82456273,  -2.96231211)
(  0.84795457,  -2.97164274)
(  0.87134640,  -2.97965093)
(  0.89473824,  -2.98633420)
(  0.91813007,  -2.99169012)
(  0.94152191,  -2.99571622)
(  0.96491374,  -2.99841005)
(  0.98830558,  -2.99976915)
(  1.01169741,  -2.99979107)
(  1.03508925,  -2.99847335)
(  1.05848108,  -2.99581354)
(  1.08187292,  -2.99180918)
(  1.10526475,  -2.98645782)
(  1.12865659,  -2.97975700)
(  1.15204842,  -2.97170427)
(  1.17544026,  -2.96229717)
(  1.19883209,  -2.95153324)
(  1.22222393,  -2.93941003)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.22222393,  -2.93969171)
(  1.24461483,  -2.92710914)
(  1.26700574,  -2.91335714)
(  1.28939664,  -2.89846131)
(  1.31178755,  -2.88244723)
(  1.33417845,  -2.86534051)
(  1.35656936,  -2.84716673)
(  1.37896026,  -2.82795149)
(  1.40135117,  -2.80772039)
(  1.42374207,  -2.78649902)
(  1.44613297,  -2.76431297)
(  1.46852388,  -2.74118784)
(  1.49091478,  -2.71714923)
(  1.51330569,  -2.69222272)
(  1.53569659,  -2.66643392)
(  1.55808750,  -2.63980841)
(  1.58047840,  -2.61237180)
(  1.60286931,  -2.58414967)
(  1.62526021,  -2.55516762)
(  1.64765112,  -2.52545125)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.64765112,  -2.52564091)
(  1.66619580,  -2.50064520)
(  1.68474047,  -2.47522025)
(  1.70328515,  -2.44938945)
(  1.72182983,  -2.42317616)
(  1.74037451,  -2.39660374)
(  1.75891919,  -2.36969557)
(  1.77746386,  -2.34247501)
(  1.79600854,  -2.31496543)
(  1.81455322,  -2.28719020)
(  1.83309790,  -2.25917268)
(  1.85164258,  -2.23093624)
(  1.87018725,  -2.20250426)
(  1.88873193,  -2.17390009)
(  1.90727661,  -2.14514711)
(  1.92582129,  -2.11626868)
(  1.94436597,  -2.08728817)
(  1.96291064,  -2.05822895)
(  1.98145532,  -2.02911439)
(  2.00000000,  -1.99996785)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.55555648,  -3.00000000)
( -1.55555648,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.80000000,  -3.00000000)
( -0.80000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.35913353,  -3.00000000)
( -0.35913353,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00000062,  -3.00000000)
( -0.00000062,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35235026,  -3.00000000)
(  0.35235026,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77777906,  -3.00000000)
(  0.77777906,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.22222393,  -3.00000000)
(  1.22222393,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.64765112,  -3.00000000)
(  1.64765112,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0009_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.00007320)
( -1.97745396,   1.96461560)
( -1.95490792,   1.92922052)
( -1.93236189,   1.89392889)
( -1.90981585,   1.85878168)
( -1.88726981,   1.82381983)
( -1.86472377,   1.78908431)
( -1.84217773,   1.75461606)
( -1.81963170,   1.72045604)
( -1.79708566,   1.68664520)
( -1.77453962,   1.65322450)
( -1.75199358,   1.62023490)
( -1.72944754,   1.58771733)
( -1.70690151,   1.55571277)
( -1.68435547,   1.52426216)
( -1.66180943,   1.49340646)
( -1.63926339,   1.46318662)
( -1.61671735,   1.43364359)
( -1.59417132,   1.40481834)
( -1.57162528,   1.37675180)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.57162528,   1.37697408)
( -1.54823346,   1.34851084)
( -1.52484165,   1.32098763)
( -1.50144983,   1.29442815)
( -1.47805802,   1.26885611)
( -1.45466620,   1.24429521)
( -1.43127439,   1.22076917)
( -1.40788257,   1.19830169)
( -1.38449076,   1.17691647)
( -1.36109894,   1.15663723)
( -1.33770713,   1.13748767)
( -1.31431531,   1.11949149)
( -1.29092350,   1.10267240)
( -1.26753168,   1.08705412)
( -1.24413987,   1.07266034)
( -1.22074805,   1.05951477)
( -1.19735624,   1.04764113)
( -1.17396442,   1.03706310)
( -1.15057261,   1.02780442)
( -1.12718079,   1.01988877)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.12718079,   1.02140493)
( -1.09124777,   1.01072869)
( -1.05531475,   1.00360853)
( -1.01938173,   0.99997279)
( -0.98344871,   0.99974980)
( -0.94751569,   1.00286790)
( -0.91158266,   1.00925542)
( -0.87564964,   1.01884069)
( -0.83971662,   1.03155204)
( -0.80378360,   1.04731781)
( -0.76785058,   1.06606633)
( -0.73191756,   1.08772594)
( -0.69598454,   1.11222495)
( -0.66005152,   1.13949172)
( -0.62411850,   1.16945457)
( -0.58818548,   1.20204183)
( -0.55225245,   1.23718184)
( -0.51631943,   1.27480294)
( -0.48038641,   1.31483344)
( -0.44445339,   1.35720169)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.44445339,   1.35730507)
( -0.42106160,   1.38580790)
( -0.39766980,   1.41516909)
( -0.37427801,   1.44534152)
( -0.35088621,   1.47627808)
( -0.32749441,   1.50793166)
( -0.30410262,   1.54025515)
( -0.28071082,   1.57320143)
( -0.25731903,   1.60672339)
( -0.23392723,   1.64077392)
( -0.21053544,   1.67530590)
( -0.18714364,   1.71027222)
( -0.16375185,   1.74562577)
( -0.14036005,   1.78131943)
( -0.11696826,   1.81730610)
( -0.09357646,   1.85353865)
( -0.07018466,   1.88996997)
( -0.04679287,   1.92655296)
( -0.02340107,   1.96324050)
( -0.00000928,   1.99998547)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00000928,  -1.94033699)
(  0.01896049,  -2.00208959)
(  0.03793026,  -2.05534652)
(  0.05690002,  -2.10106624)
(  0.07586979,  -2.14020726)
(  0.09483956,  -2.17372804)
(  0.11380932,  -2.20258708)
(  0.13277909,  -2.22774285)
(  0.15174886,  -2.25015384)
(  0.17071863,  -2.27077854)
(  0.18968839,  -2.29057543)
(  0.20865816,  -2.31050298)
(  0.22762793,  -2.33151969)
(  0.24659769,  -2.35458404)
(  0.26556746,  -2.38065451)
(  0.28453723,  -2.41068958)
(  0.30350699,  -2.44564773)
(  0.32247676,  -2.48648746)
(  0.34144653,  -2.53416725)
(  0.36041630,  -2.58964557)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.36041630,  -2.53637880)
(  0.38241155,  -2.56523504)
(  0.40440681,  -2.59339774)
(  0.42640206,  -2.62083985)
(  0.44839732,  -2.64753427)
(  0.47039258,  -2.67345395)
(  0.49238783,  -2.69857181)
(  0.51438309,  -2.72286077)
(  0.53637834,  -2.74629377)
(  0.55837360,  -2.76884373)
(  0.58036886,  -2.79048358)
(  0.60236411,  -2.81118625)
(  0.62435937,  -2.83092466)
(  0.64635463,  -2.84967174)
(  0.66834988,  -2.86740043)
(  0.69034514,  -2.88408364)
(  0.71234039,  -2.89969431)
(  0.73433565,  -2.91420535)
(  0.75633091,  -2.92758972)
(  0.77832616,  -2.93982031)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77832616,  -2.93998689)
(  0.80171795,  -2.95192517)
(  0.82510974,  -2.96254555)
(  0.84850154,  -2.97184564)
(  0.87189333,  -2.97982300)
(  0.89528512,  -2.98647523)
(  0.91867691,  -2.99179991)
(  0.94206870,  -2.99579464)
(  0.96546049,  -2.99845699)
(  0.98885229,  -2.99978456)
(  1.01224408,  -2.99977493)
(  1.03563587,  -2.99842569)
(  1.05902766,  -2.99573442)
(  1.08241945,  -2.99169872)
(  1.10581124,  -2.98631617)
(  1.12920304,  -2.97958435)
(  1.15259483,  -2.97150086)
(  1.17598662,  -2.96206328)
(  1.19937841,  -2.95126919)
(  1.22277020,  -2.93911619)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.22277020,  -2.93939787)
(  1.24472295,  -2.92704361)
(  1.26667571,  -2.91356608)
(  1.28862846,  -2.89898927)
(  1.31058121,  -2.88333714)
(  1.33253397,  -2.86663368)
(  1.35448672,  -2.84890285)
(  1.37643948,  -2.83016862)
(  1.39839223,  -2.81045498)
(  1.42034498,  -2.78978590)
(  1.44229774,  -2.76818534)
(  1.46425049,  -2.74567730)
(  1.48620324,  -2.72228573)
(  1.50815600,  -2.69803461)
(  1.53010875,  -2.67294792)
(  1.55206150,  -2.64704963)
(  1.57401426,  -2.62036371)
(  1.59596701,  -2.59291415)
(  1.61791976,  -2.56472490)
(  1.63987252,  -2.53581995)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.63987252,  -2.53599586)
(  1.65882659,  -2.51063238)
(  1.67778067,  -2.48481136)
(  1.69673475,  -2.45855768)
(  1.71568883,  -2.43189623)
(  1.73464291,  -2.40485189)
(  1.75359698,  -2.37744955)
(  1.77255106,  -2.34971409)
(  1.79150514,  -2.32167041)
(  1.81045922,  -2.29334338)
(  1.82941330,  -2.26475790)
(  1.84836738,  -2.23593884)
(  1.86732145,  -2.20691110)
(  1.88627553,  -2.17769956)
(  1.90522961,  -2.14832911)
(  1.92418369,  -2.11882462)
(  1.94313777,  -2.08921100)
(  1.96209184,  -2.05951312)
(  1.98104592,  -2.02975587)
(  2.00000000,  -1.99996413)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.57162528,  -4.00000000)
( -1.57162528,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.12718079,  -4.00000000)
( -1.12718079,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.44445339,  -4.00000000)
( -0.44445339,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00000928,  -4.00000000)
( -0.00000928,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.36041630,  -4.00000000)
(  0.36041630,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77832616,  -4.00000000)
(  0.77832616,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.22277020,  -4.00000000)
(  1.22277020,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.63987252,  -4.00000000)
(  1.63987252,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/burg1d_xshk0_xskel_nel0017_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.99602572)
( -1.76664262,   1.64159531)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.76664262,   1.63010563)
( -1.53135050,   1.32854637)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.53135050,   1.31107059)
( -1.29605665,   1.10616940)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.29605665,   1.08483021)
( -1.06076217,   1.00450903)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.06076217,   0.98192329)
( -0.82546799,   1.03730720)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.82546799,   1.01654373)
( -0.59017431,   1.20012991)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.59017431,   1.18426865)
( -0.35488027,   1.47097486)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.35488027,   1.73358630)
( -0.00044045,   1.73384097)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00044045,  -1.99921828)
(  0.20333028,  -2.31668626)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20333028,  -2.31398449)
(  0.41248501,  -2.61170089)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41248501,  -2.60353057)
(  0.63660449,  -2.85634557)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.63660449,  -2.84144700)
(  0.87189772,  -3.00068928)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87189772,  -2.97980845)
(  1.10719118,  -3.00855592)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.10719118,  -2.98584369)
(  1.34248418,  -2.88020692)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.34248418,  -2.85873781)
(  1.57775939,  -2.63295093)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.57775939,  -2.61567859)
(  1.79421100,  -2.32691604)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.79421100,  -2.31765060)
(  2.00000000,  -2.00283997)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.76664262,  -3.00000000)
( -1.76664262,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.53135050,  -3.00000000)
( -1.53135050,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.29605665,  -3.00000000)
( -1.29605665,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.06076217,  -3.00000000)
( -1.06076217,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.82546799,  -3.00000000)
( -0.82546799,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.59017431,  -3.00000000)
( -0.59017431,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.35488027,  -3.00000000)
( -0.35488027,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00044045,  -3.00000000)
( -0.00044045,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20333028,  -3.00000000)
(  0.20333028,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41248501,  -3.00000000)
(  0.41248501,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.63660449,  -3.00000000)
(  0.63660449,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87189772,  -3.00000000)
(  0.87189772,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.10719118,  -3.00000000)
(  1.10719118,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.34248418,  -3.00000000)
(  1.34248418,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.57775939,  -3.00000000)
(  1.57775939,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.79421100,  -3.00000000)
(  1.79421100,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0017_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   1.99769224)
( -1.80575010,   1.69958525)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.80575010,   1.69219880)
( -1.60240686,   1.41527309)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.60240686,   1.40075693)
( -1.37671521,   1.17001309)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.37671521,   1.14972852)
( -1.14142139,   1.02453967)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.14142139,   1.00205466)
( -0.90612441,   1.01081683)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.90612441,   0.98906917)
( -0.67084247,   1.13069156)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.67084247,   1.11510365)
( -0.45196305,   1.34820097)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.45196305,   1.66836736)
( -0.00067056,   1.66742365)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00067056,  -1.99881162)
(  0.20124941,  -2.31355005)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20124941,  -2.31088031)
(  0.41074771,  -2.60950254)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41074771,  -2.60135315)
(  0.64069038,  -2.86060018)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64069038,  -2.84489751)
(  0.87598842,  -3.00201122)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87598842,  -2.98107256)
(  1.11128519,  -3.00746353)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.11128519,  -2.98474576)
(  1.34658038,  -2.87684411)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.34658038,  -2.85542334)
(  1.58187023,  -2.62775550)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.58187023,  -2.61057773)
(  1.79716003,  -2.32232636)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.79716003,  -2.31325494)
(  2.00000000,  -2.00271953)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.80575010,  -4.00000000)
( -1.80575010,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.60240686,  -4.00000000)
( -1.60240686,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.37671521,  -4.00000000)
( -1.37671521,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.14142139,  -4.00000000)
( -1.14142139,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.90612441,  -4.00000000)
( -0.90612441,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.67084247,  -4.00000000)
( -0.67084247,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.45196305,  -4.00000000)
( -0.45196305,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00067056,  -4.00000000)
( -0.00067056,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20124941,  -4.00000000)
(  0.20124941,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41074771,  -4.00000000)
(  0.41074771,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64069038,  -4.00000000)
(  0.64069038,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87598842,  -4.00000000)
(  0.87598842,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.11128519,  -4.00000000)
(  1.11128519,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.34658038,  -4.00000000)
(  1.34658038,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.58187023,  -4.00000000)
(  1.58187023,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.79716003,  -4.00000000)
(  1.79716003,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/burg1d_xshk0_xskel_nel0017_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.00000388)
( -1.98761613,   1.98054998)
( -1.97523226,   1.96110436)
( -1.96284840,   1.94167423)
( -1.95046453,   1.92226675)
( -1.93808066,   1.90288913)
( -1.92569679,   1.88354853)
( -1.91331292,   1.86425215)
( -1.90092905,   1.84500716)
( -1.88854519,   1.82582076)
( -1.87616132,   1.80670012)
( -1.86377745,   1.78765244)
( -1.85139358,   1.76868489)
( -1.83900971,   1.74980465)
( -1.82662584,   1.73101892)
( -1.81424198,   1.71233488)
( -1.80185811,   1.69375970)
( -1.78947424,   1.67530058)
( -1.77709037,   1.65696470)
( -1.76470650,   1.63875924)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.76470650,   1.63877037)
( -1.75232262,   1.62069319)
( -1.73993873,   1.60276249)
( -1.72755485,   1.58498440)
( -1.71517097,   1.56736506)
( -1.70278708,   1.54991064)
( -1.69040320,   1.53262726)
( -1.67801932,   1.51552108)
( -1.66563543,   1.49859825)
( -1.65325155,   1.48186491)
( -1.64086767,   1.46532720)
( -1.62848378,   1.44899127)
( -1.61609990,   1.43286326)
( -1.60371602,   1.41694933)
( -1.59133213,   1.40125562)
( -1.57894825,   1.38578828)
( -1.56656436,   1.37055344)
( -1.55418048,   1.35555726)
( -1.54179660,   1.34080589)
( -1.52941271,   1.32630546)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.52941271,   1.32632241)
( -1.51702881,   1.31206335)
( -1.50464490,   1.29806915)
( -1.49226100,   1.28434411)
( -1.47987710,   1.27089248)
( -1.46749319,   1.25771856)
( -1.45510929,   1.24482662)
( -1.44272538,   1.23222093)
( -1.43034148,   1.21990578)
( -1.41795757,   1.20788543)
( -1.40557367,   1.19616417)
( -1.39318977,   1.18474627)
( -1.38080586,   1.17363601)
( -1.36842196,   1.16283766)
( -1.35603805,   1.15235551)
( -1.34365415,   1.14219383)
( -1.33127024,   1.13235689)
( -1.31888634,   1.12284898)
( -1.30650243,   1.11367436)
( -1.29411853,   1.10483733)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.29411853,   1.10485813)
( -1.28173461,   1.09634282)
( -1.26935069,   1.08817505)
( -1.25696677,   1.08035664)
( -1.24458285,   1.07288942)
( -1.23219893,   1.06577521)
( -1.21981501,   1.05901584)
( -1.20743109,   1.05261313)
( -1.19504716,   1.04656893)
( -1.18266324,   1.04088504)
( -1.17027932,   1.03556331)
( -1.15789540,   1.03060555)
( -1.14551148,   1.02601359)
( -1.13312756,   1.02178927)
( -1.12074364,   1.01793440)
( -1.10835972,   1.01445082)
( -1.09597580,   1.01134035)
( -1.08359188,   1.00860483)
( -1.07120796,   1.00624606)
( -1.05882404,   1.00426590)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.05882404,   1.00437723)
( -1.04024814,   1.00203266)
( -1.02167224,   1.00056737)
( -1.00309634,   0.99997582)
( -0.98452044,   1.00025251)
( -0.96594454,   1.00139190)
( -0.94736864,   1.00338849)
( -0.92879274,   1.00623675)
( -0.91021684,   1.00993116)
( -0.89164094,   1.01446620)
( -0.87306505,   1.01983635)
( -0.85448915,   1.02603609)
( -0.83591325,   1.03305991)
( -0.81733735,   1.04090228)
( -0.79876145,   1.04955768)
( -0.78018555,   1.05902059)
( -0.76160965,   1.06928550)
( -0.74303375,   1.08034688)
( -0.72445785,   1.09219922)
( -0.70588195,   1.10483699)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.70588195,   1.10485533)
( -0.69349804,   1.11368242)
( -0.68111413,   1.12284973)
( -0.66873022,   1.13235268)
( -0.65634630,   1.14218669)
( -0.64396239,   1.15234717)
( -0.63157848,   1.16282953)
( -0.61919457,   1.17362919)
( -0.60681065,   1.18474155)
( -0.59442674,   1.19616205)
( -0.58204283,   1.20788608)
( -0.56965892,   1.21990907)
( -0.55727501,   1.23222643)
( -0.54489109,   1.24483357)
( -0.53250718,   1.25772591)
( -0.52012327,   1.27089886)
( -0.50773936,   1.28434784)
( -0.49535544,   1.29806826)
( -0.48297153,   1.31205553)
( -0.47058762,   1.32630507)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.47058762,   1.32631725)
( -0.45820373,   1.34081110)
( -0.44581984,   1.35555765)
( -0.43343594,   1.37055055)
( -0.42105205,   1.38578345)
( -0.40866816,   1.40125000)
( -0.39628427,   1.41694384)
( -0.38390038,   1.43285863)
( -0.37151649,   1.44898803)
( -0.35913259,   1.46532567)
( -0.34674870,   1.48186522)
( -0.33436481,   1.49860031)
( -0.32198092,   1.51552461)
( -0.30959703,   1.53263176)
( -0.29721314,   1.54991542)
( -0.28482924,   1.56736922)
( -0.27244535,   1.58498683)
( -0.26006146,   1.60276189)
( -0.24767757,   1.62068806)
( -0.23529368,   1.63875898)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.23529368,   1.63876321)
( -0.22290980,   1.65696639)
( -0.21052592,   1.67530061)
( -0.19814204,   1.69375860)
( -0.18575817,   1.71233312)
( -0.17337429,   1.73101690)
( -0.16099041,   1.74980269)
( -0.14860653,   1.76868323)
( -0.13622266,   1.78765128)
( -0.12383878,   1.80669957)
( -0.11145490,   1.82582086)
( -0.09907102,   1.84500788)
( -0.08668714,   1.86425339)
( -0.07430327,   1.88355012)
( -0.06191939,   1.90289082)
( -0.04953551,   1.92226824)
( -0.03715163,   1.94167513)
( -0.02476776,   1.96110422)
( -0.01238388,   1.98054826)
(  0.00000000,   2.00000000)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -1.99997448)
(  0.01076323,  -2.01689460)
(  0.02152647,  -2.03380602)
(  0.03228970,  -2.05070439)
(  0.04305293,  -2.06758535)
(  0.05381617,  -2.08444457)
(  0.06457940,  -2.10127769)
(  0.07534263,  -2.11808037)
(  0.08610587,  -2.13484827)
(  0.09686910,  -2.15157703)
(  0.10763233,  -2.16826231)
(  0.11839557,  -2.18489976)
(  0.12915880,  -2.20148503)
(  0.13992203,  -2.21801378)
(  0.15068527,  -2.23448167)
(  0.16144850,  -2.25088434)
(  0.17221173,  -2.26721745)
(  0.18297497,  -2.28347665)
(  0.19373820,  -2.29965760)
(  0.20450143,  -2.31575594)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20450143,  -2.31573398)
(  0.21565160,  -2.33230432)
(  0.22680177,  -2.34877199)
(  0.23795194,  -2.36513218)
(  0.24910211,  -2.38138011)
(  0.26025228,  -2.39751097)
(  0.27140245,  -2.41351997)
(  0.28255262,  -2.42940232)
(  0.29370279,  -2.44515322)
(  0.30485296,  -2.46076787)
(  0.31600313,  -2.47624149)
(  0.32715330,  -2.49156926)
(  0.33830347,  -2.50674640)
(  0.34945364,  -2.52176812)
(  0.36060381,  -2.53662961)
(  0.37175398,  -2.55132608)
(  0.38290415,  -2.56585274)
(  0.39405432,  -2.58020479)
(  0.40520449,  -2.59437743)
(  0.41635466,  -2.60836587)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41635466,  -2.60837254)
(  0.42845445,  -2.62334813)
(  0.44055423,  -2.63809685)
(  0.45265401,  -2.65261398)
(  0.46475379,  -2.66689479)
(  0.47685358,  -2.68093455)
(  0.48895336,  -2.69472854)
(  0.50105314,  -2.70827202)
(  0.51315292,  -2.72156026)
(  0.52525271,  -2.73458855)
(  0.53735249,  -2.74735215)
(  0.54945227,  -2.75984632)
(  0.56155205,  -2.77206636)
(  0.57365183,  -2.78400752)
(  0.58575162,  -2.79566508)
(  0.59785140,  -2.80703430)
(  0.60995118,  -2.81811047)
(  0.62205096,  -2.82888886)
(  0.63415075,  -2.83936473)
(  0.64625053,  -2.84953335)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64625053,  -2.84954806)
(  0.65863439,  -2.85965090)
(  0.67101825,  -2.86942607)
(  0.68340212,  -2.87887073)
(  0.69578598,  -2.88798204)
(  0.70816984,  -2.89675716)
(  0.72055371,  -2.90519325)
(  0.73293757,  -2.91328747)
(  0.74532143,  -2.92103698)
(  0.75770530,  -2.92843893)
(  0.77008916,  -2.93549050)
(  0.78247302,  -2.94218883)
(  0.79485688,  -2.94853109)
(  0.80724075,  -2.95451444)
(  0.81962461,  -2.96013603)
(  0.83200847,  -2.96539304)
(  0.84439234,  -2.97028261)
(  0.85677620,  -2.97480191)
(  0.86916006,  -2.97894809)
(  0.88154393,  -2.98271832)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88154393,  -2.98273880)
(  0.89392780,  -2.98615435)
(  0.90631167,  -2.98919415)
(  0.91869554,  -2.99185799)
(  0.93107941,  -2.99414568)
(  0.94346329,  -2.99605700)
(  0.95584716,  -2.99759176)
(  0.96823103,  -2.99874975)
(  0.98061490,  -2.99953077)
(  0.99299877,  -2.99993462)
(  1.00538265,  -2.99996108)
(  1.01776652,  -2.99960997)
(  1.03015039,  -2.99888108)
(  1.04253426,  -2.99777419)
(  1.05491814,  -2.99628912)
(  1.06730201,  -2.99442565)
(  1.07968588,  -2.99218359)
(  1.09206975,  -2.98956273)
(  1.10445362,  -2.98656286)
(  1.11683750,  -2.98318379)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.11683750,  -2.98320597)
(  1.12922136,  -2.97947293)
(  1.14160522,  -2.97536681)
(  1.15398909,  -2.97089006)
(  1.16637295,  -2.96604515)
(  1.17875682,  -2.96083454)
(  1.19114068,  -2.95526069)
(  1.20352455,  -2.94932606)
(  1.21590841,  -2.94303311)
(  1.22829228,  -2.93638430)
(  1.24067614,  -2.92938210)
(  1.25306001,  -2.92202896)
(  1.26544387,  -2.91432735)
(  1.27782773,  -2.90627973)
(  1.29021160,  -2.89788855)
(  1.30259546,  -2.88915629)
(  1.31497933,  -2.88008540)
(  1.32736319,  -2.87067834)
(  1.33974706,  -2.86093757)
(  1.35213092,  -2.85086556)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.35213092,  -2.85088646)
(  1.36425600,  -2.84072901)
(  1.37638108,  -2.83026475)
(  1.38850616,  -2.81949817)
(  1.40063124,  -2.80843374)
(  1.41275632,  -2.79707596)
(  1.42488140,  -2.78542931)
(  1.43700648,  -2.77349826)
(  1.44913156,  -2.76128730)
(  1.46125664,  -2.74880091)
(  1.47338172,  -2.73604358)
(  1.48550680,  -2.72301978)
(  1.49763188,  -2.70973401)
(  1.50975697,  -2.69619074)
(  1.52188205,  -2.68239445)
(  1.53400713,  -2.66834964)
(  1.54613221,  -2.65406077)
(  1.55825729,  -2.63953234)
(  1.57038237,  -2.62476882)
(  1.58250745,  -2.60977470)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.58250745,  -2.60979013)
(  1.59370422,  -2.59575805)
(  1.60490099,  -2.58154081)
(  1.61609776,  -2.56714314)
(  1.62729453,  -2.55256978)
(  1.63849130,  -2.53782545)
(  1.64968807,  -2.52291488)
(  1.66088484,  -2.50784281)
(  1.67208161,  -2.49261397)
(  1.68327838,  -2.47723310)
(  1.69447515,  -2.46170491)
(  1.70567192,  -2.44603415)
(  1.71686869,  -2.43022555)
(  1.72806546,  -2.41428383)
(  1.73926223,  -2.39821373)
(  1.75045900,  -2.38201998)
(  1.76165577,  -2.36570731)
(  1.77285254,  -2.34928046)
(  1.78404931,  -2.33274415)
(  1.79524608,  -2.31610312)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.79524608,  -2.31611027)
(  1.80602260,  -2.30000637)
(  1.81679912,  -2.28381620)
(  1.82757565,  -2.26754452)
(  1.83835217,  -2.25119610)
(  1.84912869,  -2.23477570)
(  1.85990521,  -2.21828808)
(  1.87068173,  -2.20173799)
(  1.88145826,  -2.18513021)
(  1.89223478,  -2.16846948)
(  1.90301130,  -2.15176058)
(  1.91378782,  -2.13500825)
(  1.92456435,  -2.11821727)
(  1.93534087,  -2.10139239)
(  1.94611739,  -2.08453838)
(  1.95689391,  -2.06765999)
(  1.96767043,  -2.05076199)
(  1.97844696,  -2.03384913)
(  1.98922348,  -2.01692618)
(  2.00000000,  -1.99999789)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -3.00000000)
( -2.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.76470650,  -3.00000000)
( -1.76470650,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.52941271,  -3.00000000)
( -1.52941271,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.29411853,  -3.00000000)
( -1.29411853,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.05882404,  -3.00000000)
( -1.05882404,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.70588195,  -3.00000000)
( -0.70588195,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.47058762,  -3.00000000)
( -0.47058762,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.23529368,  -3.00000000)
( -0.23529368,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -3.00000000)
(  0.00000000,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20450143,  -3.00000000)
(  0.20450143,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41635466,  -3.00000000)
(  0.41635466,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64625053,  -3.00000000)
(  0.64625053,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88154393,  -3.00000000)
(  0.88154393,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.11683750,  -3.00000000)
(  1.11683750,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.35213092,  -3.00000000)
(  1.35213092,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.58250745,  -3.00000000)
(  1.58250745,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.79524608,  -3.00000000)
(  1.79524608,   3.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -3.00000000)
(  2.00000000,   3.00000000)};



==> dat/burg1d_xshk0_xskel_nel0017_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -2.00000000,   2.00000263)
( -1.98855419,   1.98202281)
( -1.97710839,   1.96404943)
( -1.96566258,   1.94608819)
( -1.95421678,   1.92814477)
( -1.94277097,   1.91022487)
( -1.93132516,   1.89233419)
( -1.91987936,   1.87447841)
( -1.90843355,   1.85666322)
( -1.89698775,   1.83889432)
( -1.88554194,   1.82117740)
( -1.87409613,   1.80351816)
( -1.86265033,   1.78592227)
( -1.85120452,   1.76839545)
( -1.83975872,   1.75094337)
( -1.82831291,   1.73357174)
( -1.81686710,   1.71628623)
( -1.80542130,   1.69909256)
( -1.79397549,   1.68199640)
( -1.78252969,   1.66500345)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.78252969,   1.66501318)
( -1.77039623,   1.64711046)
( -1.75826278,   1.62933850)
( -1.74612933,   1.61170318)
( -1.73399587,   1.59421042)
( -1.72186242,   1.57686610)
( -1.70972897,   1.55967614)
( -1.69759551,   1.54264642)
( -1.68546206,   1.52578286)
( -1.67332861,   1.50909135)
( -1.66119516,   1.49257778)
( -1.64906170,   1.47624807)
( -1.63692825,   1.46010810)
( -1.62479480,   1.44416379)
( -1.61266134,   1.42842103)
( -1.60052789,   1.41288571)
( -1.58839444,   1.39756375)
( -1.57626099,   1.38246103)
( -1.56412753,   1.36758347)
( -1.55199408,   1.35293695)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.55199408,   1.35295342)
( -1.53961019,   1.33823399)
( -1.52722629,   1.32376939)
( -1.51484240,   1.30956411)
( -1.50245850,   1.29562264)
( -1.49007461,   1.28194946)
( -1.47769071,   1.26854906)
( -1.46530682,   1.25542592)
( -1.45292293,   1.24258454)
( -1.44053903,   1.23002940)
( -1.42815514,   1.21776498)
( -1.41577124,   1.20579576)
( -1.40338735,   1.19412625)
( -1.39100346,   1.18276091)
( -1.37861956,   1.17170425)
( -1.36623567,   1.16096073)
( -1.35385177,   1.15053486)
( -1.34146788,   1.14043111)
( -1.32908398,   1.13065398)
( -1.31670009,   1.12120794)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.31670009,   1.12122847)
( -1.30431618,   1.11209821)
( -1.29193227,   1.10330946)
( -1.27954836,   1.09486428)
( -1.26716445,   1.08676476)
( -1.25478054,   1.07901298)
( -1.24239663,   1.07161101)
( -1.23001272,   1.06456094)
( -1.21762881,   1.05786484)
( -1.20524490,   1.05152479)
( -1.19286099,   1.04554287)
( -1.18047708,   1.03992116)
( -1.16809317,   1.03466174)
( -1.15570926,   1.02976669)
( -1.14332535,   1.02523808)
( -1.13094144,   1.02107800)
( -1.11855753,   1.01728852)
( -1.10617362,   1.01387172)
( -1.09378971,   1.01082968)
( -1.08140580,   1.00816448)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -1.08140580,   1.00831834)
( -1.06126610,   1.00467523)
( -1.04112640,   1.00206918)
( -1.02098670,   1.00049342)
( -1.00084699,   0.99994121)
( -0.98070729,   1.00040577)
( -0.96056759,   1.00188034)
( -0.94042789,   1.00435818)
( -0.92028819,   1.00783251)
( -0.90014848,   1.01229657)
( -0.88000878,   1.01774362)
( -0.85986908,   1.02416688)
( -0.83972938,   1.03155960)
( -0.81958968,   1.03991501)
( -0.79944997,   1.04922636)
( -0.77931027,   1.05948688)
( -0.75917057,   1.07068983)
( -0.73903087,   1.08282843)
( -0.71889117,   1.09589592)
( -0.69875146,   1.10988555)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.69875146,   1.10990374)
( -0.68636757,   1.11892445)
( -0.67398367,   1.12828335)
( -0.66159977,   1.13797581)
( -0.64921587,   1.14799717)
( -0.63683197,   1.15834278)
( -0.62444807,   1.16900800)
( -0.61206417,   1.17998818)
( -0.59968027,   1.19127865)
( -0.58729638,   1.20287478)
( -0.57491248,   1.21477192)
( -0.56252858,   1.22696541)
( -0.55014468,   1.23945061)
( -0.53776078,   1.25222286)
( -0.52537688,   1.26527752)
( -0.51299298,   1.27860993)
( -0.50060909,   1.29221546)
( -0.48822519,   1.30608943)
( -0.47584129,   1.32022722)
( -0.46345739,   1.33462416)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.46345739,   1.33463612)
( -0.45107360,   1.34927430)
( -0.43868980,   1.36416191)
( -0.42630601,   1.37929257)
( -0.41392221,   1.39465987)
( -0.40153842,   1.41025745)
( -0.38915463,   1.42607889)
( -0.37677083,   1.44211782)
( -0.36438704,   1.45836784)
( -0.35200324,   1.47482257)
( -0.33961945,   1.49147560)
( -0.32723566,   1.50832055)
( -0.31485186,   1.52535104)
( -0.30246807,   1.54256067)
( -0.29008427,   1.55994304)
( -0.27770048,   1.57749178)
( -0.26531669,   1.59520048)
( -0.25293289,   1.61306277)
( -0.24054910,   1.63107224)
( -0.22816531,   1.64922251)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.22816531,   1.64922613)
( -0.21615661,   1.66694955)
( -0.20414792,   1.68479252)
( -0.19213923,   1.70274844)
( -0.18013054,   1.72081066)
( -0.16812185,   1.73897259)
( -0.15611316,   1.75722758)
( -0.14410447,   1.77556903)
( -0.13209578,   1.79399031)
( -0.12008709,   1.81248480)
( -0.10807840,   1.83104589)
( -0.09606971,   1.84966694)
( -0.08406102,   1.86834134)
( -0.07205233,   1.88706246)
( -0.06004364,   1.90582369)
( -0.04803495,   1.92461841)
( -0.03602626,   1.94343999)
( -0.02401757,   1.96228181)
( -0.01200888,   1.98113726)
( -0.00000019,   1.99999971)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
( -0.00000019,  -1.98924479)
(  0.01060711,  -2.01174441)
(  0.02121441,  -2.03268088)
(  0.03182171,  -2.05223166)
(  0.04242901,  -2.07057420)
(  0.05303631,  -2.08788595)
(  0.06364360,  -2.10434436)
(  0.07425090,  -2.12012690)
(  0.08485820,  -2.13541100)
(  0.09546550,  -2.15037413)
(  0.10607280,  -2.16519372)
(  0.11668010,  -2.18004725)
(  0.12728740,  -2.19511215)
(  0.13789469,  -2.21056589)
(  0.14850199,  -2.22658591)
(  0.15910929,  -2.24334967)
(  0.16971659,  -2.26103461)
(  0.18032389,  -2.27981820)
(  0.19093119,  -2.29987788)
(  0.20153849,  -2.32139110)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20153849,  -2.31131446)
(  0.21262473,  -2.32781615)
(  0.22371098,  -2.34421771)
(  0.23479723,  -2.36051442)
(  0.24588347,  -2.37670155)
(  0.25696972,  -2.39277438)
(  0.26805597,  -2.40872818)
(  0.27914222,  -2.42455821)
(  0.29022846,  -2.44025977)
(  0.30131471,  -2.45582811)
(  0.31240096,  -2.47125852)
(  0.32348721,  -2.48654626)
(  0.33457345,  -2.50168661)
(  0.34565970,  -2.51667484)
(  0.35674595,  -2.53150623)
(  0.36783220,  -2.54617606)
(  0.37891844,  -2.56067958)
(  0.39000469,  -2.57501208)
(  0.40109094,  -2.58916884)
(  0.41217718,  -2.60314512)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41217718,  -2.60315156)
(  0.42455863,  -2.61855152)
(  0.43694007,  -2.63371567)
(  0.44932151,  -2.64863893)
(  0.46170295,  -2.66331621)
(  0.47408440,  -2.67774244)
(  0.48646584,  -2.69191253)
(  0.49884728,  -2.70582140)
(  0.51122872,  -2.71946398)
(  0.52361016,  -2.73283517)
(  0.53599161,  -2.74592991)
(  0.54837305,  -2.75874310)
(  0.56075449,  -2.77126967)
(  0.57313593,  -2.78350453)
(  0.58551738,  -2.79544261)
(  0.59789882,  -2.80707882)
(  0.61028026,  -2.81840808)
(  0.62266170,  -2.82942532)
(  0.63504314,  -2.84012544)
(  0.64742459,  -2.85050337)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64742459,  -2.85051945)
(  0.65980846,  -2.86059163)
(  0.67219234,  -2.87033578)
(  0.68457622,  -2.87974908)
(  0.69696010,  -2.88882868)
(  0.70934398,  -2.89757178)
(  0.72172785,  -2.90597554)
(  0.73411173,  -2.91403713)
(  0.74649561,  -2.92175373)
(  0.75887949,  -2.92912250)
(  0.77126336,  -2.93614062)
(  0.78364724,  -2.94280527)
(  0.79603112,  -2.94911361)
(  0.80841500,  -2.95506281)
(  0.82079887,  -2.96065006)
(  0.83318275,  -2.96587251)
(  0.84556663,  -2.97072735)
(  0.85795051,  -2.97521175)
(  0.87033438,  -2.97932287)
(  0.88271826,  -2.98305789)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88271826,  -2.98307838)
(  0.89510215,  -2.98645861)
(  0.90748605,  -2.98946296)
(  0.91986994,  -2.99209126)
(  0.93225383,  -2.99434331)
(  0.94463772,  -2.99621892)
(  0.95702161,  -2.99771791)
(  0.96940550,  -2.99884007)
(  0.98178940,  -2.99958524)
(  0.99417329,  -2.99995320)
(  1.00655718,  -2.99994378)
(  1.01894107,  -2.99955679)
(  1.03132496,  -2.99879203)
(  1.04370885,  -2.99764932)
(  1.05609274,  -2.99612846)
(  1.06847664,  -2.99422926)
(  1.08086053,  -2.99195155)
(  1.09324442,  -2.98929512)
(  1.10562831,  -2.98625979)
(  1.11801220,  -2.98284536)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.11801220,  -2.98286755)
(  1.13039609,  -2.97909928)
(  1.14277997,  -2.97495807)
(  1.15516385,  -2.97044640)
(  1.16754774,  -2.96556672)
(  1.17993162,  -2.96032153)
(  1.19231550,  -2.95471328)
(  1.20469939,  -2.94874447)
(  1.21708327,  -2.94241755)
(  1.22946715,  -2.93573501)
(  1.24185104,  -2.92869931)
(  1.25423492,  -2.92131294)
(  1.26661880,  -2.91357837)
(  1.27900269,  -2.90549806)
(  1.29138657,  -2.89707450)
(  1.30377045,  -2.88831015)
(  1.31615434,  -2.87920750)
(  1.32853822,  -2.86976902)
(  1.34092210,  -2.85999717)
(  1.35330599,  -2.84989444)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.35330599,  -2.84991533)
(  1.36565670,  -2.83953580)
(  1.37800741,  -2.82883833)
(  1.39035812,  -2.81782767)
(  1.40270883,  -2.80650860)
(  1.41505954,  -2.79488587)
(  1.42741026,  -2.78296425)
(  1.43976097,  -2.77074850)
(  1.45211168,  -2.75824338)
(  1.46446239,  -2.74545366)
(  1.47681310,  -2.73238410)
(  1.48916381,  -2.71903946)
(  1.50151453,  -2.70542451)
(  1.51386524,  -2.69154402)
(  1.52621595,  -2.67740273)
(  1.53856666,  -2.66300542)
(  1.55091737,  -2.64835685)
(  1.56326808,  -2.63346179)
(  1.57561879,  -2.61832498)
(  1.58796951,  -2.60295121)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.58796951,  -2.60296776)
(  1.59905143,  -2.58899097)
(  1.61013336,  -2.57483489)
(  1.62121529,  -2.56050411)
(  1.63229722,  -2.54600323)
(  1.64337914,  -2.53133688)
(  1.65446107,  -2.51650964)
(  1.66554300,  -2.50152613)
(  1.67662493,  -2.48639095)
(  1.68770685,  -2.47110871)
(  1.69878878,  -2.45568401)
(  1.70987071,  -2.44012147)
(  1.72095264,  -2.42442568)
(  1.73203456,  -2.40860125)
(  1.74311649,  -2.39265280)
(  1.75419842,  -2.37658491)
(  1.76528035,  -2.36040221)
(  1.77636227,  -2.34410929)
(  1.78744420,  -2.32771076)
(  1.79852613,  -2.31121124)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  1.79852613,  -2.31121800)
(  1.80913002,  -2.29534651)
(  1.81973390,  -2.27939279)
(  1.83033779,  -2.26336140)
(  1.84094168,  -2.24725687)
(  1.85154557,  -2.23108373)
(  1.86214946,  -2.21484653)
(  1.87275334,  -2.19854980)
(  1.88335723,  -2.18219809)
(  1.89396112,  -2.16579593)
(  1.90456501,  -2.14934786)
(  1.91516890,  -2.13285841)
(  1.92577278,  -2.11633213)
(  1.93637667,  -2.09977356)
(  1.94698056,  -2.08318723)
(  1.95758445,  -2.06657768)
(  1.96818834,  -2.04994945)
(  1.97879222,  -2.03330708)
(  1.98939611,  -2.01665510)
(  2.00000000,  -1.99999806)};

\addplot [solid, gray, forget plot]
coordinates {
( -2.00000000,  -4.00000000)
( -2.00000000,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.78252969,  -4.00000000)
( -1.78252969,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.55199408,  -4.00000000)
( -1.55199408,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.31670009,  -4.00000000)
( -1.31670009,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -1.08140580,  -4.00000000)
( -1.08140580,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.69875146,  -4.00000000)
( -0.69875146,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.46345739,  -4.00000000)
( -0.46345739,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.22816531,  -4.00000000)
( -0.22816531,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
( -0.00000019,  -4.00000000)
( -0.00000019,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20153849,  -4.00000000)
(  0.20153849,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41217718,  -4.00000000)
(  0.41217718,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64742459,  -4.00000000)
(  0.64742459,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88271826,  -4.00000000)
(  0.88271826,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.11801220,  -4.00000000)
(  1.11801220,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.35330599,  -4.00000000)
(  1.35330599,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.58796951,  -4.00000000)
(  1.58796951,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.79852613,  -4.00000000)
(  1.79852613,   4.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  2.00000000,  -4.00000000)
(  2.00000000,   4.00000000)};



==> dat/l2proj1d_exact.tikz <==
\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.00000000,  -0.50000000)
(  0.00505050,  -0.48414402)
(  0.01010101,  -0.46835189)
(  0.01515151,  -0.45268719)
(  0.02020202,  -0.43721300)
(  0.02525252,  -0.42199164)
(  0.03030303,  -0.40708439)
(  0.03535353,  -0.39255127)
(  0.04040404,  -0.37845082)
(  0.04545454,  -0.36483980)
(  0.05050505,  -0.35177302)
(  0.05555555,  -0.33930310)
(  0.06060606,  -0.32748025)
(  0.06565656,  -0.31635208)
(  0.07070707,  -0.30596339)
(  0.07575757,  -0.29635601)
(  0.08080808,  -0.28756865)
(  0.08585858,  -0.27963666)
(  0.09090909,  -0.27259200)
(  0.09595959,  -0.26646304)
(  0.10101010,  -0.26127444)
(  0.10606060,  -0.25704711)
(  0.11111111,  -0.25379806)
(  0.11616161,  -0.25154038)
(  0.12121212,  -0.25028317)
(  0.12626262,  -0.25003147)
(  0.13131313,  -0.25078631)
(  0.13636363,  -0.25254464)
(  0.14141414,  -0.25529939)
(  0.14646464,  -0.25903946)
(  0.15151515,  -0.26374979)
(  0.15656565,  -0.26941142)
(  0.16161616,  -0.27600155)
(  0.16666666,  -0.28349364)
(  0.17171717,  -0.29185753)
(  0.17676767,  -0.30105953)
(  0.18181818,  -0.31106260)
(  0.18686868,  -0.32182645)
(  0.19191919,  -0.33330774)
(  0.19696969,  -0.34546024)
(  0.20202020,  -0.35823502)
(  0.20707070,  -0.37158064)
(  0.21212121,  -0.38544336)
(  0.21717171,  -0.39976735)
(  0.22222222,  -0.41449495)
(  0.22727272,  -0.42956685)
(  0.23232323,  -0.44492235)
(  0.23737373,  -0.46049964)
(  0.24242424,  -0.47623597)
(  0.24747474,  -0.49206800)
(  0.25252525,  -0.50793197)
(  0.25757575,  -0.52376399)
(  0.26262626,  -0.53950033)
(  0.26767676,  -0.55507762)
(  0.27272727,  -0.57043312)
(  0.27777777,  -0.58550502)
(  0.28282828,  -0.60023262)
(  0.28787878,  -0.61455661)
(  0.29292929,  -0.62841933)
(  0.29797979,  -0.64176495)
(  0.30303030,  -0.65453973)
(  0.30808080,  -0.66669224)
(  0.31313131,  -0.67817353)
(  0.31818181,  -0.68893738)
(  0.32323232,  -0.69894045)
(  0.32828282,  -0.70814245)
(  0.33333333,  -0.71650634)
(  0.33838383,  -0.72399843)
(  0.34343434,  -0.73058857)
(  0.34848484,  -0.73625020)
(  0.35353535,  -0.74096053)
(  0.35858585,  -0.74470061)
(  0.36363636,  -0.74745536)
(  0.36868686,  -0.74921369)
(  0.37373737,  -0.74996853)
(  0.37878787,  -0.74971684)
(  0.38383838,  -0.74845962)
(  0.38888888,  -0.74620194)
(  0.39393939,  -0.74295290)
(  0.39898989,  -0.73872557)
(  0.40404040,  -0.73353697)
(  0.40909090,  -0.72740801)
(  0.41414141,  -0.72036335)
(  0.41919191,  -0.71243137)
(  0.42424242,  -0.70364400)
(  0.42929292,  -0.69403663)
(  0.43434343,  -0.68364795)
(  0.43939393,  -0.67251977)
(  0.44444444,  -0.66069692)
(  0.44949494,  -0.64822701)
(  0.45454545,  -0.63516023)
(  0.45959595,  -0.62154921)
(  0.46464646,  -0.60744875)
(  0.46969696,  -0.59291564)
(  0.47474747,  -0.57800839)
(  0.47979797,  -0.56278703)
(  0.48484848,  -0.54731284)
(  0.48989898,  -0.53164814)
(  0.49494949,  -0.51585601)
(  0.49999999,  -0.50000003)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.50000000,   0.50000000)
(  0.50505051,   0.51585598)
(  0.51010101,   0.53164811)
(  0.51515152,   0.54731281)
(  0.52020202,   0.56278700)
(  0.52525253,   0.57800836)
(  0.53030303,   0.59291561)
(  0.53535354,   0.60744873)
(  0.54040404,   0.62154918)
(  0.54545455,   0.63516020)
(  0.55050505,   0.64822698)
(  0.55555556,   0.66069690)
(  0.56060606,   0.67251975)
(  0.56565657,   0.68364793)
(  0.57070707,   0.69403662)
(  0.57575758,   0.70364399)
(  0.58080808,   0.71243136)
(  0.58585859,   0.72036334)
(  0.59090909,   0.72740800)
(  0.59595960,   0.73353697)
(  0.60101010,   0.73872556)
(  0.60606061,   0.74295289)
(  0.61111111,   0.74620194)
(  0.61616162,   0.74845962)
(  0.62121212,   0.74971683)
(  0.62626263,   0.74996853)
(  0.63131313,   0.74921369)
(  0.63636364,   0.74745536)
(  0.64141414,   0.74470061)
(  0.64646465,   0.74096054)
(  0.65151515,   0.73625020)
(  0.65656566,   0.73058857)
(  0.66161616,   0.72399844)
(  0.66666667,   0.71650635)
(  0.67171717,   0.70814246)
(  0.67676768,   0.69894046)
(  0.68181818,   0.68893739)
(  0.68686869,   0.67817354)
(  0.69191919,   0.66669225)
(  0.69696970,   0.65453975)
(  0.70202020,   0.64176497)
(  0.70707071,   0.62841935)
(  0.71212121,   0.61455663)
(  0.71717172,   0.60023263)
(  0.72222222,   0.58550504)
(  0.72727273,   0.57043314)
(  0.73232323,   0.55507763)
(  0.73737374,   0.53950035)
(  0.74242424,   0.52376401)
(  0.74747475,   0.50793198)
(  0.75252525,   0.49206802)
(  0.75757576,   0.47623599)
(  0.76262626,   0.46049965)
(  0.76767677,   0.44492237)
(  0.77272727,   0.42956686)
(  0.77777778,   0.41449496)
(  0.78282828,   0.39976737)
(  0.78787879,   0.38544337)
(  0.79292929,   0.37158065)
(  0.79797980,   0.35823503)
(  0.80303030,   0.34546025)
(  0.80808081,   0.33330775)
(  0.81313131,   0.32182646)
(  0.81818182,   0.31106261)
(  0.82323232,   0.30105954)
(  0.82828283,   0.29185754)
(  0.83333333,   0.28349365)
(  0.83838384,   0.27600156)
(  0.84343434,   0.26941143)
(  0.84848485,   0.26374980)
(  0.85353535,   0.25903946)
(  0.85858586,   0.25529939)
(  0.86363636,   0.25254464)
(  0.86868687,   0.25078631)
(  0.87373737,   0.25003147)
(  0.87878788,   0.25028317)
(  0.88383838,   0.25154038)
(  0.88888889,   0.25379806)
(  0.89393939,   0.25704711)
(  0.89898990,   0.26127444)
(  0.90404040,   0.26646303)
(  0.90909091,   0.27259200)
(  0.91414141,   0.27963666)
(  0.91919192,   0.28756864)
(  0.92424242,   0.29635601)
(  0.92929293,   0.30596338)
(  0.93434343,   0.31635207)
(  0.93939394,   0.32748025)
(  0.94444444,   0.33930310)
(  0.94949495,   0.35177302)
(  0.95454545,   0.36483980)
(  0.95959596,   0.37845082)
(  0.96464646,   0.39255127)
(  0.96969697,   0.40708439)
(  0.97474747,   0.42199164)
(  0.97979798,   0.43721300)
(  0.98484848,   0.45268719)
(  0.98989899,   0.46835189)
(  0.99494949,   0.48414402)
(  1.00000000,   0.50000000)};



==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod0p5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 2.686695091937025826e-01 2.688409377651311272e-01 2.703837949079883063e-01 2.772409377651311457e-01 2.858123663365597089e-01 4.400980806222740682e-01 1.982955223479416995e+00 1.741152665205084915e+01 3.455438379490799150e+01 6.884009808062228331e+01 1.714554383794908063e+03 1.714312581236633923e+04 1.714288400980806327e+05 1.714285982955223415e+06
1.344936708860759444e-01 2.606561523211404774e-01 2.608131498477562205e-01 2.622261275872981301e-01 2.685060286519287409e-01 2.763559049827170044e-01 4.176536789369056368e-01 1.830631418478791961e+00 1.596040881389765431e+01 3.166016147547416892e+01 6.305966679862719815e+01 1.570235922309972466e+03 1.570001331772883532e+04 1.569977872719174775e+05 1.569975526813803706e+06
1.439873417721518889e-01 2.526385052281600041e-01 2.527829264261856612e-01 2.540827172084163532e-01 2.598595651294416942e-01 2.670806250307234397e-01 3.970597032537942495e-01 1.696850485484502791e+00 1.469475830779158798e+01 2.913687811035501340e+01 5.802111771548187136e+01 1.444464618761570819e+03 1.444237244106865546e+04 1.444214506641394983e+05 1.444212232894847868e+06
1.534810126582278333e-01 2.446138712190597531e-01 2.447472251067175364e-01 2.459474100956374476e-01 2.512815656019482535e-01 2.579492599848368095e-01 3.779677588768303176e-01 1.578152747796764954e+00 1.358000263699611310e+01 2.691539140277316378e+01 5.358616893432726869e+01 1.333783490448924340e+03 1.333563337964827042e+04 1.333541322716417199e+05 1.333539121191576356e+06
1.629746835443038055e-01 2.365796298768693962e-01 2.367031602602636120e-01 2.378149337108114436e-01 2.427561490465796057e-01 2.489326682162898152e-01 3.601100132710735036e-01 1.471883463818910665e+00 1.258961796929728116e+01 2.494265630871769091e+01 4.964873298755851749e+01 1.235540413571917952e+03 1.235327491905028910e+04 1.235306199738340074e+05 1.235304070521671092e+06
1.724683544303797500e-01 2.285332809318432190e-01 2.286480247352357942e-01 2.296807189657688875e-01 2.342704711014715058e-01 2.400076612710997925e-01 3.432770843244090653e-01 1.375971314857501460e+00 1.170291362018842563e+01 2.317729395944500581e+01 4.612605463795816974e+01 1.147666567206589889e+03 1.147460887253751389e+04 1.147440319258467498e+05 1.147438262458939338e+06
1.819620253164556944e-01 2.204724945299682548e-01 2.205793249058828065e-01 2.215407982891138272e-01 2.258140133256961168e-01 2.311555321214239789e-01 3.273028704445254955e-01 1.288776253675540717e+00 1.090351008598569216e+01 2.158654767744141623e+01 4.295262286035286792e+01 1.068524231640102471e+03 1.068325806395025393e+04 1.068305963870517735e+05 1.068303979618066922e+06
1.914556962025316666e-01 2.123951687853674053e-01 2.124948275325977687e-01 2.133917562576709559e-01 2.173781061468851028e-01 2.223610435084027726e-01 3.120539160157210778e-01 1.208982641088904408e+00 1.017826989182073660e+01 2.014414461485610630e+01 4.007589406092684925e+01 9.967998674723223758e+02 9.966087118204153739e+03 9.965895962552247511e+04 9.965876846987057943e+05
2.009493670886076111e-01 2.042994956267432105e-01 2.043926179468492366e-01 2.052307188278034711e-01 2.089556116320445411e-01 2.136117276373458440e-01 2.974218157327695455e-01 1.135522696687006672e+00 9.516531506229378934e+00 1.882876351683201221e+01 3.745322753803728233e+01 9.314275005558902194e+02 9.312436310098260947e+03 9.312252440552198095e+04 9.312234053597591119e+05
2.104430379746835555e-01 1.961840360934091754e-01 1.962711697592370852e-01 1.970553727516881348e-01 2.005407193848040004e-01 2.048974026761988254e-01 2.833177019213055647e-01 1.067520694372373180e+00 8.909550618883049111e+00 1.762291720167268849e+01 3.504965036725196370e+01 8.715328423150574508e+02 8.713562766825732979e+03 8.713386201193249144e+04 8.713368544630000833e+05
2.199367088607595000e-01 1.880478064040906339e-01 1.881294267872972437e-01 1.888640102361568152e-01 1.921288255644215959e-01 1.962098447247525579e-01 2.696681896107099297e-01 1.004251638470283536e+00 8.350086127066019159e+00 1.651212444772794541e+01 3.283620108905180501e+01 8.163918798725969737e+02 8.162226368468332112e+03 8.162057125442568213e+04 8.162040201139992569e+05
2.294303797468354444e-01 1.798903763152062407e-01 1.799668983006200984e-01 1.806555961693448731e-01 1.837164755858994303e-01 1.875425748565926198e-01 2.564123617290701151e-01 9.451102304538452348e-01 7.832088917701596209e+00 1.548428745908798732e+01 3.078868454186076775e+01 7.653997445149542500e+02 7.652378431762705986e+03 7.652216530424021767e+04 7.652200340290153399e+05
2.389240506329113889e-01 1.717119815090631940e-01 1.717837690378043736e-01 1.724298567964749063e-01 1.753013579461217553e-01 1.788907343831803165e-01 2.434995102502343356e-01 8.895872689207745543e-01 7.350464855626177574e+00 1.452921772974329073e+01 2.888672347797751883e+01 7.180469993932204034e+02 7.178924586098622967e+03 7.178770045315264724e+04 7.178754591236929409e+05
2.484177215189873333e-01 1.635136520113835978e-01 1.635810257961640146e-01 1.641873898591878211e-01 1.668823412504047143e-01 1.702510304894258308e-01 2.308874367918060111e-01 8.372514998156075361e-01 6.900892130053623674e+00 1.363827060809586378e+01 2.711302756418034576e+01 6.739013614562353496e+02 6.737541991694251010e+03 6.737394829407440557e+04 6.737380113178760512e+05
2.579113924050633333e-01 1.552973589378264796e-01 1.553606027538035617e-01 1.559297970975973002e-01 1.584595497366805827e-01 1.616217405355346859e-01 2.185411749149086535e-01 7.877355187086479971e-01 6.479678956646041321e+00 1.280406055435425650e+01 2.545282374977068685e+01 6.325934571297592584e+02 6.324536895067152727e+03 6.324397127444108628e+04 6.324383150681805564e+05
2.674050632911392222e-01 1.470661822177369848e-01 1.471255480720189412e-01 1.476598407605565211e-01 1.500344749318346382e-01 1.530027676459323194e-01 2.064320364996903023e-01 7.407247250372701597e-01 6.083651610413067345e+00 1.202023703860839809e+01 2.389340789499906137e+01 5.938056090017507813e+02 5.936732494377549301e+03 5.936600134813552722e+04 5.936586898857153719e+05
2.768987341772152222e-01 1.388245023486559537e-01 1.388802147587841207e-01 1.393816264499375956e-01 1.416101228550642188e-01 1.443957433614724561e-01 1.945369124768210056e-01 6.959486036303064171e-01 5.710065515165160477e+00 1.128130652798166622e+01 2.242378855361467416e+01 5.572629257839992079e+02 5.571379837318853788e+03 5.571254895266739186e+04 5.571242401061528362e+05
2.863924050632911111e-01 1.305782197071391204e-01 1.306304792653951719e-01 1.311008152896996626e-01 1.331911976199418590e-01 1.358041755327445976e-01 1.828377779631938094e-01 6.531738022676860655e-01 5.356534045312608683e+00 1.058248987091807791e+01 2.103440152212901637e+01 5.227261607802540766e+02 5.226086403825176603e+03 5.225968883427440596e+04 5.225957131387666450e+05
2.958860759493671111e-01 1.223350054919780661e-01 1.223839918526101606e-01 1.228248690982990388e-01 1.247843235235829434e-01 1.272336415551878208e-01 1.713213661240756414e-01 6.121986118129537635e-01 5.020971068701735263e+00 9.919607131911492459e+00 1.971687925833100508e+01 4.899859413264676959e+02 4.898758398215248235e+03 4.898648296710306022e+04 4.898637286559811910e+05
3.053797468354430555e-01 1.141045890191960677e-01 1.141504634157874676e-01 1.145633329851101223e-01 1.163983088487663409e-01 1.186920286783366002e-01 1.599789856106013930e-01 5.728485549332493765e-01 4.701544248159728490e+00 9.288983907300259801e+00 1.846386322558132420e+01 4.588580705030724403e+02 4.587553763729551974e+03 4.587451069599434413e+04 4.587440800186423003e+05
3.148734177215190000e-01 1.058990868410221442e-01 1.059419942185564623e-01 1.063281606163653664e-01 1.080444557177382831e-01 1.101898245944544358e-01 1.488064643753450322e-01 5.349728621842509968e-01 4.396636840273310476e+00 8.687374593705598613e+00 1.726885010057017311e+01 4.291796744300698379e+02 4.290843652519130046e+03 4.290748343340972497e+04 4.290738812423156924e+05
3.243670886075949444e-01 9.773338004371578958e-02 9.777345087252711786e-02 9.813408833182911406e-02 9.973692148428242588e-02 1.017404629248490483e-01 1.378042088550484046e-01 4.984416681570419394e-01 4.104816261176976511e+00 8.111899142310237565e+00 1.612606490457676145e+01 4.008060214933698830e+02 4.007180614513305500e+03 4.007092654471265269e+04 4.007083858467061655e+05
3.338607594936708889e-01 8.962554711583563261e-02 8.966289894121190485e-02 8.999906536959839665e-02 9.149313838464945281e-02 9.336072965346325914e-02 1.269773724921119396e-01 4.631438008785985772e-01 3.824808084743465120e+00 7.559990622371095093e+00 1.503035569762635326e+01 3.736078793098787401e+02 3.735272163174744946e+03 3.735191500182340678e+04 3.735183433883100515e+05
3.433544303797468333e-01 8.159736099849668189e-02 8.163209976924788724e-02 8.194474870600876315e-02 8.333429953605706042e-02 8.507123807361743895e-02 1.163361317497042802e-01 4.289850685105725536e-01 3.555474436119255621e+00 7.029351511240014005e+00 1.397710566148153255e+01 3.474693048730743499e+02 3.473958672481756821e+03 3.473885234856858733e+04 3.473877891094369115e+05
3.528481012658227778e-01 7.367486036751955125e-02 7.370708157861080578e-02 7.399707247843209657e-02 7.528592092208225006e-02 7.689698147664494887e-02 1.058960714587735275e-01 3.958869712800592300e-01 3.295795969492915756e+00 6.517917078618312487e+00 1.296215929686910506e+01 3.222857857729071611e+02 3.222194783985763934e+03 3.222128476611433143e+04 3.222121845873999991e+05
3.623417721518987777e-01 6.588900689656296272e-02 6.591879657441575280e-02 6.618690367509082184e-02 6.737849078920223056e-02 6.886797468184149840e-02 9.567868474934829170e-02 3.637857854244161970e-01 3.044856792175095528e+00 6.023824577453627427e+00 1.198176014801069300e+01 2.979626675347498121e+02 2.979033674285428788e+03 2.978974374179221923e+04 2.978968444168601418e+05
3.718354430379746667e-01 5.827644226182090992e-02 5.830387781570911532e-02 5.855079780070295004e-02 5.964821995623111744e-02 6.101999765064131803e-02 8.571199615002500494e-02 3.326319811438618324e-01 2.801831831082230106e+00 5.545387219902639941e+00 1.103249799754345872e+01 2.744138153243027887e+02 2.743613665262671475e+03 2.743561216464635800e+04 2.743555971584832296e+05
3.813291139240506666e-01 5.088036103505454155e-02 5.090551199386852271e-02 5.113187062319432541e-02 5.213790897575346084e-02 5.339545691645238013e-02 7.603131984903294116e-02 3.023899491748385793e-01 2.565976242432894683e+00 5.081072123830734810e+00 1.011126388662641418e+01 2.515604685008190700e+02 2.515146761758875527e+03 2.515100969433943828e+04 2.515096390201450558e+05
3.908227848101266111e-01 4.375151844863519462e-02 4.377444709893226621e-02 4.398080495160591047e-02 4.489795096348875997e-02 4.604438347834232531e-02 6.668016874570653618e-02 2.730380214193485200e-01 2.336616548155768580e+00 4.629481577862902597e+00 9.215211637277169743e+00 2.293302544891619732e+02 2.292908781225582061e+03 2.292869404858978305e+04 2.292865467222317820e+05
4.003164556962025555e-01 3.694939539661873384e-02 3.697015733515054969e-02 3.715701478193687152e-02 3.798749232320940833e-02 3.902558924980008281e-02 5.771133392843222354e-02 2.445687807147535753e-01 2.113143248577967537e+00 4.189337101759315729e+00 8.341724808122013002e+00 2.076563347135314643e+02 2.076230802576745191e+03 2.076197548120887950e+04 2.076194222675302590e+05
4.098101265822785000e-01 3.054354707317730178e-02 3.056219168485140372e-02 3.072999318991832471e-02 3.147577765688241991e-02 3.240800824058753110e-02 4.918815874727959503e-02 2.169896638142002621e-01 1.895004714483406794e+00 3.759465881893636396e+00 7.488388216714096046e+00 1.864766602880961273e+02 1.864491710957302757e+03 1.864464221764936883e+04 1.864461472845700337e+05
4.193037974683544444e-01 2.461516648324351547e-02 2.463173735363578462e-02 2.478087518716619309e-02 2.544371000285690354e-02 2.627225352247029161e-02 4.118603687551125603e-02 1.903238704059209696e-01 1.681702205710017939e+00 3.338789244936792411e+00 6.652963323390341799e+00 1.657333190891606876e+02 1.657111654393257822e+03 1.657089500743422832e+04 1.657087285378439119e+05
4.287974683544303889e-01 1.925889986146240435e-02 1.927343513146884471e-02 1.940425256152680106e-02 1.998566336178438790e-02 2.071242686210637146e-02 3.379416986790207550e-02 1.646115999258591089e-01 1.472785900505429568e+00 2.926312901149396684e+00 5.833366902437330914e+00 1.453719589642581695e+02 1.453546259543828455e+03 1.453528926533953199e+04 1.453527193232965656e+05
4.382911392405063333e-01 1.458495801612555778e-02 1.459749068506337177e-02 1.471028470550370462e-02 1.521159146301628851e-02 1.583822490990701923e-02 2.711762695394016875e-02 1.399116473942716710e-01 1.267851851797586749e+00 2.521118745579048248e+00 5.027652533141970359e+00 1.253412743361622432e+02 1.253281478739477279e+03 1.253268352277262784e+04 1.253267039631041262e+05
4.477848101265822778e-01 1.072157603685731236e-02 1.073213421924616717e-02 1.082715786074585872e-02 1.124948515630004066e-02 1.177739427574277069e-02 2.127975842571189213e-02 1.163033999254031170e-01 1.066539814922315310e+00 2.122358053807773537e+00 4.233994531578689546e+00 1.055925454645826704e+02 1.055828960461494944e+03 1.055819311043061680e+04 1.055818346101218485e+05
4.572784810126582222e-01 7.817883994109575338e-03 7.826491134444701556e-03 7.903955397460832311e-03 8.248241010865858466e-03 8.678598027622139860e-03 1.642502432923522576e-02 9.388928734536608478e-02 8.685319175066746888e-01 1.729245951019239946e+00 3.450674018044370239e+00 8.607922123525062830e+01 8.607218513965592592e+02 8.607148153009646194e+03 8.607141116914049780e+04
4.667721518987341667e-01 6.047263621008507409e-03 6.053938670045373380e-03 6.114014111377163649e-03 6.381016072851790344e-03 6.714768524695073279e-03 1.272231265787416785e-02 7.279775398966510658e-02 6.735521673075745008e-01 1.341057070994140510e+00 2.676066878367272750e+00 6.675653763227761317e+01 6.675109509501869525e+02 6.675055084129281568e+03 6.675049641592022090e+04
4.762658227848101111e-01 5.611281011662423712e-03 5.616038567041773191e-03 5.658856565455921972e-03 5.849158780629914144e-03 6.087036549597403708e-03 1.036883639101222887e-02 5.318683480516046141e-02 4.813668189466427938e-01 9.571223568816231708e-01 1.908633432751583925e+00 4.758116507450969834e+01 4.757611492159920772e+02 4.757560990630815468e+03 4.757555940477905096e+04
4.857594936708861111e-01 6.744303732238047210e-03 6.747154145668264776e-03 6.772807866540227206e-03 6.886824403748946326e-03 7.029345075259845442e-03 9.594717162456032136e-03 3.524843803441789908e-02 2.917856467540365650e-01 5.768269897758350195e-01 1.146909675819432151e+00 2.851087860591208667e+01 2.850480873255307870e+02 2.850420174521717399e+03 2.850414104648358261e+04
4.952531645569620555e-01 9.718933225274645205e-03 9.719882677937219384e-03 9.728427751900381795e-03 9.766405858403331627e-03 9.813878491532019785e-03 1.066838588784838580e-02 1.921345985101205467e-02 1.046641994826487398e-01 1.996094657400228345e-01 3.894999982547709960e-01 9.504245558962683305e+00 9.495498519059937337e+01 9.494623815069661532e+02 9.494536344670634207e+03
5.047468354430380000e-01 1.476590290563944974e-02 1.476685235830202392e-02 1.477539743226518633e-02 1.481337553876813616e-02 1.486084817189682432e-02 1.571535556821319207e-02 2.426042953137685920e-02 1.097111691630135444e-01 2.046564354203876390e-01 3.945469679351358283e-01 9.509292528643047859e+00 9.496003216027973792e+01 9.494674284766465462e+02 9.494541391640315851e+03
5.142405063291139999e-01 2.160463922342537729e-02 2.160748963685559659e-02 2.163314335772755642e-02 2.174715989493627641e-02 2.188968056644717899e-02 2.445505265364338390e-02 5.010877352560545034e-02 3.066459822452261008e-01 5.916873252670268313e-01 1.161770011310628403e+00 2.852573894140349964e+01 2.850629476610241682e+02 2.850435034857230676e+03 2.850415590681929461e+04
5.237341772151898889e-01 2.990874435529633502e-02 2.991350191067568623e-02 2.995631990908983328e-02 3.014662212426382631e-02 3.038449989323131414e-02 3.466629973464614017e-02 7.748429814879437272e-02 5.056642822902767120e-01 9.814198202252570891e-01 1.932930896095217843e+00 4.760546253785333448e+01 4.757854466793356778e+02 4.757585288094159296e+03 4.757558370224239479e+04
5.332278481012657778e-01 3.940301138875734049e-02 3.940968643779420300e-02 3.946976187912600020e-02 3.973676384060062516e-02 4.007051629244390983e-02 4.607806042562299920e-02 1.061535017574139483e-01 7.069079150753233565e-01 1.374412818761889366e+00 2.709422626135021162e+00 6.678989338004535625e+01 6.675443066979547666e+02 6.675088439877048586e+03 6.675052977166797791e+04
5.427215189873417778e-01 4.985046348786294906e-02 4.985907062819807528e-02 4.993653489121420430e-02 5.028082050461923219e-02 5.071117752137551532e-02 5.845760382298860469e-02 1.359218668391194706e-01 9.105644970004280747e-01 1.771278530512993221e+00 3.492706597538123514e+00 8.612125381474437802e+01 8.607638839760529663e+02 8.607190185589139219e+03 8.607145320171999629e+04
5.522151898734177777e-01 6.104695938943738298e-02 6.105751757182623779e-02 6.115254121332593107e-02 6.157486850888010954e-02 6.210277762832284304e-02 7.160514177829196969e-02 1.666287832779833056e-01 1.116865198274896720e+00 2.172683437160356057e+00 4.284319914931274731e+00 1.056428708479353702e+02 1.055879285844848710e+03 1.055824343581398170e+04 1.055818849355053244e+05
5.617088607594936667e-01 7.281660889274252368e-02 7.282914156168034114e-02 7.294193558212067052e-02 7.344324233963325788e-02 7.406987578652397819e-02 8.534927783055713812e-02 1.981432982708886403e-01 1.326083502674203718e+00 2.579350396455664995e+00 5.085884184018587995e+00 1.253995059870388502e+02 1.253339710390353957e+03 1.253274175442350315e+04 1.253267621947550069e+05
5.712025316455695556e-01 8.500786822552126865e-02 8.502240349552771248e-02 8.515322092558566536e-02 8.573463172584325220e-02 8.646139522616523576e-02 9.954313823196092592e-02 2.303605682899178553e-01 1.538534868869487315e+00 2.992061869513453320e+00 5.899115870801384887e+00 1.454377079326221178e+02 1.453612008512191551e+03 1.453535501430788463e+04 1.453527850722648145e+05
5.806962025316455556e-01 9.749020753258490213e-02 9.750677840297716781e-02 9.765591623650757280e-02 9.831875105219828326e-02 9.914729457181167827e-02 1.140610779248526496e-01 2.631989114552623632e-01 1.754577246759359443e+00 3.411664285986133915e+00 6.725838364439682415e+00 1.658061941302100308e+02 1.657184529434307024e+03 1.657096788247527729e+04 1.657088014128849609e+05
5.901898734177215555e-01 1.101512609949277799e-01 1.101699056066018784e-01 1.103377071116688063e-01 1.110834915786328980e-01 1.120157221623380162e-01 1.287958726690300870e-01 2.965973777359507402e-01 1.974612428405157383e+00 3.839073595815387208e+00 7.567995930635846413e+00 1.865562680020179016e+02 1.864571318671224390e+03 1.864472182536329274e+04 1.864462268922839721e+05
5.996835443037975555e-01 1.228943850473237231e-01 1.229151469858555390e-01 1.231020044326418539e-01 1.239324819739144046e-01 1.249705789005050721e-01 1.436563235791372406e-01 3.305137703654588144e-01 2.199088238228675163e+00 4.275282091410026020e+00 8.427669797772729510e+00 2.077422797031824473e+02 2.076316747566398590e+03 2.076206142619856109e+04 2.076195082125201588e+05
6.091772151898734444e-01 1.356365624550695537e-01 1.356594911053666253e-01 1.358658489580402695e-01 1.367829949699231329e-01 1.379294274847766844e-01 1.585652127521409160e-01 3.649230654257831219e-01 2.428501592162205291e+00 4.721366621869341529e+00 9.307096681283612227e+00 2.294221395331686324e+02 2.293000666269590965e+03 2.292878593363381151e+04 2.292866386072760215e+05
6.186708860759493334e-01 1.483066001414208857e-01 1.483317511002348599e-01 1.485581097295606834e-01 1.495641480821198188e-01 1.508216960228187242e-01 1.734575589553992991e-01 3.998161882812049095e-01 2.663402481539260958e+00 5.178498362937101085e+00 1.020869012573278134e+01 2.516578947399254389e+02 2.515244187997981953e+03 2.515110712057854471e+04 2.515097364463841659e+05
6.281645569620253333e-01 1.608435770303388856e-01 1.608710125842270910e-01 1.611179325692209396e-01 1.622153547247491001e-01 1.635871324191592868e-01 1.882791309185429807e-01 4.351991159123798081e-01 2.904398965850748304e+00 5.647954354671157695e+00 1.113506513231197559e+01 2.745163824590712807e+02 2.743716232397439853e+03 2.743571473178112501e+04 2.743556997256179457e+05
6.376582278481013333e-01 1.731955051085393160e-01 1.732252947863920922e-01 1.734934018870671613e-01 1.746849890011785700e-01 1.761744728938178517e-01 2.029851829613246728e-01 4.710922836363928279e-01 3.152163290387074213e+00 6.131131075665609664e+00 1.208906664622267968e+01 2.980699740329620226e+02 2.979140980783643954e+03 2.978985104829045667e+04 2.978969517233585939e+05
6.471518987341772222e-01 1.853181726773070193e-01 1.853503938883982738e-01 1.856403847882195646e-01 1.869292332318697181e-01 1.885402937864324169e-01 2.175393837685609955e-01 5.075302835898466425e-01 3.407439281802703501e+00 6.629560390928099345e+00 1.307380260917889281e+01 3.223974290852169133e+02 3.222306427298073686e+03 3.222139640942664118e+04 3.222122962307123234e+05
6.566455696202532222e-01 1.971741435687134059e-01 1.972088823394646251e-01 1.975215312762254871e-01 1.989110821062737844e-01 2.006480206438341629e-01 2.319129143199210041e-01 5.445618510807894719e-01 3.671051218689473483e+00 7.144928293810234088e+00 1.409268244405175352e+01 3.475848816556447218e+02 3.474074249264328955e+03 3.473896792535117129e+04 3.473879046862195828e+05
6.661392405063291111e-01 2.087318901133088100e-01 2.087692419386850962e-01 2.091054083670715602e-01 2.105994813821226164e-01 2.124670726509364505e-01 2.460837154895851031e-01 5.822501438760717685e-01 3.943914427740938144e+00 7.679096965368567673e+00 1.514946204062382762e+01 3.737269856528762375e+02 3.735391269517742330e+03 3.735203410816640098e+04 3.735184624946530676e+05
6.756329113924051111e-01 2.199650410056185335e-01 2.200051118344298617e-01 2.203657492937318718e-01 2.219685824461851698e-01 2.239721238867518061e-01 2.600358698169511484e-01 6.206733291189447943e-01 4.227047922138881475e+00 8.234130803272144306e+00 1.624829656553866997e+01 4.009282531543318555e+02 4.007302846174268325e+03 4.007104877637363097e+04 4.007085080783672747e+05
6.851265822784810000e-01 2.308517280327365140e-01 2.308946354102708320e-01 2.312808018080797501e-01 2.329970969094526667e-01 2.351424657861687917e-01 2.737591055670594020e-01 6.599255033759653388e-01 4.521589481465024818e+00 8.812327234897312067e+00 1.739380274176188834e+01 4.293046270712615637e+02 4.290968605160321204e+03 4.290760838605091703e+04 4.290740061949568917e+05
6.946202531645570000e-01 2.413740180022324044e-01 2.414198923988238044e-01 2.418327619681464591e-01 2.436677378318026777e-01 2.459614576613729509e-01 2.872484145936377575e-01 7.001179839162858798e-01 4.828813677142767880e+00 9.416253336283304520e+00 1.859113265456437603e+01 4.589853399320557514e+02 4.587681033158537502e+03 4.587463796542336058e+04 4.587442072880715714e+05
7.041139240506328889e-01 2.515174182040356698e-01 2.515664045646677782e-01 2.520072818103566425e-01 2.539667362356405333e-01 2.564160542672454524e-01 3.005037788361332174e-01 7.413810245250114228e-01 5.150153481413792811e+00 1.004878954462355090e+01 1.984606167104306351e+01 4.901151237391797508e+02 4.898887580627961142e+03 4.898661214951577131e+04 4.898638578383938875e+05
7.136075949367088889e-01 2.612704454290227796e-01 2.613227049872788310e-01 2.617930410115833495e-01 2.638834233418255182e-01 2.664964012546282568e-01 3.135300036850774963e-01 7.838660279895697247e-01 5.487226271034492342e+00 1.071318209663996157e+01 2.116509374785090003e+01 5.228568530059759496e+02 5.226217096050898363e+03 5.225981952650012681e+04 5.225958438309923513e+05
7.231012658227847778e-01 2.706242499958417258e-01 2.706799624059698650e-01 2.711813740971233955e-01 2.734098705022499631e-01 2.761954910086582560e-01 3.263366601240067499e-01 8.277483512774921337e-01 5.841865262812346415e+00 1.141310627562885216e+01 2.255558830126186010e+01 5.573947255316463725e+02 5.571511637066500953e+03 5.571268075241504266e+04 5.571243719059004216e+05
7.325949367088607778e-01 2.795722874492915788e-01 2.796316533035735352e-01 2.801659459921110873e-01 2.825405801633892322e-01 2.855088728774868856e-01 3.389381417312449241e-01 8.732308302688247537e-01 6.216157715644622606e+00 1.215274314383995247e+01 2.402591400023061396e+01 5.939381151069823090e+02 5.936865000482780488e+03 5.936613385424076114e+04 5.936588223918206058e+05
7.420886075949367777e-01 2.881100316232785286e-01 2.881732754392556384e-01 2.887424697830493492e-01 2.912722224221326317e-01 2.944344132209867348e-01 3.513538476003607025e-01 9.205481913941004901e-01 6.612491629331498366e+00 1.293687322703971709e+01 2.558563642245615810e+01 6.327262698024452447e+02 6.324669707739843034e+03 6.324410408711381751e+04 6.324384478808535496e+05
7.515822784810126667e-01 2.962347236379814230e-01 2.963020974227618676e-01 2.969084614857856463e-01 2.996034128770025395e-01 3.029721021160236560e-01 3.636085084184038085e-01 9.699725714422053890e-01 7.033613201680221749e+00 1.377099167972246185e+01 2.724574863580694029e+01 6.740340825278619832e+02 6.737674712765877302e+03 6.737408101514603186e+04 6.737381440389476484e+05
7.610759493670886666e-01 3.039451521485193042e-01 3.040169396772604560e-01 3.046630274359309887e-01 3.075345285855778377e-01 3.111239050226364267e-01 3.757326808896904735e-01 1.021820439560230831e+00 7.482698026265635072e+00 1.466145090038275178e+01 2.901895664861698165e+01 7.181792325638601824e+02 7.179056819269263542e+03 7.178783268632330874e+04 7.178755913568637334e+05
7.705696202531645556e-01 3.112414608011845329e-01 3.113179827865983906e-01 3.120066806553231653e-01 3.150675600718777503e-01 3.188936593425709121e-01 3.877634462150484351e-01 1.076461314939823666e+00 7.963440002187574862e+00 1.561563854357396508e+01 3.092003562634674552e+01 7.655310955994401638e+02 7.652509782847191673e+03 7.652229665532470972e+04 7.652201653800999047e+05
7.800632911392405555e-01 3.181249794000045594e-01 3.182065997832111970e-01 3.189411832320707685e-01 3.222059985603355492e-01 3.262870177206664835e-01 3.997453626066238552e-01 1.134328811466197795e+00 8.480163300061935416e+00 1.664220162072386699e+01 3.296627826204773015e+01 8.165219570455931262e+02 8.162356445641331447e+03 8.162070133159871330e+04 8.162041501911726082e+05
7.895569620253164445e-01 3.245980757550454010e-01 3.246852094208733108e-01 3.254694124133243882e-01 3.289547590464402260e-01 3.333114423378350510e-01 4.117317415829417904e-01 1.195934734034009406e+00 9.037964658544684227e+00 1.775133124133432361e+01 3.517806440691360592e+01 8.716612563547190575e+02 8.713691180865394927e+03 8.713399042597215157e+04 8.713369828770396998e+05
7.990506329113924444e-01 3.306640255862928202e-01 3.307571479063988740e-01 3.315952487873530807e-01 3.353201415915941230e-01 3.399762575968954814e-01 4.237863456923192107e-01 1.261887226646556392e+00 9.642896036188929543e+00 1.895512804679156815e+01 3.757959206799684182e+01 9.315538650858500205e+02 9.312562674628223249e+03 9.312265077005195781e+04 9.312235317242892925e+05
8.085443037974683334e-01 3.363268982030165333e-01 3.364265569502468689e-01 3.373234856753200561e-01 3.413098355645342030e-01 3.462927729260519283e-01 4.359856454333702613e-01 1.332914370506553592e+00 1.030220162123838534e+01 2.026807634427375504e+01 4.019982579034449799e+01 9.969237992017399392e+02 9.966211049933572212e+03 9.965908355725189904e+04 9.965878086304351455e+05
8.180379746835443333e-01 3.415914559765881875e-01 3.416982863525027669e-01 3.426597597357337599e-01 3.469329747723160495e-01 3.522744935680439116e-01 4.484218318911454837e-01 1.409895215122160872e+00 1.102462904743231320e+01 2.170766663888803905e+01 4.307374182179949429e+01 1.068645350601549353e+03 1.068337918291170354e+04 1.068307175060132431e+05 1.068304100737028522e+06
8.275316455696202222e-01 3.464630658818283471e-01 3.465778096852208945e-01 3.476105039157539878e-01 3.522002560514566616e-01 3.579374462210849206e-01 4.612068692743941378e-01 1.493901099807486421e+00 1.182084340513840814e+01 2.329522374439498833e+01 4.624398442290814870e+01 1.147784496991539754e+03 1.147472680232246239e+04 1.147441498556316801e+05 1.147438380388723919e+06
8.370253164556962222e-01 3.509476216040620655e-01 3.510711519874562536e-01 3.521829254380041130e-01 3.571241407737722473e-01 3.633006599434824846e-01 4.744780049982662007e-01 1.586251455546103584e+00 1.270398596102447719e+01 2.505702430044489049e+01 4.976310097928572418e+01 1.235654781563645429e+03 1.235338928704201862e+04 1.235307343418257515e+05 1.235304184889663011e+06
8.465189873417722222e-01 3.550514749011608462e-01 3.551848287888186295e-01 3.563850137777385685e-01 3.617191692840493467e-01 3.683868636669379026e-01 4.884053625589314107e-01 1.688590351478866491e+00 1.369044024067821752e+01 2.702582900645527175e+01 5.369660653800938377e+01 1.333893928052606725e+03 1.333574381725195599e+04 1.333542427092454745e+05 1.333539231629180489e+06
8.560126582278481111e-01 3.587813750762594567e-01 3.589257962742851138e-01 3.602255870565158058e-01 3.660024349775411467e-01 3.732234948788228923e-01 5.032025731018937575e-01 1.802993355332602077e+00 1.480090117763968749e+01 2.924302098020311291e+01 5.812726058532997087e+01 1.444570761631418918e+03 1.444247858393850402e+04 1.444215568070093577e+05 1.444212339037717553e+06
8.655063291139241111e-01 3.621444155611673876e-01 3.623014130877831307e-01 3.637143908273250403e-01 3.699942918919556512e-01 3.778441682227439147e-01 5.191419421769326581e-01 1.932119681718819759e+00 1.606189707713769010e+01 3.176164973871421182e+01 6.316115506186725526e+01 1.570337410573213447e+03 1.570011480599208335e+04 1.569978887601807946e+05 1.569975628302067751e+06
8.750000000000000000e-01 3.651479867358338183e-01 3.653194153072623629e-01 3.668622724501195420e-01 3.737194153072623815e-01 3.822908438786909446e-01 5.365765581644053039e-01 2.079433701021548231e+00 1.750800512959298061e+01 3.465086227245012651e+01 6.893657655816441832e+01 1.714650862272450240e+03 1.714322229084388164e+04 1.714289365765581897e+05 1.714286079433701001e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod1.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 1.297761599788213038e-01 1.299475885502498762e-01 1.314904456931070276e-01 1.383475885502498670e-01 1.469190171216784579e-01 3.012047314073927895e-01 1.844061874264535827e+00 1.727263330283596687e+01 3.441549044569311633e+01 6.870120473140740103e+01 1.714415490445693194e+03 1.714298691901712300e+04 1.714287012047314201e+05 1.714285844061874319e+06
1.344936708860759444e-01 1.272599151867889744e-01 1.274169127134047452e-01 1.288298904529466271e-01 1.351097915175772379e-01 1.429596678483655015e-01 2.842574418025541338e-01 1.697235181344440402e+00 1.582701257676330364e+01 3.152676523833981648e+01 6.292627056149284925e+01 1.570102526072838145e+03 1.569987992149170168e+04 1.569976538756803493e+05 1.569975393417566549e+06
1.439873417721518889e-01 1.248624419678692476e-01 1.250068631658948770e-01 1.263066539481255968e-01 1.320835018691509655e-01 1.393045617704326833e-01 2.692836399935035208e-01 1.569074422224211895e+00 1.456698224453129598e+01 2.900910204709472495e+01 5.789334165222157935e+01 1.444336842698310647e+03 1.444224466500539529e+04 1.444213228880762472e+05 1.444212105118784588e+06
1.534810126582278333e-01 1.225687864400352989e-01 1.227021403276930683e-01 1.239023253166130073e-01 1.292364808229238271e-01 1.359041752058123553e-01 2.559226740978058356e-01 1.456107663017740528e+00 1.345795755221708845e+01 2.679334631799413913e+01 5.346412384954824404e+01 1.333661445364145266e+03 1.333551133456349271e+04 1.333540102265569440e+05 1.333538999146491522e+06
1.629746835443038055e-01 1.203632314524981928e-01 1.204867618358923947e-01 1.215985352864402402e-01 1.265397506222084023e-01 1.327162697919186118e-01 2.438936148467023279e-01 1.355667065394539517e+00 1.247340157087290891e+01 2.482643991029332042e+01 4.953251658913414701e+01 1.235424197173493667e+03 1.235315870265186459e+04 1.235305037574355811e+05 1.235303954305272782e+06
1.724683544303797500e-01 1.182293221199332833e-01 1.183440659233258446e-01 1.193767601538589379e-01 1.239665122895615701e-01 1.297037024591898569e-01 2.329731255124991018e-01 1.265667356045591552e+00 1.159260966137651572e+01 2.306699000063309768e+01 4.601575067914625805e+01 1.147556263247778134e+03 1.147449856857870145e+04 1.147439216218879446e+05 1.147438152154980460e+06
1.819620253164556944e-01 1.161499004122110157e-01 1.162567307881255674e-01 1.172182041713565881e-01 1.214914192079388777e-01 1.268329380036667398e-01 2.229802763267682564e-01 1.184453659557783478e+00 1.079918749186793470e+01 2.148222508332365877e+01 4.284830026623510690e+01 1.068419909045984696e+03 1.068315374135613638e+04 1.068304920644576487e+05 1.068303875295472797e+06
1.914556962025316666e-01 1.141071502751618977e-01 1.142068090223922472e-01 1.151037377474654344e-01 1.190900876366795813e-01 1.240730249981972649e-01 2.137658975055156119e-01 1.110694622578698887e+00 1.007998187331053153e+01 2.004585659634590300e+01 3.997760604241663884e+01 9.967015794538120872e+02 9.965988830185644474e+03 9.965886133750397130e+04 9.965875864106871886e+05
2.009493670886076111e-01 1.120826548635622810e-01 1.121757771836683071e-01 1.130138780646225416e-01 1.167387708688635978e-01 1.213948868741649145e-01 2.052049749695886161e-01 1.043305855923825742e+00 9.424314665466196672e+00 1.873654667606883351e+01 3.736101069727410362e+01 9.313352837151270478e+02 9.312344093257497661e+03 9.312243218868121039e+04 9.312233131429182831e+05
2.104430379746835555e-01 1.100574675856382939e-01 1.101446012514661899e-01 1.109288042439172534e-01 1.144141508770331189e-01 1.187708341684279301e-01 1.971911334135346971e-01 9.813941258646022847e-01 8.823424050375278327e+00 1.753679063316491593e+01 3.496352379874419825e+01 8.714467157465496712e+02 8.713476640257225881e+03 8.713377588536398252e+04 8.713367683364315890e+05
2.199367088607595000e-01 1.080121987924517329e-01 1.080938191756583566e-01 1.088284026245179281e-01 1.120932179527826950e-01 1.161742371131136570e-01 1.896325819990710149e-01 9.242160308586445661e-01 8.270050519454379412e+00 1.643208884011630744e+01 3.275616548144016349e+01 8.163118442649853250e+02 8.162146332860720577e+03 8.162049121881807514e+04 8.162039400783916935e+05
2.294303797468354444e-01 1.059271200996357992e-01 1.060036420850496569e-01 1.066923399537744316e-01 1.097532193703289888e-01 1.135793186410221922e-01 1.824491055134996875e-01 8.711469742382748072e-01 7.758125661486025670e+00 1.541032420287241678e+01 3.071472128564519721e+01 7.653257812587386297e+02 7.652304468506489684e+03 7.652209134098399954e+04 7.652199600657591363e+05
2.389240506329113889e-01 1.037822885079438540e-01 1.038540760366850196e-01 1.045001637953555662e-01 1.073716649450024152e-01 1.109610413820609626e-01 1.755698172491149955e-01 8.216575759196551587e-01 7.282535162625057623e+00 1.446128803674217167e+01 2.881879378497639976e+01 7.179790697002193838e+02 7.178856656405621834e+03 7.178763252345964429e+04 7.178753911939999089e+05
2.484177215189873333e-01 1.015576926985720940e-01 1.016250664833525108e-01 1.022314305463763173e-01 1.049263819375932105e-01 1.082950711766143270e-01 1.689314774789945073e-01 7.752955405027960323e-01 6.838936170740812059e+00 1.357631464878305216e+01 2.705107160486753415e+01 6.738394054969224953e+02 6.737480035734937701e+03 6.737388633811510226e+04 6.737379493619167479e+05
2.579113924050633333e-01 9.923342412588538608e-02 9.929666794186246814e-02 9.986586228565620671e-02 1.023956149247394892e-01 1.055578057235936063e-01 1.624772401029675462e-01 7.316715838967069452e-01 6.423615021834100602e+00 1.274799661954231489e+01 2.539675981495874524e+01 6.325373931949474127e+02 6.324480831132340427e+03 6.324391521050627489e+04 6.324382590042457450e+05
2.674050632911392222e-01 9.678987582173859128e-02 9.684924167602054768e-02 9.738353436455812751e-02 9.975816853583625854e-02 1.027264612499339258e-01 1.561557301036919088e-01 6.904484186412717106e-01 6.033375304017069674e+00 1.196996073221239953e+01 2.384313158860306103e+01 5.937553326953548094e+02 5.936682218071153329e+03 5.936595107182913489e+04 5.936586396094089141e+05
2.768987341772152222e-01 9.420797217120388534e-02 9.426368458133205230e-02 9.476509627248554113e-02 9.699359267761213654e-02 9.977921318402038775e-02 1.499203822993689372e-01 6.513320734528543765e-01 5.665448984987708769e+00 1.123668999780421274e+01 2.237917202343722423e+01 5.572183092538216442e+02 5.571335220788675542e+03 5.571250433613721543e+04 5.571241954896226525e+05
2.863924050632911111e-01 9.146943332989691811e-02 9.152169288815296955e-02 9.199202891245746028e-02 9.408241124269965672e-02 9.669538915550238145e-02 1.437289915859516209e-01 6.140650158904438216e-01 5.317425258935366550e+00 1.054338108454083489e+01 2.099529273575177513e+01 5.226870519938768211e+02 5.226047295038799348e+03 5.225964972548803053e+04 5.225956740299802623e+05
2.958860759493671111e-01 8.855707844089813485e-02 8.860606480153022935e-02 8.904694204721910755e-02 9.100639647250301223e-02 9.345571450410788961e-02 1.375434390729957101e-01 5.784206847618738045e-01 4.987193141650655193e+00 9.885829204860412389e+00 1.968310133127992856e+01 4.899521633994165768e+02 4.898724620288197912e+03 4.898644918917600444e+04 4.898636948780541425e+05
3.053797468354430555e-01 8.545517238944444482e-02 8.550104678603584474e-02 8.591391635535849947e-02 8.774889221901471803e-02 9.004261204858497736e-02 1.313295689808497702e-01 5.441991383034976426e-01 4.672894831529976756e+00 9.260334490670508956e+00 1.843521380895157336e+01 4.588294210864427214e+02 4.587525114312922597e+03 4.587448204657771566e+04 4.587440513692256645e+05
3.148734177215190000e-01 8.214982152382080405e-02 8.219272890135512211e-02 8.257889529916402627e-02 8.429519040053694290e-02 8.644055927725309563e-02 1.250571990581436921e-01 5.112235968670496566e-01 4.372887574956108914e+00 8.663625328388397051e+00 1.724510083525297333e+01 4.291559251647526594e+02 4.290819903253812299e+03 4.290745968414440722e+04 4.290738574930503382e+05
3.243670886075949444e-01 7.862942459226901493e-02 7.866949542108034321e-02 7.903013288038233941e-02 8.063296603283565123e-02 8.263650747340227365e-02 1.187002534036016299e-01 4.793377127055951648e-01 4.085712305725530236e+00 8.092795186858790402e+00 1.610696094912531251e+01 4.007869175379184412e+02 4.007161510557853944e+03 4.007090744075720431e+04 4.007083667427507462e+05
3.338607594936708889e-01 7.488518612332556446e-02 7.492253794870183670e-02 7.525870437708832850e-02 7.675277739213938466e-02 7.862036866095319099e-02 1.122370114996018575e-01 4.484034398860884951e-01 3.810067723750955260e+00 7.545250261378584788e+00 1.501561533663384296e+01 3.735931389488862351e+02 3.735257422813752783e+03 3.735190026146241144e+04 3.735183286479490343e+05
3.433544303797468333e-01 7.091170064077928492e-02 7.094643941153049027e-02 7.125908834829136618e-02 7.264863917833966345e-02 7.438557771590004197e-02 1.056504713919868832e-01 4.182994081528551567e-01 3.544788775761538169e+00 7.018665850882296553e+00 1.396642000112381510e+01 3.474586192127166555e+02 3.473947986821399354e+03 3.473884166290822759e+04 3.473877784237765591e+05
3.528481012658227778e-01 6.670761749036388522e-02 6.673983870145513975e-02 6.702982960127643053e-02 6.831867804492658403e-02 6.992973859948928284e-02 9.892882858161786142e-02 3.889197284029035639e-01 3.288828726615760090e+00 6.510949835741156377e+00 1.295519205399194895e+01 3.222788185300299801e+02 3.222187816742886753e+03 3.222127779887145516e+04 3.222121776201571338e+05
3.623417721518987777e-01 6.227639770658256746e-02 6.230618738443535060e-02 6.257429448511042658e-02 6.376588159922183530e-02 6.525536549186110313e-02 9.206607555936789644e-02 3.601731762344357879e-01 3.041244182985114897e+00 6.020211968263647684e+00 1.197814753882071237e+01 2.979590549255598262e+02 2.979030061676238802e+03 2.978974012918303197e+04 2.978968408042509691e+05
3.718354430379746667e-01 5.762717631689893982e-02 5.765461187078714522e-02 5.790153185578097994e-02 5.899895401130914735e-02 6.037073170571934794e-02 8.506273020510303484e-02 3.319827151989399039e-01 2.801182565137308345e+00 5.544737953957717735e+00 1.103184873159853652e+01 2.744131660583578309e+02 2.743613015996726517e+03 2.743561151538041304e+04 2.743555965092172846e+05
3.813291139240506666e-01 5.277574583002320185e-02 5.280089678883718302e-02 5.302725541816298571e-02 5.403329377072212114e-02 5.529084171142104043e-02 7.792670464400160146e-02 3.042853339698072257e-01 2.567871627227863218e+00 5.082967508625703346e+00 1.011315927142138449e+01 2.515623638856140474e+02 2.515148657143670334e+03 2.515101158972423218e+04 2.515096409155298606e+05
3.908227848101266111e-01 4.774567946187330270e-02 4.776860811217037428e-02 4.797496596484401854e-02 4.889211197672686804e-02 5.003854449158043338e-02 7.067432975894463731e-02 2.770321824325866489e-01 2.340610709169006931e+00 4.633475738876140504e+00 9.219205798290406761e+00 2.293342486501752262e+02 2.292912775386595513e+03 2.292869804275079514e+04 2.292865507163928123e+05
4.003164556962025555e-01 4.256961601031605813e-02 4.259037794884787398e-02 4.277723539563419580e-02 4.360771293690673261e-02 4.464580986349740710e-02 6.333155454212954782e-02 2.501890013284508996e-01 2.118763469191664583e+00 4.194957322373013220e+00 8.347345028735711381e+00 2.076619549341451716e+02 2.076236422797358955e+03 2.076198110142949372e+04 2.076194278877508768e+05
4.098101265822785000e-01 3.729073231211901818e-02 3.730937692379312359e-02 3.747717842886004458e-02 3.822296289582413631e-02 3.915519347952924750e-02 5.593534398622131143e-02 2.237368490531419785e-01 1.901751899722348593e+00 3.766213067132578196e+00 7.495135401953037402e+00 1.864834074733350917e+02 1.864498458142541722e+03 1.864464896483460689e+04 1.864461540317552863e+05
4.193037974683544444e-01 3.196443404244000974e-02 3.198100491283227542e-02 3.213014274636268736e-02 3.279297756205339781e-02 3.362152108166678588e-02 4.853530443470775724e-02 1.976731379651174569e-01 1.689051473269214565e+00 3.346138512495989037e+00 6.660312590949537537e+00 1.657406683567198797e+02 1.657119003660817043e+03 1.657090235670178663e+04 1.657087358871114848e+05
4.287974683544303889e-01 2.666030142062264519e-02 2.667483669062908555e-02 2.680565412068704190e-02 2.738706492094462874e-02 2.811382842126661230e-02 4.119557142706231634e-02 1.720130014850193567e-01 1.480187302064589705e+00 2.933714302708557042e+00 5.840768303996490829e+00 1.453793603658173481e+02 1.453553660945387719e+03 1.453529666674109103e+04 1.453527267246981501e+05
4.382911392405063333e-01 2.146433337811958289e-02 2.147686604705739688e-02 2.158966006749772973e-02 2.209096682501031361e-02 2.271760027190104433e-02 3.399700231593419386e-02 1.467910227562657099e-01 1.274731227159580760e+00 2.527998120941042259e+00 5.034531908503964814e+00 1.253481537115242332e+02 1.253288358114839411e+03 1.253269040214798952e+04 1.253267108424794860e+05
4.477848101265822778e-01 1.648154218757572412e-02 1.649210036996457893e-02 1.658712401146426874e-02 1.700945130701845415e-02 1.753736042646118071e-02 2.703972457643030736e-02 1.220633660761215322e-01 1.072299781073033698e+00 2.128118019958491924e+00 4.239754497729407490e+00 1.055983054307333902e+02 1.055834720427645834e+03 1.055819887039676723e+04 1.055818403700880008e+05
4.572784810126582222e-01 1.183896077249987563e-02 1.184756791283500185e-02 1.192503217585113261e-02 1.226931778925615876e-02 1.269967480601244016e-02 2.044610110762552779e-02 9.791036412375639375e-02 8.725529942850650533e-01 1.733267027797630089e+00 3.454695094822760382e+00 8.608324231202901444e+01 8.607258724733376312e+02 8.607152174086424566e+03 8.607141519021727436e+04
4.667721518987341667e-01 7.689137320836161860e-03 7.695812369873027831e-03 7.755887811204818100e-03 8.022889772679444795e-03 8.356642224522727730e-03 1.436418635770182230e-02 7.443962768949276276e-02 6.751940410074022125e-01 1.342698944693968111e+00 2.677708752067100129e+00 6.675817950597743788e+01 6.675125928238868482e+02 6.675056726002981122e+03 6.675049805779391318e+04
4.762658227848101111e-01 4.214206921251189772e-03 4.218964476630539251e-03 4.261782475044688032e-03 4.452084690218680203e-03 4.689962459186169767e-03 8.971762300600993195e-03 5.178976071474922921e-02 4.799697448562315616e-01 9.557252827912119386e-01 1.907236358661172693e+00 4.757976800041929266e+01 4.757597521419016289e+02 4.757559593556725304e+03 4.757555800770495989e+04
4.857594936708861111e-01 1.630648365859117040e-03 1.633498779289335040e-03 1.659152500161296820e-03 1.773169037370016373e-03 1.915689708880915490e-03 4.481061796077102401e-03 3.013478266803896674e-02 2.866719913876576431e-01 5.717133344094561531e-01 1.141796020453053062e+00 2.850576495054570714e+01 2.850429736701643719e+02 2.850415060866350814e+03 2.850413593282821603e+04
4.952531645569620555e-01 1.948568209374556615e-04 1.958062736000294073e-04 2.043513475631930653e-04 2.423294540661427078e-04 2.898020871948297269e-04 1.144309483511196613e-03 9.689383446674864828e-03 9.514012307831154480e-02 1.900853893356856394e-01 3.799759218504338287e-01 9.494721482558347248e+00 9.494546111419504086e+01 9.494528574305618349e+02 9.494526820594230230e+03
5.047468354430380000e-01 1.948568209374617873e-04 1.958062736000355331e-04 2.043513475631991911e-04 2.423294540661488335e-04 2.898020871948359068e-04 1.144309483511202902e-03 9.689383446674871767e-03 9.514012307831155868e-02 1.900853893356856394e-01 3.799759218504338287e-01 9.494721482558347248e+00 9.494546111419504086e+01 9.494528574305618349e+02 9.494526820594230230e+03
5.142405063291139999e-01 1.630648365859142194e-03 1.633498779289360194e-03 1.659152500161322191e-03 1.773169037370042611e-03 1.915689708880943028e-03 4.481061796077150106e-03 3.013478266803921654e-02 2.866719913876598635e-01 5.717133344094605940e-01 1.141796020453062166e+00 2.850576495054593096e+01 2.850429736701665888e+02 2.850415060866373096e+03 2.850413593282843794e+04
5.237341772151898889e-01 4.214206921251191507e-03 4.218964476630540986e-03 4.261782475044689766e-03 4.452084690218681938e-03 4.689962459186171502e-03 8.971762300600996665e-03 5.178976071474922921e-02 4.799697448562315616e-01 9.557252827912119386e-01 1.907236358661172693e+00 4.757976800041929266e+01 4.757597521419016289e+02 4.757559593556725304e+03 4.757555800770495989e+04
5.332278481012657778e-01 7.689137320836172268e-03 7.695812369873038239e-03 7.755887811204828508e-03 8.022889772679455203e-03 8.356642224522738138e-03 1.436418635770183271e-02 7.443962768949277664e-02 6.751940410074022125e-01 1.342698944693968111e+00 2.677708752067100129e+00 6.675817950597743788e+01 6.675125928238868482e+02 6.675056726002981122e+03 6.675049805779391318e+04
5.427215189873417778e-01 1.183896077249989645e-02 1.184756791283502267e-02 1.192503217585115342e-02 1.226931778925617958e-02 1.269967480601246097e-02 2.044610110762554861e-02 9.791036412375640763e-02 8.725529942850650533e-01 1.733267027797630089e+00 3.454695094822760382e+00 8.608324231202901444e+01 8.607258724733376312e+02 8.607152174086424566e+03 8.607141519021727436e+04
5.522151898734177777e-01 1.648154218757581779e-02 1.649210036996467260e-02 1.658712401146436241e-02 1.700945130701854782e-02 1.753736042646127785e-02 2.703972457643041144e-02 1.220633660761217404e-01 1.072299781073035252e+00 2.128118019958494589e+00 4.239754497729412819e+00 1.055983054307335038e+02 1.055834720427646971e+03 1.055819887039677815e+04 1.055818403700881172e+05
5.617088607594936667e-01 2.146433337811957595e-02 2.147686604705738994e-02 2.158966006749772279e-02 2.209096682501030667e-02 2.271760027190103740e-02 3.399700231593418692e-02 1.467910227562656822e-01 1.274731227159580760e+00 2.527998120941042259e+00 5.034531908503964814e+00 1.253481537115242332e+02 1.253288358114839411e+03 1.253269040214798952e+04 1.253267108424794860e+05
5.712025316455695556e-01 2.666030142062258620e-02 2.667483669062902657e-02 2.680565412068698292e-02 2.738706492094456976e-02 2.811382842126655332e-02 4.119557142706224695e-02 1.720130014850191902e-01 1.480187302064588595e+00 2.933714302708554378e+00 5.840768303996486388e+00 1.453793603658172344e+02 1.453553660945386582e+03 1.453529666674108012e+04 1.453527267246980336e+05
5.806962025316455556e-01 3.196443404243997505e-02 3.198100491283224073e-02 3.213014274636265266e-02 3.279297756205336312e-02 3.362152108166675119e-02 4.853530443470771560e-02 1.976731379651174292e-01 1.689051473269214343e+00 3.346138512495989037e+00 6.660312590949537537e+00 1.657406683567198797e+02 1.657119003660817043e+03 1.657090235670178663e+04 1.657087358871114848e+05
5.901898734177215555e-01 3.729073231211907369e-02 3.730937692379317910e-02 3.747717842886010009e-02 3.822296289582419182e-02 3.915519347952930301e-02 5.593534398622136694e-02 2.237368490531420340e-01 1.901751899722348593e+00 3.766213067132578196e+00 7.495135401953037402e+00 1.864834074733350917e+02 1.864498458142541722e+03 1.864464896483460689e+04 1.864461540317552863e+05
5.996835443037975555e-01 4.256961601031621772e-02 4.259037794884803357e-02 4.277723539563435540e-02 4.360771293690689221e-02 4.464580986349756669e-02 6.333155454212972824e-02 2.501890013284513437e-01 2.118763469191667692e+00 4.194957322373018549e+00 8.347345028735722039e+00 2.076619549341454558e+02 2.076236422797361683e+03 2.076198110142952282e+04 2.076194278877511388e+05
6.091772151898734444e-01 4.774567946187328188e-02 4.776860811217035346e-02 4.797496596484399772e-02 4.889211197672684722e-02 5.003854449158041950e-02 7.067432975894463731e-02 2.770321824325868709e-01 2.340610709169009152e+00 4.633475738876144945e+00 9.219205798290415643e+00 2.293342486501754536e+02 2.292912775386597787e+03 2.292869804275081697e+04 2.292865507163930451e+05
6.186708860759493334e-01 5.277574583002327818e-02 5.280089678883725934e-02 5.302725541816306204e-02 5.403329377072219747e-02 5.529084171142111676e-02 7.792670464400168473e-02 3.042853339698072812e-01 2.567871627227863218e+00 5.082967508625703346e+00 1.011315927142138449e+01 2.515623638856140474e+02 2.515148657143670334e+03 2.515101158972423218e+04 2.515096409155298606e+05
6.281645569620253333e-01 5.762717631689892595e-02 5.765461187078713134e-02 5.790153185578096606e-02 5.899895401130913347e-02 6.037073170571933406e-02 8.506273020510302096e-02 3.319827151989398484e-01 2.801182565137308345e+00 5.544737953957717735e+00 1.103184873159853652e+01 2.744131660583578309e+02 2.743613015996726517e+03 2.743561151538041304e+04 2.743555965092172846e+05
6.376582278481013333e-01 6.227639770658269930e-02 6.230618738443548243e-02 6.257429448511055148e-02 6.376588159922196020e-02 6.525536549186122803e-02 9.206607555936804910e-02 3.601731762344362320e-01 3.041244182985117561e+00 6.020211968263653013e+00 1.197814753882072303e+01 2.979590549255600536e+02 2.979030061676241985e+03 2.978974012918305743e+04 2.978968408042512019e+05
6.471518987341772222e-01 6.670761749036384358e-02 6.673983870145509811e-02 6.702982960127638890e-02 6.831867804492654239e-02 6.992973859948924120e-02 9.892882858161780590e-02 3.889197284029035084e-01 3.288828726615760090e+00 6.510949835741156377e+00 1.295519205399194895e+01 3.222788185300299801e+02 3.222187816742886753e+03 3.222127779887145516e+04 3.222121776201571338e+05
6.566455696202532222e-01 7.091170064077932655e-02 7.094643941153053190e-02 7.125908834829140781e-02 7.264863917833970508e-02 7.438557771590008361e-02 1.056504713919869387e-01 4.182994081528553787e-01 3.544788775761539501e+00 7.018665850882299218e+00 1.396642000112382043e+01 3.474586192127168260e+02 3.473947986821401173e+03 3.473884166290824214e+04 3.473877784237766755e+05
6.661392405063291111e-01 7.488518612332549507e-02 7.492253794870176731e-02 7.525870437708825911e-02 7.675277739213931527e-02 7.862036866095312160e-02 1.122370114996017881e-01 4.484034398860884396e-01 3.810067723750954816e+00 7.545250261378584788e+00 1.501561533663384296e+01 3.735931389488862351e+02 3.735257422813752783e+03 3.735190026146241144e+04 3.735183286479490343e+05
6.756329113924051111e-01 7.862942459226907044e-02 7.866949542108039872e-02 7.903013288038239492e-02 8.063296603283570674e-02 8.263650747340232916e-02 1.187002534036016993e-01 4.793377127055953313e-01 4.085712305725532012e+00 8.092795186858793954e+00 1.610696094912531962e+01 4.007869175379185549e+02 4.007161510557854854e+03 4.007090744075721886e+04 4.007083667427508626e+05
6.851265822784810000e-01 8.214982152382080405e-02 8.219272890135512211e-02 8.257889529916402627e-02 8.429519040053694290e-02 8.644055927725309563e-02 1.250571990581436921e-01 5.112235968670496566e-01 4.372887574956108914e+00 8.663625328388397051e+00 1.724510083525297333e+01 4.291559251647526594e+02 4.290819903253812299e+03 4.290745968414440722e+04 4.290738574930503382e+05
6.946202531645570000e-01 8.545517238944451421e-02 8.550104678603591413e-02 8.591391635535856885e-02 8.774889221901478742e-02 9.004261204858504675e-02 1.313295689808498534e-01 5.441991383034980867e-01 4.672894831529980308e+00 9.260334490670516061e+00 1.843521380895158757e+01 4.588294210864430056e+02 4.587525114312925325e+03 4.587448204657774477e+04 4.587440513692259556e+05
7.041139240506328889e-01 8.855707844089819036e-02 8.860606480153028486e-02 8.904694204721916306e-02 9.100639647250306774e-02 9.345571450410794512e-02 1.375434390729957657e-01 5.784206847618739156e-01 4.987193141650655193e+00 9.885829204860412389e+00 1.968310133127992856e+01 4.899521633994165768e+02 4.898724620288197912e+03 4.898644918917600444e+04 4.898636948780541425e+05
7.136075949367088889e-01 9.146943332989698749e-02 9.152169288815303894e-02 9.199202891245752967e-02 9.408241124269972611e-02 9.669538915550245084e-02 1.437289915859516765e-01 6.140650158904439326e-01 5.317425258935366550e+00 1.054338108454083489e+01 2.099529273575177513e+01 5.226870519938768211e+02 5.226047295038799348e+03 5.225964972548803053e+04 5.225956740299802623e+05
7.231012658227847778e-01 9.420797217120394085e-02 9.426368458133210781e-02 9.476509627248559664e-02 9.699359267761219205e-02 9.977921318402044326e-02 1.499203822993689927e-01 6.513320734528543765e-01 5.665448984987708769e+00 1.123668999780421451e+01 2.237917202343722423e+01 5.572183092538216442e+02 5.571335220788675542e+03 5.571250433613721543e+04 5.571241954896226525e+05
7.325949367088607778e-01 9.678987582173854964e-02 9.684924167602050604e-02 9.738353436455808587e-02 9.975816853583621691e-02 1.027264612499338842e-01 1.561557301036918810e-01 6.904484186412717106e-01 6.033375304017069674e+00 1.196996073221239953e+01 2.384313158860306103e+01 5.937553326953548094e+02 5.936682218071153329e+03 5.936595107182913489e+04 5.936586396094089141e+05
7.420886075949367777e-01 9.923342412588531669e-02 9.929666794186239875e-02 9.986586228565613732e-02 1.023956149247394198e-01 1.055578057235935369e-01 1.624772401029675184e-01 7.316715838967072782e-01 6.423615021834105043e+00 1.274799661954232377e+01 2.539675981495876300e+01 6.325373931949478674e+02 6.324480831132344974e+03 6.324391521050631854e+04 6.324382590042460943e+05
7.515822784810126667e-01 1.015576926985720246e-01 1.016250664833524414e-01 1.022314305463762479e-01 1.049263819375931411e-01 1.082950711766142715e-01 1.689314774789944240e-01 7.752955405027960323e-01 6.838936170740812059e+00 1.357631464878305216e+01 2.705107160486753415e+01 6.738394054969224953e+02 6.737480035734937701e+03 6.737388633811510226e+04 6.737379493619167479e+05
7.610759493670886666e-01 1.037822885079440066e-01 1.038540760366851723e-01 1.045001637953557189e-01 1.073716649450025679e-01 1.109610413820611152e-01 1.755698172491151621e-01 8.216575759196556028e-01 7.282535162625059399e+00 1.446128803674217522e+01 2.881879378497640687e+01 7.179790697002196111e+02 7.178856656405623653e+03 7.178763252345967339e+04 7.178753911940000253e+05
7.705696202531645556e-01 1.059271200996358964e-01 1.060036420850497541e-01 1.066923399537745287e-01 1.097532193703290859e-01 1.135793186410222894e-01 1.824491055134997985e-01 8.711469742382749182e-01 7.758125661486026559e+00 1.541032420287241678e+01 3.071472128564519721e+01 7.653257812587386297e+02 7.652304468506489684e+03 7.652209134098399954e+04 7.652199600657591363e+05
7.800632911392405555e-01 1.080121987924516080e-01 1.080938191756582317e-01 1.088284026245178032e-01 1.120932179527825701e-01 1.161742371131135459e-01 1.896325819990709316e-01 9.242160308586447881e-01 8.270050519454382965e+00 1.643208884011631454e+01 3.275616548144017770e+01 8.163118442649856661e+02 8.162146332860724215e+03 8.162049121881810424e+04 8.162039400783920428e+05
7.895569620253164445e-01 1.100574675856383217e-01 1.101446012514662176e-01 1.109288042439172811e-01 1.144141508770331467e-01 1.187708341684279578e-01 1.971911334135347249e-01 9.813941258646022847e-01 8.823424050375278327e+00 1.753679063316491593e+01 3.496352379874419825e+01 8.714467157465496712e+02 8.713476640257225881e+03 8.713377588536398252e+04 8.713367683364315890e+05
7.990506329113924444e-01 1.120826548635623782e-01 1.121757771836684042e-01 1.130138780646226387e-01 1.167387708688636949e-01 1.213948868741650117e-01 2.052049749695887548e-01 1.043305855923825964e+00 9.424314665466198448e+00 1.873654667606883706e+01 3.736101069727411073e+01 9.313352837151272752e+02 9.312344093257499480e+03 9.312243218868122494e+04 9.312233131429185160e+05
8.085443037974683334e-01 1.141071502751619809e-01 1.142068090223923305e-01 1.151037377474655177e-01 1.190900876366796646e-01 1.240730249981973482e-01 2.137658975055156674e-01 1.110694622578698887e+00 1.007998187331053153e+01 2.004585659634590300e+01 3.997760604241663884e+01 9.967015794538120872e+02 9.965988830185644474e+03 9.965886133750397130e+04 9.965875864106871886e+05
8.180379746835443333e-01 1.161499004122109879e-01 1.162567307881255396e-01 1.172182041713565603e-01 1.214914192079388500e-01 1.268329380036667120e-01 2.229802763267682564e-01 1.184453659557783700e+00 1.079918749186793647e+01 2.148222508332366232e+01 4.284830026623511401e+01 1.068419909045984923e+03 1.068315374135613820e+04 1.068304920644576778e+05 1.068303875295473030e+06
8.275316455696202222e-01 1.182293221199332278e-01 1.183440659233257891e-01 1.193767601538588824e-01 1.239665122895615146e-01 1.297037024591898013e-01 2.329731255124990463e-01 1.265667356045591330e+00 1.159260966137651394e+01 2.306699000063309413e+01 4.601575067914625095e+01 1.147556263247777906e+03 1.147449856857869963e+04 1.147439216218879155e+05 1.147438152154980227e+06
8.370253164556962222e-01 1.203632314524980818e-01 1.204867618358922837e-01 1.215985352864401292e-01 1.265397506222082913e-01 1.327162697919185008e-01 2.438936148467022447e-01 1.355667065394539517e+00 1.247340157087291246e+01 2.482643991029332753e+01 4.953251658913416122e+01 1.235424197173493894e+03 1.235315870265186641e+04 1.235305037574356102e+05 1.235303954305273015e+06
8.465189873417722222e-01 1.225687864400353266e-01 1.227021403276930961e-01 1.239023253166130351e-01 1.292364808229238549e-01 1.359041752058123831e-01 2.559226740978058912e-01 1.456107663017740972e+00 1.345795755221709200e+01 2.679334631799414623e+01 5.346412384954825825e+01 1.333661445364145720e+03 1.333551133456349635e+04 1.333540102265570022e+05 1.333538999146491988e+06
8.560126582278481111e-01 1.248624419678693170e-01 1.250068631658949603e-01 1.263066539481256523e-01 1.320835018691510210e-01 1.393045617704327388e-01 2.692836399935035763e-01 1.569074422224211895e+00 1.456698224453129598e+01 2.900910204709472495e+01 5.789334165222157935e+01 1.444336842698310647e+03 1.444224466500539529e+04 1.444213228880762472e+05 1.444212105118784588e+06
8.655063291139241111e-01 1.272599151867889467e-01 1.274169127134047175e-01 1.288298904529465994e-01 1.351097915175772102e-01 1.429596678483654737e-01 2.842574418025541894e-01 1.697235181344441290e+00 1.582701257676331075e+01 3.152676523833983069e+01 6.292627056149287768e+01 1.570102526072839055e+03 1.569987992149170896e+04 1.569976538756804366e+05 1.569975393417567480e+06
8.750000000000000000e-01 1.297761599788214149e-01 1.299475885502499872e-01 1.314904456931071386e-01 1.383475885502499780e-01 1.469190171216785690e-01 3.012047314073929005e-01 1.844061874264535827e+00 1.727263330283596687e+01 3.441549044569311633e+01 6.870120473140740103e+01 1.714415490445693194e+03 1.714298691901712300e+04 1.714287012047314201e+05 1.714285844061874319e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod2.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 1.907513129595490020e-01 1.909227415309775744e-01 1.924655986738347258e-01 1.993227415309775652e-01 2.078941701024061561e-01 3.621798843881204322e-01 1.905037027245263470e+00 1.733360845581669452e+01 3.447646559867384042e+01 6.876217988438813222e+01 1.714476465598673940e+03 1.714304789417010397e+04 1.714287621798844193e+05 1.714285905037027318e+06
1.344936708860759444e-01 1.924544111684922121e-01 1.926114086951079829e-01 1.940243864346498648e-01 2.003042874992804756e-01 2.081541638300687391e-01 3.494519377842573715e-01 1.762429677326143640e+00 1.589220707274500732e+01 3.159195973432152016e+01 6.299146505747454938e+01 1.570167720568819732e+03 1.569994511598768258e+04 1.569977190701763320e+05 1.569975458612062503e+06
1.439873417721518889e-01 1.939462633359211319e-01 1.940906845339467612e-01 1.953904753161774810e-01 2.011673232372028497e-01 2.083883831384845675e-01 3.383674613615553772e-01 1.638158243592263918e+00 1.463606606589934778e+01 2.907818586846277498e+01 5.796242547358963293e+01 1.444405926519678587e+03 1.444231374882676391e+04 1.444213919718976249e+05 1.444212174202605849e+06
1.534810126582278333e-01 1.951181108666028841e-01 1.952514647542606674e-01 1.964516497431805786e-01 2.017858052494914123e-01 2.084534996323799405e-01 3.284719985243734208e-01 1.528656987444308113e+00 1.353050687664365448e+01 2.686589564242070693e+01 5.353667317397481185e+01 1.333733994688571784e+03 1.333558388388791900e+04 1.333540827758813684e+05 1.333539071695816005e+06
1.629746835443038055e-01 1.958643586300110040e-01 1.959878890134052198e-01 1.970996624639530515e-01 2.020408777997212135e-01 2.082173969694314231e-01 3.193947420242151392e-01 1.431168192572052300e+00 1.254890269805042280e+01 2.490194103747083432e+01 4.960801771631165735e+01 1.235499698300671071e+03 1.235323420377904222e+04 1.235305792585627496e+05 1.235304029806399951e+06
1.724683544303797500e-01 1.960850971788104247e-01 1.961998409822029998e-01 1.972325352127360931e-01 2.018222873484387114e-01 2.075594775180669982e-01 3.108289005713762432e-01 1.343523131104468638e+00 1.167046543643539280e+01 2.314484577569197299e+01 4.609360645420513691e+01 1.147634119022837012e+03 1.147457642435376147e+04 1.147439994776630047e+05 1.147438230010755593e+06
1.819620253164556944e-01 1.956886992142845560e-01 1.957955295901991077e-01 1.967570029734301285e-01 2.010302180100124181e-01 2.063717368057402801e-01 3.025190751288417967e-01 1.263992458359856963e+00 1.087872629067000929e+01 2.156176388212573158e+01 4.292783906503718327e+01 1.068499447844786800e+03 1.068323328015493826e+04 1.068305716032564524e+05 1.068303954834271455e+06
1.914556962025316666e-01 1.945943993005989081e-01 1.946940580478292715e-01 1.955909867729024587e-01 1.995773366621166056e-01 2.045602740236342754e-01 2.942531465309525807e-01 1.191181871604135800e+00 1.016046912233596800e+01 2.012634384537133769e+01 4.005809329144207709e+01 9.967820667028375965e+02 9.966069317434670666e+03 9.965894182475299749e+04 9.965876668979362585e+05
2.009493670886076111e-01 1.927347621898569674e-01 1.928278845099629935e-01 1.936659853909172280e-01 1.973908781951582980e-01 2.020469942004596009e-01 2.858570822958833024e-01 1.123957963250120429e+00 9.504966772792492691e+00 1.881719878339512775e+01 3.744166280460039786e+01 9.314159358224533207e+02 9.312424745364824048e+03 9.312251284078854951e+04 9.312233937950256513e+05
2.104430379746835555e-01 1.900579455838922183e-01 1.901450792497201281e-01 1.909292822421711777e-01 1.944146288752870433e-01 1.987713121666818683e-01 2.771916114117886076e-01 1.061394603862856112e+00 8.903424528373530933e+00 1.761679111116317031e+01 3.504352427674245263e+01 8.715267162245479540e+02 8.713556640735223482e+03 8.713385588584198558e+04 8.713368483369095484e+05
2.199367088607595000e-01 1.865296677770114375e-01 1.866112881602180473e-01 1.873458716090776188e-01 1.906106869373423995e-01 1.946917060976733616e-01 2.681500509836307611e-01 1.002733499843204257e+00 8.348567988438938769e+00 1.651060630910086857e+01 3.283468295042472107e+01 8.163903617339698258e+02 8.162224850329705077e+03 8.162056973628705600e+04 8.162040185958606889e+05
2.294303797468354444e-01 1.821347992696384366e-01 1.822113212550522943e-01 1.829000191237770689e-01 1.859608985403316261e-01 1.897869978110248157e-01 2.586567846835023388e-01 9.473546534082775139e-01 7.834333340656028710e+00 1.548653188204241893e+01 3.079092896481519759e+01 7.654019889379086408e+02 7.652380676185660377e+03 7.652216754866317206e+04 7.652200362734383671e+05
2.389240506329113889e-01 1.768785098170588821e-01 1.769502973458000616e-01 1.775963851044705943e-01 1.804678862541174433e-01 1.840572626911760046e-01 2.486660385582300237e-01 8.947537972287702424e-01 7.355631383934173151e+00 1.453438425805128631e+01 2.889189000628551440e+01 7.180521659215283989e+02 7.178929752626931077e+03 7.178770561968094262e+04 7.178754642902212217e+05
2.484177215189873333e-01 1.707869180211332716e-01 1.708542918059136884e-01 1.714606558689374949e-01 1.741556072601543881e-01 1.775242964991755046e-01 2.381607028015556571e-01 8.445247658253571821e-01 6.908165396063373542e+00 1.364554387410561276e+01 2.712030083019009297e+01 6.739086347222450968e+02 6.737549264960260189e+03 6.737395556734042475e+04 6.737380185911420267e+05
2.579113924050633333e-01 1.639072088859706566e-01 1.639704527019477387e-01 1.645396470457414773e-01 1.670693996848247598e-01 1.702315904836788629e-01 2.271510248630528306e-01 7.963453686567921741e-01 6.488288806594185942e+00 1.281267040430240023e+01 2.546143359971883058e+01 6.326020669797073879e+02 6.324545504917100516e+03 6.324397988429103862e+04 6.324383236780303996e+05
2.674050632911392222e-01 1.563072050251086420e-01 1.563665708793905984e-01 1.569008635679281782e-01 1.592754977392062954e-01 1.622437904533039765e-01 2.156730593070619595e-01 7.499657478446417613e-01 6.092892633220439613e+00 1.202947806141576947e+01 2.390264891780643097e+01 5.938148500245581545e+02 5.936741735400356447e+03 5.936601058915833710e+04 5.936586991267381236e+05
2.768987341772152222e-01 1.480743986261312539e-01 1.481301110362594209e-01 1.486315227274128958e-01 1.508600191325395190e-01 1.536456396389477563e-01 2.037868087542963058e-01 7.051984999077817173e-01 5.719315411442636332e+00 1.129055642425914030e+01 2.243303844989215179e+01 5.572721756802766322e+02 5.571389087215130530e+03 5.571255820256366860e+04 5.571242493560491130e+05
2.863924050632911111e-01 1.393144729954967076e-01 1.393667325537527590e-01 1.398370685780572498e-01 1.419274509082994462e-01 1.445404288211021848e-01 1.915740312515513966e-01 6.619100555560436527e-01 5.365270298600965937e+00 1.059122612420643605e+01 2.104313777541737451e+01 5.227348970335424383e+02 5.226095140078465192e+03 5.225969757052769273e+04 5.225957218750199536e+05
2.958860759493671111e-01 1.301493636531999010e-01 1.301983500138320093e-01 1.306392272595208737e-01 1.325986816848047922e-01 1.350479997164096557e-01 1.791357242852974763e-01 6.200129699741756539e-01 5.028785426862957486e+00 9.927421490072713794e+00 1.972469361649222819e+01 4.899937556846288658e+02 4.898766212573409575e+03 4.898649078146122338e+04 4.898637364703393541e+05
3.053797468354430555e-01 1.207149286778741865e-01 1.207608030744655864e-01 1.211736726437882411e-01 1.230086485074444458e-01 1.253023683370147190e-01 1.665893252692794979e-01 5.794588945919274536e-01 4.708154587818406789e+00 9.295594246958938101e+00 1.847047356524000250e+01 4.588646808427311612e+02 4.587560374069210411e+03 4.587451730633400439e+04 4.587440866289819242e+05
3.148734177215190000e-01 1.111583155317354965e-01 1.112012229092698146e-01 1.115873893070787187e-01 1.133036844084516354e-01 1.154490532851677881e-01 1.540656930660583845e-01 5.402320908749642658e-01 4.401896068964023634e+00 8.692633822396311771e+00 1.727410932926088805e+01 4.291849336587605421e+02 4.290848911747820239e+03 4.290748869263841334e+04 4.290738865015443880e+05
3.243670886075949444e-01 1.016351262300741187e-01 1.016751970588854470e-01 1.020358345181874432e-01 1.036386676706407550e-01 1.056422091112073774e-01 1.417059550414067337e-01 5.023434143434002408e-01 4.108718007363335367e+00 8.115800888496595533e+00 1.612996665076311942e+01 4.008099232395562126e+02 4.007184516259491829e+03 4.007093044645884220e+04 4.007083897484523477e+05
3.338607594936708889e-01 9.230649389715284148e-02 9.234384572252911372e-02 9.268001215091560552e-02 9.417408516596666168e-02 9.604167643478046801e-02 1.296583192734291345e-01 4.658247476599157721e-01 3.827489031524782259e+00 7.562671569152412232e+00 1.503303664440767129e+01 3.736105602566600510e+02 3.735274844121526257e+03 3.735191768277018855e+04 3.735183460692568333e+05
3.433544303797468333e-01 8.333619105875469946e-02 8.337092982950590481e-02 8.368357876626678071e-02 8.507312959631507798e-02 8.681006813387545651e-02 1.180749618099622977e-01 4.307238985708305989e-01 3.557213266179513500e+00 7.031090341300272328e+00 1.397884449154179087e+01 3.474710437031346260e+02 3.473960411311817097e+03 3.473885408739864215e+04 3.473877908482669736e+05
3.528481012658227778e-01 7.488789322620494071e-02 7.492011443729619524e-02 7.521010533711748602e-02 7.649895378076763952e-02 7.811001433533033833e-02 1.071091043174589030e-01 3.971000041387445778e-01 3.297009002351601215e+00 6.519130111476997946e+00 1.296337232972778963e+01 3.222869988057658475e+02 3.222195997018622620e+03 3.222128597914718921e+04 3.222121858004328678e+05
3.623417721518987777e-01 6.712272038300548527e-02 6.715251006085827534e-02 6.742061716153334439e-02 6.861220427564475310e-02 7.010168816828402094e-02 9.691239823579081425e-02 3.650194989108587196e-01 3.046090505661537939e+00 6.025058290940069838e+00 1.198299386149713541e+01 2.979639012482362546e+02 2.979034907998915060e+03 2.978974497550570595e+04 2.978968456505736103e+05
3.718354430379746667e-01 6.019717404757913420e-02 6.022460960146733960e-02 6.047152958646117432e-02 6.156895174198934173e-02 6.294072943639954232e-02 8.763272793578322228e-02 3.345527129296200775e-01 2.803752562867988463e+00 5.547307951688398298e+00 1.103441872932921619e+01 2.744157360560885195e+02 2.743615585994456978e+03 2.743561408537814350e+04 2.743555990792149678e+05
3.813291139240506666e-01 5.426157900768290715e-02 5.428672996649688831e-02 5.451308859582269101e-02 5.551912694838182644e-02 5.677667488908074572e-02 7.941253782166131370e-02 3.057711671474669379e-01 2.569357460405523153e+00 5.084453341803363280e+00 1.011464510459904353e+01 2.515638497187917153e+02 2.515150142976848201e+03 2.515101307555741005e+04 2.515096424013630312e+05
3.908227848101266111e-01 4.945912715069144400e-02 4.948205580098851558e-02 4.968841365366215984e-02 5.060555966554500934e-02 5.175199218039857468e-02 7.238777744776278555e-02 2.787456301214047971e-01 2.342324156857825024e+00 4.635189186564958597e+00 9.220919245979224854e+00 2.293359620978640407e+02 2.292914488834284384e+03 2.292869975619848265e+04 2.292865524298404926e+05
4.003164556962025555e-01 4.592560677601197766e-02 4.594636871454379351e-02 4.613322616133011533e-02 4.696370370260265215e-02 4.800180062919332663e-02 6.668754530782546042e-02 2.535449920941468260e-01 2.122119459957360732e+00 4.198313313138709368e+00 8.350701019501405753e+00 2.076653109249108695e+02 2.076239778788124568e+03 2.076198445742026161e+04 2.076194312437416229e+05
4.098101265822785000e-01 4.378988525949958910e-02 4.380852987117369451e-02 4.397633137624061550e-02 4.472211584320470723e-02 4.565434642690981842e-02 6.243449693360188235e-02 2.302360020005225494e-01 1.908251052669729164e+00 3.772712220079958989e+00 7.501634554900418195e+00 1.864899066262824476e+02 1.864504957295489021e+03 1.864465546398755396e+04 1.864461605309082370e+05
4.193037974683544444e-01 4.317519697048758515e-02 4.319176784087985083e-02 4.334090567441026276e-02 4.400374049010097321e-02 4.483228400971436128e-02 5.974606736275532570e-02 2.088839008931650254e-01 1.700262236197262133e+00 3.357349275424036605e+00 6.671523353877585549e+00 1.657518791196479242e+02 1.657130214423744974e+03 1.657091356746471502e+04 1.657087470978744095e+05
4.287974683544303889e-01 4.420127305629854841e-02 4.421580832630498531e-02 4.434662575636294513e-02 4.492803655662053197e-02 4.565480005694251553e-02 5.873654306273821957e-02 1.895539731206952738e-01 1.497728273700265733e+00 2.951255274344232848e+00 5.858309275632167079e+00 1.453969013374530164e+02 1.453571201917023473e+03 1.453531420771272678e+04 1.453527442656697822e+05
4.382911392405063333e-01 4.698733632549943751e-02 4.699986899443725497e-02 4.711266301487758434e-02 4.761396977239016476e-02 4.824060321928089895e-02 5.952000526331405195e-02 1.723140257036455680e-01 1.300254230106960618e+00 2.553521123888422117e+00 5.060054911451344672e+00 1.253736767144716140e+02 1.253313881117786650e+03 1.253271592515093653e+04 1.253267363654824439e+05
4.477848101265822778e-01 5.165597425292953876e-02 5.166653243531839357e-02 5.176155607681808685e-02 5.218388337237226532e-02 5.271179249181499882e-02 6.221415664178411853e-02 1.572377981414753434e-01 1.107474213138387453e+00 2.163292452023845680e+00 4.274928929794761245e+00 1.056334798627987368e+02 1.055869894859711167e+03 1.055823404482883416e+04 1.055818755445200659e+05
4.572784810126582222e-01 5.833789739950417941e-02 5.834650453983930563e-02 5.842396880285543465e-02 5.876825441626046254e-02 5.919861143301674566e-02 6.694503773462982810e-02 1.444093007507606941e-01 9.190519309120692704e-01 1.779765964424634417e+00 3.501194031449764932e+00 8.612974124865603187e+01 8.607723714099646486e+02 8.607198673023051015e+03 8.607146168915390444e+04
4.667721518987341667e-01 6.717759060096933910e-02 6.718426565000620854e-02 6.724434109133799187e-02 6.751134305281261683e-02 6.784509550465590844e-02 7.385263963783500474e-02 1.339280809696259400e-01 7.346824942875354036e-01 1.402187397974101302e+00 2.737197205347233542e+00 6.681766795925756242e+01 6.675720812771669443e+02 6.675116214456261332e+03 6.675055754624718975e+04
4.762658227848101111e-01 7.833987144416985904e-02 7.834462899954920678e-02 7.838744699796335036e-02 7.857774921313734340e-02 7.881562698210484164e-02 8.309742682351965726e-02 1.259154252376679106e-01 5.540954093791502499e-01 1.029850947314130627e+00 1.981362023184091381e+00 4.765389366494220980e+01 4.758338778064245389e+02 4.757633719221247702e+03 4.757563213336947956e+04
4.857594936708861111e-01 9.201738612827214947e-02 9.202023654170236877e-02 9.204589026257432860e-02 9.215990679978304512e-02 9.230242747129395464e-02 9.486779955849013179e-02 1.205215204304520005e-01 3.770587291500706595e-01 6.621000721718691695e-01 1.232182758215466301e+00 2.859615168830812237e+01 2.851333604079267730e+02 2.850505447604113215e+03 2.850422631956597615e+04
4.952531645569620555e-01 1.084390981276641547e-01 1.084400475803267289e-01 1.084485926542898965e-01 1.084865707607928359e-01 1.085340433939215310e-01 1.093885507902378901e-01 1.179336247534015641e-01 2.033843643850382632e-01 2.983296306424123578e-01 4.882201631571605471e-01 9.602965723865073855e+00 9.505370535550176214e+01 9.495611016718685278e+02 9.494635064835536468e+03
5.047468354430380000e-01 1.084390981276641963e-01 1.084400475803267705e-01 1.084485926542899381e-01 1.084865707607928775e-01 1.085340433939215726e-01 1.093885507902379317e-01 1.179336247534016058e-01 2.033843643850382910e-01 2.983296306424123578e-01 4.882201631571605471e-01 9.602965723865073855e+00 9.505370535550176214e+01 9.495611016718685278e+02 9.494635064835536468e+03
5.142405063291139999e-01 9.201738612827209396e-02 9.202023654170231326e-02 9.204589026257427309e-02 9.215990679978298961e-02 9.230242747129389913e-02 9.486779955849010404e-02 1.205215204304521670e-01 3.770587291500728244e-01 6.621000721718734994e-01 1.232182758215474960e+00 2.859615168830834619e+01 2.851333604079289898e+02 2.850505447604135497e+03 2.850422631956619807e+04
5.237341772151898889e-01 7.833987144416978965e-02 7.834462899954913739e-02 7.838744699796328097e-02 7.857774921313727401e-02 7.881562698210477225e-02 8.309742682351958787e-02 1.259154252376678274e-01 5.540954093791501389e-01 1.029850947314130627e+00 1.981362023184091381e+00 4.765389366494220980e+01 4.758338778064245389e+02 4.757633719221247702e+03 4.757563213336947956e+04
5.332278481012657778e-01 6.717759060096936685e-02 6.718426565000623629e-02 6.724434109133801962e-02 6.751134305281264458e-02 6.784509550465593619e-02 7.385263963783503249e-02 1.339280809696259678e-01 7.346824942875354036e-01 1.402187397974101302e+00 2.737197205347233542e+00 6.681766795925756242e+01 6.675720812771669443e+02 6.675116214456261332e+03 6.675055754624718975e+04
5.427215189873417778e-01 5.833789739950419329e-02 5.834650453983931950e-02 5.842396880285544852e-02 5.876825441626047641e-02 5.919861143301675954e-02 6.694503773462984197e-02 1.444093007507606941e-01 9.190519309120693814e-01 1.779765964424634417e+00 3.501194031449764932e+00 8.612974124865603187e+01 8.607723714099646486e+02 8.607198673023051015e+03 8.607146168915390444e+04
5.522151898734177777e-01 5.165597425292961509e-02 5.166653243531846990e-02 5.176155607681816317e-02 5.218388337237234165e-02 5.271179249181507515e-02 6.221415664178420873e-02 1.572377981414755377e-01 1.107474213138389008e+00 2.163292452023848345e+00 4.274928929794766574e+00 1.056334798627988505e+02 1.055869894859712304e+03 1.055823404482884507e+04 1.055818755445201823e+05
5.617088607594936667e-01 4.698733632549949302e-02 4.699986899443731048e-02 4.711266301487763986e-02 4.761396977239022027e-02 4.824060321928095446e-02 5.952000526331410746e-02 1.723140257036456235e-01 1.300254230106960840e+00 2.553521123888422117e+00 5.060054911451344672e+00 1.253736767144716140e+02 1.253313881117786650e+03 1.253271592515093653e+04 1.253267363654824439e+05
5.712025316455695556e-01 4.420127305629855535e-02 4.421580832630499225e-02 4.434662575636295206e-02 4.492803655662053891e-02 4.565480005694252247e-02 5.873654306273821957e-02 1.895539731206951628e-01 1.497728273700264623e+00 2.951255274344230628e+00 5.858309275632162638e+00 1.453969013374529027e+02 1.453571201917022336e+03 1.453531420771271587e+04 1.453527442656696658e+05
5.806962025316455556e-01 4.317519697048749494e-02 4.319176784087976062e-02 4.334090567441017255e-02 4.400374049010088301e-02 4.483228400971427108e-02 5.974606736275524244e-02 2.088839008931649421e-01 1.700262236197261911e+00 3.357349275424036605e+00 6.671523353877585549e+00 1.657518791196479242e+02 1.657130214423744974e+03 1.657091356746471502e+04 1.657087470978744095e+05
5.901898734177215555e-01 4.378988525949960298e-02 4.380852987117370839e-02 4.397633137624062938e-02 4.472211584320472111e-02 4.565434642690983230e-02 6.243449693360189623e-02 2.302360020005225771e-01 1.908251052669729164e+00 3.772712220079958989e+00 7.501634554900418195e+00 1.864899066262824476e+02 1.864504957295489021e+03 1.864465546398755396e+04 1.864461605309082370e+05
5.996835443037975555e-01 4.592560677601208174e-02 4.594636871454389759e-02 4.613322616133021942e-02 4.696370370260275623e-02 4.800180062919343071e-02 6.668754530782559919e-02 2.535449920941472146e-01 2.122119459957363397e+00 4.198313313138714697e+00 8.350701019501416411e+00 2.076653109249111537e+02 2.076239778788127296e+03 2.076198445742029071e+04 2.076194312437418848e+05
6.091772151898734444e-01 4.945912715069146481e-02 4.948205580098853640e-02 4.968841365366218066e-02 5.060555966554503016e-02 5.175199218039860244e-02 7.238777744776282719e-02 2.787456301214050192e-01 2.342324156857827244e+00 4.635189186564963038e+00 9.220919245979235512e+00 2.293359620978642681e+02 2.292914488834286658e+03 2.292869975619850447e+04 2.292865524298407254e+05
6.186708860759493334e-01 5.426157900768294878e-02 5.428672996649692994e-02 5.451308859582273264e-02 5.551912694838186807e-02 5.677667488908078736e-02 7.941253782166135533e-02 3.057711671474669934e-01 2.569357460405523153e+00 5.084453341803363280e+00 1.011464510459904353e+01 2.515638497187917153e+02 2.515150142976848201e+03 2.515101307555741005e+04 2.515096424013630312e+05
6.281645569620253333e-01 6.019717404757912033e-02 6.022460960146732573e-02 6.047152958646116044e-02 6.156895174198932785e-02 6.294072943639952844e-02 8.763272793578322228e-02 3.345527129296200775e-01 2.803752562867988463e+00 5.547307951688398298e+00 1.103441872932921619e+01 2.744157360560885195e+02 2.743615585994456978e+03 2.743561408537814350e+04 2.743555990792149678e+05
6.376582278481013333e-01 6.712272038300569343e-02 6.715251006085848351e-02 6.742061716153355255e-02 6.861220427564496127e-02 7.010168816828422911e-02 9.691239823579105017e-02 3.650194989108592192e-01 3.046090505661540604e+00 6.025058290940076056e+00 1.198299386149714607e+01 2.979639012482364819e+02 2.979034907998918243e+03 2.978974497550573142e+04 2.978968456505738432e+05
6.471518987341772222e-01 7.488789322620480193e-02 7.492011443729605646e-02 7.521010533711734725e-02 7.649895378076750074e-02 7.811001433533019955e-02 1.071091043174587643e-01 3.971000041387444668e-01 3.297009002351601215e+00 6.519130111476997058e+00 1.296337232972778963e+01 3.222869988057658475e+02 3.222195997018622620e+03 3.222128597914718921e+04 3.222121858004328678e+05
6.566455696202532222e-01 8.333619105875469946e-02 8.337092982950590481e-02 8.368357876626678071e-02 8.507312959631507798e-02 8.681006813387545651e-02 1.180749618099622977e-01 4.307238985708307100e-01 3.557213266179514832e+00 7.031090341300274993e+00 1.397884449154179620e+01 3.474710437031347965e+02 3.473960411311818916e+03 3.473885408739865670e+04 3.473877908482670900e+05
6.661392405063291111e-01 9.230649389715275821e-02 9.234384572252903045e-02 9.268001215091552225e-02 9.417408516596657841e-02 9.604167643478038474e-02 1.296583192734290513e-01 4.658247476599156611e-01 3.827489031524782259e+00 7.562671569152412232e+00 1.503303664440767129e+01 3.736105602566600510e+02 3.735274844121526257e+03 3.735191768277018855e+04 3.735183460692568333e+05
6.756329113924051111e-01 1.016351262300742297e-01 1.016751970588855580e-01 1.020358345181875542e-01 1.036386676706408660e-01 1.056422091112074885e-01 1.417059550414068725e-01 5.023434143434004628e-01 4.108718007363337144e+00 8.115800888496599086e+00 1.612996665076312652e+01 4.008099232395563263e+02 4.007184516259492739e+03 4.007093044645885675e+04 4.007083897484524641e+05
6.851265822784810000e-01 1.111583155317354965e-01 1.112012229092698146e-01 1.115873893070787187e-01 1.133036844084516354e-01 1.154490532851677881e-01 1.540656930660583845e-01 5.402320908749642658e-01 4.401896068964023634e+00 8.692633822396311771e+00 1.727410932926088805e+01 4.291849336587605421e+02 4.290848911747820239e+03 4.290748869263841334e+04 4.290738865015443880e+05
6.946202531645570000e-01 1.207149286778743530e-01 1.207608030744657529e-01 1.211736726437884076e-01 1.230086485074446262e-01 1.253023683370148855e-01 1.665893252692797200e-01 5.794588945919278977e-01 4.708154587818410342e+00 9.295594246958945206e+00 1.847047356524001671e+01 4.588646808427314454e+02 4.587560374069213140e+03 4.587451730633403349e+04 4.587440866289822152e+05
7.041139240506328889e-01 1.301493636531999010e-01 1.301983500138320093e-01 1.306392272595208737e-01 1.325986816848047922e-01 1.350479997164096557e-01 1.791357242852974763e-01 6.200129699741756539e-01 5.028785426862957486e+00 9.927421490072713794e+00 1.972469361649222819e+01 4.899937556846288658e+02 4.898766212573409575e+03 4.898649078146122338e+04 4.898637364703393541e+05
7.136075949367088889e-01 1.393144729954966798e-01 1.393667325537527313e-01 1.398370685780572220e-01 1.419274509082994185e-01 1.445404288211021571e-01 1.915740312515513688e-01 6.619100555560436527e-01 5.365270298600965937e+00 1.059122612420643428e+01 2.104313777541737451e+01 5.227348970335424383e+02 5.226095140078465192e+03 5.225969757052769273e+04 5.225957218750199536e+05
7.231012658227847778e-01 1.480743986261314482e-01 1.481301110362596152e-01 1.486315227274130901e-01 1.508600191325397133e-01 1.536456396389479506e-01 2.037868087542965001e-01 7.051984999077819394e-01 5.719315411442636332e+00 1.129055642425914030e+01 2.243303844989215179e+01 5.572721756802766322e+02 5.571389087215130530e+03 5.571255820256366860e+04 5.571242493560491130e+05
7.325949367088607778e-01 1.563072050251084477e-01 1.563665708793904041e-01 1.569008635679279839e-01 1.592754977392061011e-01 1.622437904533037822e-01 2.156730593070617652e-01 7.499657478446415393e-01 6.092892633220439613e+00 1.202947806141576947e+01 2.390264891780643097e+01 5.938148500245581545e+02 5.936741735400356447e+03 5.936601058915833710e+04 5.936586991267381236e+05
7.420886075949367777e-01 1.639072088859705734e-01 1.639704527019476554e-01 1.645396470457413940e-01 1.670693996848246765e-01 1.702315904836788074e-01 2.271510248630527751e-01 7.963453686567925072e-01 6.488288806594190383e+00 1.281267040430240911e+01 2.546143359971884834e+01 6.326020669797078426e+02 6.324545504917105063e+03 6.324397988429108227e+04 6.324383236780307489e+05
7.515822784810126667e-01 1.707869180211331051e-01 1.708542918059135218e-01 1.714606558689373283e-01 1.741556072601542215e-01 1.775242964991753380e-01 2.381607028015554905e-01 8.445247658253570711e-01 6.908165396063373542e+00 1.364554387410561276e+01 2.712030083019009297e+01 6.739086347222450968e+02 6.737549264960260189e+03 6.737395556734042475e+04 6.737380185911420267e+05
7.610759493670886666e-01 1.768785098170589098e-01 1.769502973458000894e-01 1.775963851044706221e-01 1.804678862541174711e-01 1.840572626911760323e-01 2.486660385582300514e-01 8.947537972287704644e-01 7.355631383934174927e+00 1.453438425805128986e+01 2.889189000628552151e+01 7.180521659215286263e+02 7.178929752626932896e+03 7.178770561968097172e+04 7.178754642902213382e+05
7.705696202531645556e-01 1.821347992696384088e-01 1.822113212550522665e-01 1.829000191237770412e-01 1.859608985403315984e-01 1.897869978110247879e-01 2.586567846835022833e-01 9.473546534082774029e-01 7.834333340656028710e+00 1.548653188204241893e+01 3.079092896481519759e+01 7.654019889379086408e+02 7.652380676185660377e+03 7.652216754866317206e+04 7.652200362734383671e+05
7.800632911392405555e-01 1.865296677770111322e-01 1.866112881602177420e-01 1.873458716090773135e-01 1.906106869373420942e-01 1.946917060976730562e-01 2.681500509836304280e-01 1.002733499843204257e+00 8.348567988438942322e+00 1.651060630910087568e+01 3.283468295042473528e+01 8.163903617339701668e+02 8.162224850329708715e+03 8.162056973628708511e+04 8.162040185958610382e+05
7.895569620253164445e-01 1.900579455838924403e-01 1.901450792497203501e-01 1.909292822421713998e-01 1.944146288752872653e-01 1.987713121666820903e-01 2.771916114117888297e-01 1.061394603862856556e+00 8.903424528373530933e+00 1.761679111116317031e+01 3.504352427674245263e+01 8.715267162245479540e+02 8.713556640735223482e+03 8.713385588584198558e+04 8.713368483369095484e+05
7.990506329113924444e-01 1.927347621898571062e-01 1.928278845099631322e-01 1.936659853909173667e-01 1.973908781951584368e-01 2.020469942004597397e-01 2.858570822958834690e-01 1.123957963250120873e+00 9.504966772792494467e+00 1.881719878339513130e+01 3.744166280460040497e+01 9.314159358224535481e+02 9.312424745364825867e+03 9.312251284078856406e+04 9.312233937950258842e+05
8.085443037974683334e-01 1.945943993005987416e-01 1.946940580478291050e-01 1.955909867729022922e-01 1.995773366621164391e-01 2.045602740236341088e-01 2.942531465309524696e-01 1.191181871604135800e+00 1.016046912233596800e+01 2.012634384537133769e+01 4.005809329144207709e+01 9.967820667028375965e+02 9.966069317434670666e+03 9.965894182475299749e+04 9.965876668979362585e+05
8.180379746835443333e-01 1.956886992142845005e-01 1.957955295901990522e-01 1.967570029734300729e-01 2.010302180100123626e-01 2.063717368057402246e-01 3.025190751288417967e-01 1.263992458359857185e+00 1.087872629067001107e+01 2.156176388212573514e+01 4.292783906503719038e+01 1.068499447844787028e+03 1.068323328015494008e+04 1.068305716032564815e+05 1.068303954834271688e+06
8.275316455696202222e-01 1.960850971788103414e-01 1.961998409822029166e-01 1.972325352127360099e-01 2.018222873484386282e-01 2.075594775180669149e-01 3.108289005713761322e-01 1.343523131104468415e+00 1.167046543643539103e+01 2.314484577569196944e+01 4.609360645420512981e+01 1.147634119022836785e+03 1.147457642435375965e+04 1.147439994776629756e+05 1.147438230010755360e+06
8.370253164556962222e-01 1.958643586300108652e-01 1.959878890134050811e-01 1.970996624639529127e-01 2.020408777997210747e-01 2.082173969694312843e-01 3.193947420242150281e-01 1.431168192572052300e+00 1.254890269805042635e+01 2.490194103747084142e+01 4.960801771631167156e+01 1.235499698300671298e+03 1.235323420377904404e+04 1.235305792585627787e+05 1.235304029806400184e+06
8.465189873417722222e-01 1.951181108666028285e-01 1.952514647542606119e-01 1.964516497431805231e-01 2.017858052494913568e-01 2.084534996323798850e-01 3.284719985243733653e-01 1.528656987444308557e+00 1.353050687664365803e+01 2.686589564242071404e+01 5.353667317397482606e+01 1.333733994688572238e+03 1.333558388388792264e+04 1.333540827758814266e+05 1.333539071695816470e+06
8.560126582278481111e-01 1.939462633359212984e-01 1.940906845339469278e-01 1.953904753161776475e-01 2.011673232372030162e-01 2.083883831384847340e-01 3.383674613615555993e-01 1.638158243592263918e+00 1.463606606589934778e+01 2.907818586846277498e+01 5.796242547358963293e+01 1.444405926519678587e+03 1.444231374882676391e+04 1.444213919718976249e+05 1.444212174202605849e+06
8.655063291139241111e-01 1.924544111684921011e-01 1.926114086951078719e-01 1.940243864346497538e-01 2.003042874992803646e-01 2.081541638300686281e-01 3.494519377842573160e-01 1.762429677326144306e+00 1.589220707274501443e+01 3.159195973432153437e+01 6.299146505747457780e+01 1.570167720568820641e+03 1.569994511598768986e+04 1.569977190701764193e+05 1.569975458612063434e+06
8.750000000000000000e-01 1.907513129595488910e-01 1.909227415309774634e-01 1.924655986738346147e-01 1.993227415309774542e-01 2.078941701024060451e-01 3.621798843881203211e-01 1.905037027245263248e+00 1.733360845581669452e+01 3.447646559867384042e+01 6.876217988438813222e+01 1.714476465598673940e+03 1.714304789417010397e+04 1.714287621798844193e+05 1.714285905037027318e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod3.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 2.114341888812245052e-01 2.116056174526530775e-01 2.131484745955102289e-01 2.200056174526530683e-01 2.285770460240816593e-01 3.828627603097959353e-01 1.925719903166938973e+00 1.735429133173837002e+01 3.449714847459551947e+01 6.878286276030981128e+01 1.714497148474595633e+03 1.714306857704602589e+04 1.714287828627603303e+05 1.714285925719903316e+06
1.344936708860759444e-01 2.154132513818517725e-01 2.155702489084675433e-01 2.169832266480094252e-01 2.232631277126400360e-01 2.311130040434282717e-01 3.724107779976169041e-01 1.785388517539503228e+00 1.591516591295836669e+01 3.161491857453487953e+01 6.301442389768791230e+01 1.570190679409033237e+03 1.569996807482789700e+04 1.569977420290165173e+05 1.569975481570902746e+06
1.439873417721518889e-01 2.176354351533865417e-01 2.177798563514121710e-01 2.190796471336428908e-01 2.248564950546682595e-01 2.320775549559499773e-01 3.620566331790208148e-01 1.661847415409729134e+00 1.465975523771681388e+01 2.910187504028024108e+01 5.798611464540709193e+01 1.444429615691496110e+03 1.444233743799858166e+04 1.444214156610694190e+05 1.444212197891777614e+06
1.534810126582278333e-01 2.180337300186099003e-01 2.181670839062676837e-01 2.193672688951875949e-01 2.247014244014984286e-01 2.313691187843869568e-01 3.513876176763804371e-01 1.551572606596315129e+00 1.355342249579566172e+01 2.688881126157271595e+01 5.355958879312682086e+01 1.333756910307723729e+03 1.333560679950706981e+04 1.333541056915005320e+05 1.333539094611435197e+06
1.629746835443038055e-01 2.166196524799546552e-01 2.167431828633488711e-01 2.178549563138967027e-01 2.227961716496648648e-01 2.289726908193750743e-01 3.401500358741588181e-01 1.451923486421995868e+00 1.256965799190036570e+01 2.492269633132077900e+01 4.962877301016160203e+01 1.235520453594521086e+03 1.235325495907289223e+04 1.235306000138566014e+05 1.235304050561693730e+06
1.724683544303797500e-01 2.134815000394811590e-01 2.135962438428737342e-01 2.146289380734068275e-01 2.192186902091094458e-01 2.249558803787377326e-01 3.282253034320469776e-01 1.360919533965139427e+00 1.168786183929606359e+01 2.316224217855264556e+01 4.611100285706580593e+01 1.147651515425697653e+03 1.147459382075662143e+04 1.147440168740658701e+05 1.147438247407158371e+06
1.819620253164556944e-01 2.087773637532332194e-01 2.088841941291477711e-01 2.098456675123787918e-01 2.141188825489610814e-01 2.194604013446889434e-01 3.156077396677904323e-01 1.277081122898805710e+00 1.089181495520895737e+01 2.157485254666467966e+01 4.294092772957613136e+01 1.068512536509325628e+03 1.068324636881947845e+04 1.068305846919209871e+05 1.068303967922935961e+06
1.914556962025316666e-01 2.027234114440314983e-01 2.028230701912618617e-01 2.037199989163350489e-01 2.077063488055491958e-01 2.126892861670668655e-01 3.023821586743852263e-01 1.199310883747568557e+00 1.016859813447940120e+01 2.013447285751477267e+01 4.006622230358551207e+01 9.967901957149809959e+02 9.966077446446814065e+03 9.965894995376514271e+04 9.965876750269484473e+05
2.009493670886076111e-01 1.955783584431234068e-01 1.956714807632294328e-01 1.965095816441836674e-01 2.002344744484247374e-01 2.048905904537260403e-01 2.887006785491497696e-01 1.126801559503386896e+00 9.507810369045758492e+00 1.882004237964839177e+01 3.744450640085366189e+01 9.314187794187065492e+02 9.312427588961078072e+03 9.312251568438479444e+04 9.312233966386219254e+05
2.104430379746835555e-01 1.876253661993846078e-01 1.877124998652125176e-01 1.884967028576635673e-01 1.919820494907794328e-01 1.963387327821742578e-01 2.747590320272810249e-01 1.058962024478348640e+00 8.900991948989023683e+00 1.761435853177866306e+01 3.504109169735794183e+01 8.715242836451634503e+02 8.713554208155839660e+03 8.713385345326260722e+04 8.713368459043301409e+05
2.199367088607595000e-01 1.791528224370736999e-01 1.792344428202803097e-01 1.799690262691398812e-01 1.832338415974046619e-01 1.873148607577356239e-01 2.607732056436929957e-01 9.953566545032666024e-01 8.341191143099001337e+00 1.650322946376093114e+01 3.282730610508478719e+01 8.163829848886299487e+02 8.162217473484364746e+03 8.162056235944172658e+04 8.162040112190153450e+05
2.294303797468354444e-01 1.704355407219063645e-01 1.705120627073202222e-01 1.712007605760449969e-01 1.742616399925995541e-01 1.780877392632927436e-01 2.469575261357702667e-01 9.356553948605453863e-01 7.822634082108296916e+00 1.547483262349468625e+01 3.077922970626746846e+01 7.653902896793608761e+02 7.652368976927112271e+03 7.652215584940463305e+04 7.652200245741797844e+05
2.389240506329113889e-01 1.617178651026417446e-01 1.617896526313829242e-01 1.624357403900534569e-01 1.653072415397003059e-01 1.688966179767588671e-01 2.335053938438128862e-01 8.795931525143531049e-01 7.340470739219755458e+00 1.451922361333686951e+01 2.887672936157109760e+01 7.180370052768140567e+02 7.178914591982215825e+03 7.178769045903623919e+04 7.178754491295765620e+05
2.484177215189873333e-01 1.531999821945812523e-01 1.532673559793616691e-01 1.538737200423854756e-01 1.565686714336023688e-01 1.599373606726234853e-01 2.205737669750036378e-01 8.269378299988052738e-01 6.890578460236821634e+00 1.362795693827906085e+01 2.710271389436354283e+01 6.738910477864185395e+02 6.737531678024433859e+03 6.737393798040458933e+04 6.737380010042062495e+05
2.579113924050633333e-01 1.450284459029451412e-01 1.450916897189222232e-01 1.456608840627159618e-01 1.481906367017992443e-01 1.513528275006533474e-01 2.082722618800272874e-01 7.774666056737666864e-01 6.469410043611159900e+00 1.279379164131937507e+01 2.544255483673580542e+01 6.325831882167244657e+02 6.324526626154118276e+03 6.324396100552805729e+04 6.324383047992674401e+05
2.674050632911392222e-01 1.372915365808575205e-01 1.373509024351394769e-01 1.378851951236770568e-01 1.402598292949551739e-01 1.432281220090528551e-01 1.966573908628108380e-01 7.309500794003906954e-01 6.073876964776188103e+00 1.201046239297151885e+01 2.388363324936218035e+01 5.937958343561139145e+02 5.936722719731912548e+03 5.936599157348988956e+04 5.936586801110696979e+05
2.768987341772152222e-01 1.300196422705814092e-01 1.300753546807095762e-01 1.305767663718630511e-01 1.328052627769896743e-01 1.355908832833979116e-01 1.857320523987464611e-01 6.871437435522318449e-01 5.701260655087086349e+00 1.127250166790359032e+01 2.241498369353660181e+01 5.572541209239210502e+02 5.571371032458775517e+03 5.571254014780731086e+04 5.571242313012927771e+05
2.863924050632911111e-01 1.231904048846860777e-01 1.232426644429421292e-01 1.237130004672466199e-01 1.258033827974888164e-01 1.284163607102915550e-01 1.754499631407407667e-01 6.457859874452329674e-01 5.349146230490155141e+00 1.057510205609562526e+01 2.102701370730656194e+01 5.227187729654316399e+02 5.226079016010354280e+03 5.225968144645958091e+04 5.225957057509518345e+05
2.958860759493671111e-01 1.167379597674162717e-01 1.167869461280483662e-01 1.172278233737372444e-01 1.191872777990211490e-01 1.216365958306260264e-01 1.657243203995138470e-01 6.066015660883919969e-01 5.015374022977173496e+00 9.914010086186930693e+00 1.971128221260644509e+01 4.899803442807431111e+02 4.898752801169523991e+03 4.898647737005733507e+04 4.898637230589354876e+05
3.053797468354430555e-01 1.105652512066179483e-01 1.106111256032093482e-01 1.110239951725320029e-01 1.128589710361882215e-01 1.151526908657584808e-01 1.564396477980232736e-01 5.693092171206711738e-01 4.698004910347149732e+00 9.285444569487681932e+00 1.846032388776874811e+01 4.588545311652598571e+02 4.587550224391739903e+03 4.587450715665653115e+04 4.587440764793044655e+05
3.148734177215190000e-01 1.045581609377251031e-01 1.046010683152594212e-01 1.049872347130683253e-01 1.067035298144412420e-01 1.088488986911573947e-01 1.474655384720479911e-01 5.336319362809539557e-01 4.395295914370013435e+00 8.686033667802300684e+00 1.726750917466687696e+01 4.291783335041665168e+02 4.290842311593226441e+03 4.290748209248382045e+04 4.290738799013897660e+05
3.243670886075949444e-01 9.860006395599289764e-02 9.864013478480422592e-02 9.900077224410622212e-02 1.006036053965595339e-01 1.026071468371261564e-01 1.386708927673255265e-01 4.993083520693190613e-01 4.105682945089253799e+00 8.112765826222515742e+00 1.612693158848903607e+01 4.008068881772821328e+02 4.007181481197217636e+03 4.007092741139656573e+04 4.007083867133900640e+05
3.338607594936708889e-01 9.258543704871652347e-02 9.262278887409279571e-02 9.295895530247928751e-02 9.445302831753034367e-02 9.632061958634415000e-02 1.299372624249928165e-01 4.661036908114794541e-01 3.827767974676345997e+00 7.562950512303975970e+00 1.503331558755923503e+01 3.736108391998116645e+02 3.735275123064678155e+03 3.735191796171334136e+04 3.735183463481999934e+05
3.433544303797468333e-01 8.643128887463380483e-02 8.646602764538501018e-02 8.677867658214588609e-02 8.816822741219418336e-02 8.990516594975456188e-02 1.211700596258414031e-01 4.338189963867096766e-01 3.560308363995392522e+00 7.034185439116151350e+00 1.398193958935766901e+01 3.474741388009504703e+02 3.473963506409633283e+03 3.473885718249646015e+04 3.473877939433647553e+05
3.528481012658227778e-01 8.008544220572171024e-02 8.011766341681296477e-02 8.040765431663425555e-02 8.169650276028440905e-02 8.330756331484710786e-02 1.123066532969756726e-01 4.022975531182613751e-01 3.302206551331118067e+00 6.524327660456513911e+00 1.296856987870730649e+01 3.222921963547453288e+02 3.222201194567602215e+03 3.222129117669616971e+04 3.222121909979818738e+05
3.623417721518987777e-01 7.353105393240902399e-02 7.356084361026181406e-02 7.382895071093688311e-02 7.502053782504829182e-02 7.651002171768755966e-02 1.033207317851943530e-01 3.714278324602622305e-01 3.052498839210941561e+00 6.031466624489473460e+00 1.198940219504653903e+01 2.979703095817856706e+02 2.979041316332464703e+03 2.978975138383925514e+04 2.978968520589072141e+05
3.718354430379746667e-01 6.678717247990474670e-02 6.681460803379295210e-02 6.706152801878678682e-02 6.815895017431494729e-02 6.953072786872516176e-02 9.422272636810884172e-02 3.411427113619456830e-01 2.810342561300314124e+00 5.553897950120723515e+00 1.104100872776154318e+01 2.744223260545208518e+02 2.743622175992889424e+03 2.743562067537657640e+04 2.743556056692134007e+05
3.813291139240506666e-01 5.990556540571520538e-02 5.993071636452918655e-02 6.015707499385498924e-02 6.116311334641412467e-02 6.242066128711304396e-02 8.505652421969360499e-02 3.114151535454992015e-01 2.575001446803555361e+00 5.090097328201395044e+00 1.012028909099707619e+01 2.515694937051897568e+02 2.515155786963246101e+03 2.515101871954380840e+04 2.515096480453494296e+05
3.908227848101266111e-01 5.296446000130760473e-02 5.298738865160467632e-02 5.319374650427832057e-02 5.411089251616117007e-02 5.525732503101473542e-02 7.589311029837894629e-02 2.822509629720209579e-01 2.345829489708441074e+00 4.638694519415574646e+00 9.224424578829841792e+00 2.293394674307146488e+02 2.292917994167135021e+03 2.292870326153133647e+04 2.292865559351733245e+05
4.003164556962025555e-01 4.606018633044490357e-02 4.608094826897671942e-02 4.626780571576304124e-02 4.709828325703557805e-02 4.813638018362625254e-02 6.682212486225838632e-02 2.536795716485797381e-01 2.122254039511793700e+00 4.198447892693142336e+00 8.350835599055839609e+00 2.076654455044652821e+02 2.076239913367679037e+03 2.076198459199981517e+04 2.076194313783211692e+05
4.098101265822785000e-01 3.929796052029861653e-02 3.931660513197272194e-02 3.948440663703964293e-02 4.023019110400373466e-02 4.116242168770884585e-02 5.794257219440090978e-02 2.257440772613215629e-01 1.903759127930528150e+00 3.768220295340757975e+00 7.497142630161216736e+00 1.864854147015432488e+02 1.864500465370749907e+03 1.864465097206281644e+04 1.864461560389834922e+05
4.193037974683544444e-01 3.278317044489842402e-02 3.279974131529068970e-02 3.294887914882110164e-02 3.361171396451181209e-02 3.444025748412520016e-02 4.935404083716617152e-02 1.984918743675758712e-01 1.689870209671672896e+00 3.346957248898447368e+00 6.661131327351996312e+00 1.657414870931223447e+02 1.657119822397219423e+03 1.657090317543819037e+04 1.657087367058478703e+05
4.287974683544303889e-01 2.661451190166257141e-02 2.662904717166901178e-02 2.675986460172696813e-02 2.734127540198455497e-02 2.806803890230653853e-02 4.114978190810224257e-02 1.719672119660592968e-01 1.480141512545629645e+00 2.933668513189596982e+00 5.840722514477531213e+00 1.453793145762983841e+02 1.453553615155868783e+03 1.453529662095157255e+04 1.453527266789086279e+05
4.382911392405063333e-01 2.088016977274738395e-02 2.089270244168519794e-02 2.100549646212553079e-02 2.150680321963811467e-02 2.213343666652884539e-02 3.341283871056199839e-02 1.462068591508934867e-01 1.274147063554208703e+00 2.527413957335669981e+00 5.033947744898592092e+00 1.253475695479188659e+02 1.253287773951233930e+03 1.253268981798438472e+04 1.253267102583158849e+05
4.477848101265822778e-01 1.565795775395881564e-02 1.566851593634767045e-02 1.576353957784736026e-02 1.618586687340154567e-02 1.671377599284427223e-02 2.621614014281339888e-02 1.212397816425046237e-01 1.071476196639416845e+00 2.127294435524874849e+00 4.238930913295790859e+00 1.055974818462997717e+02 1.055833896843212187e+03 1.055819804681233472e+04 1.055818395465035719e+05
4.572784810126582222e-01 1.101994692530810713e-02 1.102855406564323335e-02 1.110601832865936410e-02 1.145030394206439026e-02 1.188066095882067165e-02 1.962708726043375929e-02 9.709135027656462524e-02 8.717339804378732016e-01 1.732448013950438348e+00 3.453876080975568641e+00 8.608242329818182270e+01 8.607250534594904821e+02 8.607151355072577644e+03 8.607141437120342744e+04
4.667721518987341667e-01 7.041663237006629689e-03 7.048338286043495660e-03 7.108413727375285929e-03 7.375415688849912624e-03 7.709168140693195559e-03 1.371671227387229013e-02 7.379215360566322712e-02 6.745465669235726214e-01 1.342051470610138741e+00 2.677061277983270760e+00 6.675753203189360363e+01 6.675119453498029998e+02 6.675056078528897160e+03 6.675049741031983285e+04
4.762658227848101111e-01 3.815459976865508834e-03 3.820217532244858747e-03 3.863035530659006660e-03 4.053337745832999266e-03 4.291215514800488830e-03 8.573015356215313992e-03 5.139101377036355001e-02 4.795709979118458754e-01 9.553265358468262525e-01 1.906837611716787118e+00 4.757936925347490131e+01 4.757593533949572588e+02 4.757559194809780820e+03 4.757555760895801359e+04
4.857594936708861111e-01 1.467220348239184000e-03 1.470070761669401999e-03 1.495724482541363779e-03 1.609741019750083333e-03 1.752261691260982449e-03 4.317633778457169794e-03 2.997135465041903674e-02 2.865085633700377166e-01 5.715499063918362266e-01 1.141632592435433136e+00 2.850560152252808876e+01 2.850428102421467429e+02 2.850414897438333355e+03 2.850413576940019630e+04
4.952531645569620555e-01 1.751638966237928341e-04 1.761133492863665800e-04 1.846584232495302380e-04 2.226365297524798804e-04 2.701091628811669266e-04 1.124616559197533922e-03 9.669690522361202786e-03 9.512043015399788970e-02 1.900656964113719705e-01 3.799562289261201875e-01 9.494701789634031996e+00 9.494544142127072917e+01 9.494528377376375374e+02 9.494526800901307070e+03
5.047468354430380000e-01 1.751638966237993936e-04 1.761133492863731394e-04 1.846584232495367974e-04 2.226365297524864398e-04 2.701091628811734860e-04 1.124616559197540427e-03 9.669690522361207990e-03 9.512043015399788970e-02 1.900656964113719982e-01 3.799562289261201875e-01 9.494701789634031996e+00 9.494544142127072917e+01 9.494528377376375374e+02 9.494526800901307070e+03
5.142405063291139999e-01 1.467220348239203949e-03 1.470070761669421949e-03 1.495724482541383946e-03 1.609741019750104366e-03 1.752261691261004783e-03 4.317633778457211427e-03 2.997135465041927613e-02 2.865085633700399370e-01 5.715499063918406675e-01 1.141632592435442017e+00 2.850560152252831259e+01 2.850428102421489598e+02 2.850414897438355638e+03 2.850413576940041821e+04
5.237341772151898889e-01 3.815459976865503630e-03 3.820217532244853543e-03 3.863035530659001456e-03 4.053337745832994062e-03 4.291215514800483626e-03 8.573015356215307053e-03 5.139101377036354307e-02 4.795709979118458754e-01 9.553265358468262525e-01 1.906837611716787118e+00 4.757936925347490131e+01 4.757593533949572588e+02 4.757559194809780820e+03 4.757555760895801359e+04
5.332278481012657778e-01 7.041663237006627087e-03 7.048338286043493058e-03 7.108413727375283327e-03 7.375415688849910022e-03 7.709168140693192957e-03 1.371671227387228839e-02 7.379215360566322712e-02 6.745465669235726214e-01 1.342051470610138741e+00 2.677061277983270760e+00 6.675753203189360363e+01 6.675119453498029998e+02 6.675056078528897160e+03 6.675049741031983285e+04
5.427215189873417778e-01 1.101994692530813141e-02 1.102855406564325763e-02 1.110601832865938839e-02 1.145030394206441454e-02 1.188066095882069594e-02 1.962708726043378357e-02 9.709135027656465300e-02 8.717339804378733126e-01 1.732448013950438348e+00 3.453876080975568641e+00 8.608242329818182270e+01 8.607250534594904821e+02 8.607151355072577644e+03 8.607141437120342744e+04
5.522151898734177777e-01 1.565795775395887809e-02 1.566851593634773290e-02 1.576353957784742271e-02 1.618586687340160812e-02 1.671377599284433815e-02 2.621614014281347174e-02 1.212397816425048042e-01 1.071476196639418177e+00 2.127294435524877514e+00 4.238930913295796188e+00 1.055974818462998854e+02 1.055833896843213324e+03 1.055819804681234564e+04 1.055818395465036883e+05
5.617088607594936667e-01 2.088016977274734232e-02 2.089270244168515631e-02 2.100549646212548915e-02 2.150680321963807304e-02 2.213343666652880376e-02 3.341283871056195676e-02 1.462068591508934590e-01 1.274147063554208703e+00 2.527413957335669981e+00 5.033947744898592092e+00 1.253475695479188659e+02 1.253287773951233930e+03 1.253268981798438472e+04 1.253267102583158849e+05
5.712025316455695556e-01 2.661451190166248815e-02 2.662904717166892851e-02 2.675986460172688486e-02 2.734127540198447170e-02 2.806803890230645526e-02 4.114978190810214542e-02 1.719672119660590748e-01 1.480141512545628535e+00 2.933668513189594318e+00 5.840722514477526772e+00 1.453793145762982704e+02 1.453553615155867647e+03 1.453529662095156164e+04 1.453527266789085115e+05
5.806962025316455556e-01 3.278317044489836851e-02 3.279974131529063419e-02 3.294887914882104613e-02 3.361171396451175658e-02 3.444025748412514465e-02 4.935404083716611601e-02 1.984918743675758157e-01 1.689870209671672896e+00 3.346957248898447368e+00 6.661131327351996312e+00 1.657414870931223447e+02 1.657119822397219423e+03 1.657090317543819037e+04 1.657087367058478703e+05
5.901898734177215555e-01 3.929796052029870673e-02 3.931660513197281215e-02 3.948440663703973313e-02 4.023019110400382486e-02 4.116242168770893606e-02 5.794257219440100692e-02 2.257440772613216740e-01 1.903759127930528372e+00 3.768220295340757975e+00 7.497142630161216736e+00 1.864854147015432488e+02 1.864500465370749907e+03 1.864465097206281644e+04 1.864461560389834922e+05
5.996835443037975555e-01 4.606018633044501459e-02 4.608094826897683044e-02 4.626780571576315226e-02 4.709828325703568908e-02 4.813638018362636356e-02 6.682212486225852510e-02 2.536795716485801266e-01 2.122254039511796364e+00 4.198447892693147665e+00 8.350835599055850267e+00 2.076654455044655663e+02 2.076239913367681766e+03 2.076198459199984427e+04 2.076194313783214311e+05
6.091772151898734444e-01 5.296446000130759085e-02 5.298738865160466244e-02 5.319374650427830670e-02 5.411089251616115620e-02 5.525732503101472848e-02 7.589311029837894629e-02 2.822509629720211799e-01 2.345829489708443294e+00 4.638694519415579087e+00 9.224424578829850674e+00 2.293394674307148762e+02 2.292917994167137294e+03 2.292870326153135829e+04 2.292865559351735574e+05
6.186708860759493334e-01 5.990556540571519151e-02 5.993071636452917267e-02 6.015707499385497536e-02 6.116311334641411079e-02 6.242066128711303008e-02 8.505652421969359112e-02 3.114151535454992015e-01 2.575001446803555361e+00 5.090097328201395044e+00 1.012028909099707619e+01 2.515694937051897568e+02 2.515155786963246101e+03 2.515101871954380840e+04 2.515096480453494296e+05
6.281645569620253333e-01 6.678717247990478834e-02 6.681460803379299374e-02 6.706152801878682845e-02 6.815895017431498892e-02 6.953072786872520339e-02 9.422272636810888335e-02 3.411427113619457385e-01 2.810342561300314124e+00 5.553897950120723515e+00 1.104100872776154318e+01 2.744223260545208518e+02 2.743622175992889424e+03 2.743562067537657640e+04 2.743556056692134007e+05
6.376582278481013333e-01 7.353105393240921828e-02 7.356084361026200835e-02 7.382895071093707740e-02 7.502053782504848611e-02 7.651002171768775395e-02 1.033207317851945750e-01 3.714278324602627301e-01 3.052498839210944226e+00 6.031466624489478789e+00 1.198940219504654969e+01 2.979703095817858980e+02 2.979041316332467886e+03 2.978975138383928061e+04 2.978968520589074469e+05
6.471518987341772222e-01 8.008544220572162697e-02 8.011766341681288151e-02 8.040765431663417229e-02 8.169650276028432578e-02 8.330756331484702459e-02 1.123066532969755893e-01 4.022975531182612641e-01 3.302206551331118067e+00 6.524327660456513911e+00 1.296856987870730649e+01 3.222921963547453288e+02 3.222201194567602215e+03 3.222129117669616971e+04 3.222121909979818738e+05
6.566455696202532222e-01 8.643128887463383259e-02 8.646602764538503794e-02 8.677867658214591384e-02 8.816822741219421111e-02 8.990516594975458964e-02 1.211700596258414309e-01 4.338189963867098431e-01 3.560308363995393854e+00 7.034185439116154015e+00 1.398193958935767434e+01 3.474741388009506409e+02 3.473963506409635102e+03 3.473885718249647471e+04 3.473877939433648717e+05
6.661392405063291111e-01 9.258543704871644020e-02 9.262278887409271244e-02 9.295895530247920424e-02 9.445302831753026040e-02 9.632061958634406673e-02 1.299372624249927333e-01 4.661036908114793986e-01 3.827767974676345997e+00 7.562950512303975081e+00 1.503331558755923503e+01 3.736108391998116645e+02 3.735275123064678155e+03 3.735191796171334136e+04 3.735183463481999934e+05
6.756329113924051111e-01 9.860006395599299478e-02 9.864013478480432306e-02 9.900077224410631926e-02 1.006036053965596311e-01 1.026071468371262535e-01 1.386708927673256375e-01 4.993083520693192279e-01 4.105682945089255576e+00 8.112765826222519294e+00 1.612693158848904318e+01 4.008068881772822465e+02 4.007181481197218545e+03 4.007092741139658028e+04 4.007083867133901804e+05
6.851265822784810000e-01 1.045581609377250198e-01 1.046010683152593379e-01 1.049872347130682421e-01 1.067035298144411587e-01 1.088488986911573114e-01 1.474655384720479079e-01 5.336319362809538447e-01 4.395295914370013435e+00 8.686033667802300684e+00 1.726750917466687696e+01 4.291783335041665168e+02 4.290842311593226441e+03 4.290748209248382045e+04 4.290738799013897660e+05
6.946202531645570000e-01 1.105652512066181564e-01 1.106111256032095563e-01 1.110239951725322111e-01 1.128589710361884296e-01 1.151526908657586890e-01 1.564396477980234956e-01 5.693092171206717289e-01 4.698004910347154173e+00 9.285444569487689037e+00 1.846032388776876232e+01 4.588545311652601413e+02 4.587550224391742631e+03 4.587450715665656026e+04 4.587440764793047565e+05
7.041139240506328889e-01 1.167379597674163549e-01 1.167869461280484494e-01 1.172278233737373276e-01 1.191872777990212323e-01 1.216365958306261097e-01 1.657243203995139302e-01 6.066015660883921079e-01 5.015374022977173496e+00 9.914010086186930693e+00 1.971128221260644509e+01 4.899803442807431111e+02 4.898752801169523991e+03 4.898647737005733507e+04 4.898637230589354876e+05
7.136075949367088889e-01 1.231904048846860916e-01 1.232426644429421431e-01 1.237130004672466338e-01 1.258033827974888164e-01 1.284163607102915550e-01 1.754499631407407945e-01 6.457859874452330784e-01 5.349146230490155141e+00 1.057510205609562526e+01 2.102701370730656194e+01 5.227187729654316399e+02 5.226079016010354280e+03 5.225968144645958091e+04 5.225957057509518345e+05
7.231012658227847778e-01 1.300196422705814925e-01 1.300753546807096594e-01 1.305767663718631344e-01 1.328052627769897576e-01 1.355908832833979949e-01 1.857320523987465444e-01 6.871437435522319559e-01 5.701260655087086349e+00 1.127250166790359032e+01 2.241498369353660181e+01 5.572541209239210502e+02 5.571371032458775517e+03 5.571254014780731086e+04 5.571242313012927771e+05
7.325949367088607778e-01 1.372915365808574928e-01 1.373509024351394492e-01 1.378851951236770290e-01 1.402598292949551462e-01 1.432281220090528273e-01 1.966573908628108103e-01 7.309500794003905844e-01 6.073876964776188103e+00 1.201046239297151885e+01 2.388363324936218035e+01 5.937958343561139145e+02 5.936722719731912548e+03 5.936599157348988956e+04 5.936586801110696979e+05
7.420886075949367777e-01 1.450284459029453077e-01 1.450916897189223898e-01 1.456608840627161283e-01 1.481906367017994108e-01 1.513528275006535417e-01 2.082722618800275094e-01 7.774666056737672415e-01 6.469410043611165229e+00 1.279379164131938396e+01 2.544255483673582319e+01 6.325831882167249205e+02 6.324526626154122823e+03 6.324396100552810094e+04 6.324383047992677893e+05
7.515822784810126667e-01 1.531999821945814744e-01 1.532673559793618911e-01 1.538737200423856977e-01 1.565686714336025909e-01 1.599373606726237074e-01 2.205737669750038599e-01 8.269378299988054959e-01 6.890578460236821634e+00 1.362795693827906085e+01 2.710271389436354283e+01 6.738910477864185395e+02 6.737531678024433859e+03 6.737393798040458933e+04 6.737380010042062495e+05
7.610759493670886666e-01 1.617178651026418557e-01 1.617896526313830352e-01 1.624357403900535679e-01 1.653072415397004169e-01 1.688966179767589781e-01 2.335053938438130250e-01 8.795931525143534380e-01 7.340470739219757235e+00 1.451922361333687306e+01 2.887672936157110470e+01 7.180370052768142841e+02 7.178914591982217644e+03 7.178769045903626829e+04 7.178754491295766784e+05
7.705696202531645556e-01 1.704355407219064478e-01 1.705120627073203055e-01 1.712007605760450801e-01 1.742616399925996373e-01 1.780877392632928269e-01 2.469575261357703500e-01 9.356553948605454973e-01 7.822634082108296916e+00 1.547483262349468625e+01 3.077922970626746846e+01 7.653902896793608761e+02 7.652368976927112271e+03 7.652215584940463305e+04 7.652200245741797844e+05
7.800632911392405555e-01 1.791528224370734501e-01 1.792344428202800599e-01 1.799690262691396314e-01 1.832338415974044121e-01 1.873148607577353741e-01 2.607732056436927737e-01 9.953566545032666024e-01 8.341191143099004890e+00 1.650322946376093824e+01 3.282730610508480140e+01 8.163829848886302898e+02 8.162217473484368384e+03 8.162056235944175569e+04 8.162040112190156942e+05
7.895569620253164445e-01 1.876253661993846356e-01 1.877124998652125454e-01 1.884967028576635950e-01 1.919820494907794606e-01 1.963387327821742856e-01 2.747590320272810249e-01 1.058962024478348640e+00 8.900991948989023683e+00 1.761435853177866306e+01 3.504109169735794183e+01 8.715242836451634503e+02 8.713554208155839660e+03 8.713385345326260722e+04 8.713368459043301409e+05
7.990506329113924444e-01 1.955783584431235456e-01 1.956714807632295716e-01 1.965095816441838061e-01 2.002344744484248762e-01 2.048905904537261791e-01 2.887006785491499361e-01 1.126801559503387118e+00 9.507810369045760268e+00 1.882004237964839888e+01 3.744450640085366899e+01 9.314187794187067766e+02 9.312427588961079891e+03 9.312251568438480899e+04 9.312233966386221582e+05
8.085443037974683334e-01 2.027234114440318591e-01 2.028230701912622225e-01 2.037199989163354097e-01 2.077063488055495566e-01 2.126892861670672263e-01 3.023821586743855594e-01 1.199310883747568779e+00 1.016859813447940120e+01 2.013447285751477267e+01 4.006622230358551207e+01 9.967901957149809959e+02 9.966077446446814065e+03 9.965894995376514271e+04 9.965876750269484473e+05
8.180379746835443333e-01 2.087773637532332749e-01 2.088841941291478266e-01 2.098456675123788473e-01 2.141188825489611369e-01 2.194604013446889990e-01 3.156077396677905433e-01 1.277081122898805932e+00 1.089181495520895915e+01 2.157485254666468322e+01 4.294092772957613846e+01 1.068512536509325855e+03 1.068324636881948027e+04 1.068305846919210162e+05 1.068303967922936194e+06
8.275316455696202222e-01 2.134815000394812423e-01 2.135962438428738175e-01 2.146289380734069108e-01 2.192186902091095291e-01 2.249558803787378158e-01 3.282253034320470331e-01 1.360919533965139205e+00 1.168786183929606182e+01 2.316224217855264200e+01 4.611100285706579882e+01 1.147651515425697426e+03 1.147459382075661961e+04 1.147440168740658410e+05 1.147438247407158138e+06
8.370253164556962222e-01 2.166196524799547107e-01 2.167431828633489266e-01 2.178549563138967582e-01 2.227961716496649203e-01 2.289726908193751298e-01 3.401500358741588736e-01 1.451923486421996090e+00 1.256965799190036925e+01 2.492269633132078610e+01 4.962877301016161624e+01 1.235520453594521314e+03 1.235325495907289405e+04 1.235306000138566305e+05 1.235304050561693963e+06
8.465189873417722222e-01 2.180337300186097615e-01 2.181670839062675449e-01 2.193672688951874561e-01 2.247014244014982898e-01 2.313691187843868180e-01 3.513876176763803261e-01 1.551572606596315351e+00 1.355342249579566527e+01 2.688881126157272305e+01 5.355958879312683507e+01 1.333756910307724183e+03 1.333560679950707345e+04 1.333541056915005902e+05 1.333539094611435663e+06
8.560126582278481111e-01 2.176354351533865139e-01 2.177798563514121433e-01 2.190796471336428630e-01 2.248564950546682317e-01 2.320775549559499495e-01 3.620566331790208148e-01 1.661847415409729134e+00 1.465975523771681388e+01 2.910187504028024108e+01 5.798611464540709193e+01 1.444429615691496110e+03 1.444233743799858166e+04 1.444214156610694190e+05 1.444212197891777614e+06
8.655063291139241111e-01 2.154132513818518002e-01 2.155702489084675710e-01 2.169832266480094529e-01 2.232631277126400637e-01 2.311130040434283273e-01 3.724107779976170152e-01 1.785388517539504116e+00 1.591516591295837380e+01 3.161491857453489374e+01 6.301442389768794072e+01 1.570190679409034146e+03 1.569996807482790427e+04 1.569977420290166046e+05 1.569975481570903677e+06
8.750000000000000000e-01 2.114341888812245607e-01 2.116056174526531330e-01 2.131484745955102844e-01 2.200056174526531239e-01 2.285770460240817148e-01 3.828627603097960463e-01 1.925719903166938973e+00 1.735429133173837002e+01 3.449714847459551947e+01 6.878286276030981128e+01 1.714497148474595633e+03 1.714306857704602589e+04 1.714287828627603303e+05 1.714285925719903316e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod4.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 4.079753495148998876e-01 4.081467780863284323e-01 4.096896352291856114e-01 4.165467780863284508e-01 4.251182066577570140e-01 5.794039209434713733e-01 2.122261063800614522e+00 1.755083249237204512e+01 3.469368963522919103e+01 6.897940392094348283e+01 1.714693689635229248e+03 1.714326511820665837e+04 1.714289794039209664e+05 1.714286122261063894e+06
1.344936708860759444e-01 3.885005553188460858e-01 3.886575528454618289e-01 3.900705305850037385e-01 3.963504316496343494e-01 4.042003079804226129e-01 5.454980819346112453e-01 1.958475821476497458e+00 1.608825321689536025e+01 3.178800587847187487e+01 6.318751120162490764e+01 1.570363766712970119e+03 1.570014116213183297e+04 1.569979151163204806e+05 1.569975654658206739e+06
1.439873417721518889e-01 3.664496510718558975e-01 3.665940722698815546e-01 3.678938630521122466e-01 3.736707109731375875e-01 3.808917708744193331e-01 5.108708490974901428e-01 1.810661631328198684e+00 1.480856945363528254e+01 2.925068925619871152e+01 5.813492886132556237e+01 1.444578429907414602e+03 1.444248625221449947e+04 1.444215644752853550e+05 1.444212346705993637e+06
1.534810126582278333e-01 3.429107348237440678e-01 3.430440887114018511e-01 3.442442737003217901e-01 3.495784292066325682e-01 3.562461235895211242e-01 4.762646224815145768e-01 1.676449611401449324e+00 1.367829950060079724e+01 2.701368826637784792e+01 5.368446579793195639e+01 1.333881787312529013e+03 1.333573167651187578e+04 1.333542305685053288e+05 1.333539219488440081e+06
1.629746835443038055e-01 3.189389152181574261e-01 3.190624456015516142e-01 3.201742190520994735e-01 3.251154343878676078e-01 3.312919535575778451e-01 4.424692986123615612e-01 1.554242749160198667e+00 1.267197725463856983e+01 2.502501559405898135e+01 4.973109227289980083e+01 1.235622772857259406e+03 1.235335727833563033e+04 1.235307023331193486e+05 1.235304152880956419e+06
1.724683544303797500e-01 2.954721088431933596e-01 2.955868526465859070e-01 2.966195468771190002e-01 3.012092990128216741e-01 3.069464891824499331e-01 4.102159122357592058e-01 1.442910142768851545e+00 1.176985244809977615e+01 2.324423278735635634e+01 4.619299346586952026e+01 1.147733506034501261e+03 1.147467581136542503e+04 1.147440988646746700e+05 1.147438329397767084e+06
1.819620253164556944e-01 2.732654338252967774e-01 2.733722642012113568e-01 2.743337375844423498e-01 2.786069526210246394e-01 2.839484714167525015e-01 3.800958097398540181e-01 1.341569192970869295e+00 1.095630302528102007e+01 2.163934061673674591e+01 4.300541579964819050e+01 1.068577024579397857e+03 1.068331085688954954e+04 1.068306491799910727e+05 1.068304032411006046e+06
1.914556962025316666e-01 2.528506022938193931e-01 2.529502610410497287e-01 2.538471897661229160e-01 2.578335396553370629e-01 2.628164770168547881e-01 3.525093495241731212e-01 1.249438074597356341e+00 1.021872532532918854e+01 2.018460004836455823e+01 4.011634949443529763e+01 9.968403229058308170e+02 9.966127573637662863e+03 9.965900008095598605e+04 9.965877251541392179e+05
2.009493670886076111e-01 2.345232095769242409e-01 2.346163318970302669e-01 2.354544327779845014e-01 2.391793255822255715e-01 2.438354415875268744e-01 3.276455296829505759e-01 1.165746410637187758e+00 9.546755220179559132e+00 1.885898723078219419e+01 3.748345125198746786e+01 9.314577242698403552e+02 9.312466533812212219e+03 9.312255462923593586e+04 9.312234355834730668e+05
2.104430379746835555e-01 2.183570408797029794e-01 2.184441745455308892e-01 2.192283775379819388e-01 2.227137241710978044e-01 2.270704074624926294e-01 3.054907067075993687e-01 1.089693699158666984e+00 8.931723623669341805e+00 1.764509020645898119e+01 3.507182337203825995e+01 8.715550153198437329e+02 8.713584939830519943e+03 8.713388418493728386e+04 8.713368766360048903e+05
2.199367088607595000e-01 2.042410121480084384e-01 2.043226325312150482e-01 2.050572159800746197e-01 2.083220313083394004e-01 2.124030504686703624e-01 2.858613953546277342e-01 1.020444844214201341e+00 8.366279332809936520e+00 1.652831765347186277e+01 3.285239429479572237e+01 8.164080730783408626e+02 8.162242561674075660e+03 8.162058744763143477e+04 8.162040363072049804e+05
2.294303797468354444e-01 1.919316259472775288e-01 1.920081479326913865e-01 1.926968458014161611e-01 1.957577252179707183e-01 1.995838244886639079e-01 2.684536113611414310e-01 9.571514800859165506e-01 7.844130167333667636e+00 1.549632870872005874e+01 3.080072579149283740e+01 7.654117857645862841e+02 7.652390473012337679e+03 7.652217734548985027e+04 7.652200460702650016e+05
2.389240506329113889e-01 1.811122277325209196e-01 1.811840152612620991e-01 1.818301030199326318e-01 1.847016041695794808e-01 1.882909806066380420e-01 2.528997564736920611e-01 8.989875151442322521e-01 7.359865101849634605e+00 1.453861797596674954e+01 2.889612372420097586e+01 7.180563996394439528e+02 7.178933986344845835e+03 7.178770985339886101e+04 7.178754685239391401e+05
2.484177215189873333e-01 1.714500888015954572e-01 1.715174625863758739e-01 1.721238266493996805e-01 1.748187780406165737e-01 1.781874672796376902e-01 2.388238735820178427e-01 8.451879366058194787e-01 6.908828566843835617e+00 1.364620704488607572e+01 2.712096400097055593e+01 6.739092978930256095e+02 6.737549928131041270e+03 6.737395623051120492e+04 6.737380192543128505e+05
2.579113924050633333e-01 1.626434126827489002e-01 1.627066564987259822e-01 1.632758508425197208e-01 1.658056034816030033e-01 1.689677942804571065e-01 2.258872286598310741e-01 7.950815724535704732e-01 6.487025010390963686e+00 1.281140660809917975e+01 2.546016980351560832e+01 6.326008031835042402e+02 6.324544241120897823e+03 6.324397862049483228e+04 6.324383224142342806e+05
2.674050632911392222e-01 1.544525563293708270e-01 1.545119221836527834e-01 1.550462148721903632e-01 1.574208490434684804e-01 1.603891417575661615e-01 2.138184106113241445e-01 7.481110991489039463e-01 6.091037984524701798e+00 1.202762341272003255e+01 2.390079426911069405e+01 5.938129953758624424e+02 5.936739880751661076e+03 5.936600873450963991e+04 5.936586972720894264e+05
2.768987341772152222e-01 1.467127063580018764e-01 1.467684187681300434e-01 1.472698304592835183e-01 1.494983268644101415e-01 1.522839473708183788e-01 2.024251164861669283e-01 7.038368076396523954e-01 5.717953719174507121e+00 1.128919473199101198e+01 2.243167675762402169e+01 5.572708139880085128e+02 5.571387725522862638e+03 5.571255684087140253e+04 5.571242479943567887e+05
2.863924050632911111e-01 1.393284776296192518e-01 1.393807371878753032e-01 1.398510732121797939e-01 1.419414555424219904e-01 1.445544334552247290e-01 1.915880358856739407e-01 6.619240601901661414e-01 5.365284303235088537e+00 1.059124012884055688e+01 2.104315178005149534e+01 5.227349110381766195e+02 5.226095154083099260e+03 5.225969758453232498e+04 5.225957218890245422e+05
2.958860759493671111e-01 1.322538983979973937e-01 1.323028847586295020e-01 1.327437620043183664e-01 1.347032164296022849e-01 1.371525344612071484e-01 1.812402590300949690e-01 6.221175047189730911e-01 5.030889961607754479e+00 9.929526024817512564e+00 1.972679815123702696e+01 4.899958602193736965e+02 4.898768317108154406e+03 4.898649288599596184e+04 4.898637385748741217e+05
3.053797468354430555e-01 1.254635503198362756e-01 1.255094247164276755e-01 1.259222942857503302e-01 1.277572701494065488e-01 1.300509899789767942e-01 1.713379469112416009e-01 5.842075162338895566e-01 4.712903209460368892e+00 9.300342868600900204e+00 1.847522218688196460e+01 4.588694294643731268e+02 4.587565122690853059e+03 4.587452205495564704e+04 4.587440913776035886e+05
3.148734177215190000e-01 1.189218959629563394e-01 1.189648033404906574e-01 1.193509697382995616e-01 1.210672648396724782e-01 1.232126337163886309e-01 1.618292734972792135e-01 5.479956713061852058e-01 4.409659649395244685e+00 8.700397402827531934e+00 1.728187290969210821e+01 4.291926972391917730e+02 4.290856675328251185e+03 4.290749645621884702e+04 4.290738942651248071e+05
3.243670886075949444e-01 1.125578719142060341e-01 1.125979427430173624e-01 1.129585802023193586e-01 1.145614133547726704e-01 1.165649547953392928e-01 1.526287007255386352e-01 5.132661600275322256e-01 4.119640753047467463e+00 8.126723634180727629e+00 1.614088939644724974e+01 4.008208459852403394e+02 4.007195439005176013e+03 4.007094136920452729e+04 4.007084006711980328e+05
3.338607594936708889e-01 1.062506665782146087e-01 1.062880184035908809e-01 1.066241848319773727e-01 1.081182578470284289e-01 1.099858491158422352e-01 1.436024919544909018e-01 4.797689203409775116e-01 3.841433204205844110e+00 7.576615741833474083e+00 1.504698081708873225e+01 3.736245044293411297e+02 3.735288788294207279e+03 3.735193162694286730e+04 3.735183600134295411e+05
3.433544303797468333e-01 9.983044219946601849e-02 9.986518097021722384e-02 1.001778299069780997e-01 1.015673807370263970e-01 1.033043192745867755e-01 1.345692129506736168e-01 4.472181497115418902e-01 3.573707517320224625e+00 7.047584592440983897e+00 1.399533874268250067e+01 3.474875379542752967e+02 3.473976905562958109e+03 3.473887058164978953e+04 3.473878073425181210e+05
3.528481012658227778e-01 9.309496091793643957e-02 9.312718212902769410e-02 9.341717302884898488e-02 9.470602147249913838e-02 9.631708202706183719e-02 1.253161720091904019e-01 4.153070718304761044e-01 3.315216070043332852e+00 6.537337179168728696e+00 1.298157939741952127e+01 3.223052058734575667e+02 3.222214204086314112e+03 3.222130418621488207e+04 3.222122040075005498e+05
3.623417721518987777e-01 8.584009470590921176e-02 8.586988438376200183e-02 8.613799148443707088e-02 8.732957859854847960e-02 8.881906249118774743e-02 1.156297725586945407e-01 3.837368732337624322e-01 3.064807879984441374e+00 6.043775665262973718e+00 1.200171123582003929e+01 2.979826186225591869e+02 2.979053625373237992e+03 2.978976369288003116e+04 2.978968643679479719e+05
3.718354430379746667e-01 7.789952634020322342e-02 7.792696189409142882e-02 7.817388187908526354e-02 7.927130403461342401e-02 8.064308172902363847e-02 1.053350802284073184e-01 3.522550652222441459e-01 2.821454915160612753e+00 5.565010303981021700e+00 1.105212108162184137e+01 2.744334384083811642e+02 2.743633288346749850e+03 2.743563178773043546e+04 2.743556167815672816e+05
3.813291139240506666e-01 6.918702232219434145e-02 6.921217328100831567e-02 6.943853191033412531e-02 7.044457026289326074e-02 7.170211820359218002e-02 9.433798113617274106e-02 3.206966104619783930e-01 2.584282903720034330e+00 5.099378785117874457e+00 1.012957054791355560e+01 2.515787751621062114e+02 2.515165068420162697e+03 2.515102800100072636e+04 2.515096573268063366e+05
3.908227848101266111e-01 5.973380148939998191e-02 5.975673013969705349e-02 5.996308799237069775e-02 6.088023400425354725e-02 6.202666651910711260e-02 8.266245178647131653e-02 2.890203044601133420e-01 2.352598831196533347e+00 4.645463860903666919e+00 9.231193920317934953e+00 2.293462367722027295e+02 2.292924763508623073e+03 2.292871003087282224e+04 2.292865627045148285e+05
4.003164556962025555e-01 4.971389090930949939e-02 4.973465284784131524e-02 4.992151029462763706e-02 5.075198783590017387e-02 5.179008476249084836e-02 7.047582944112298908e-02 2.573332762274443408e-01 2.125907744090658191e+00 4.202101597272006828e+00 8.354489303634704100e+00 2.076690992090441625e+02 2.076243567072257974e+03 2.076198824570439319e+04 2.076194350320257654e+05
4.098101265822785000e-01 3.945191840566354691e-02 3.947056301733765232e-02 3.963836452240457331e-02 4.038414898936866504e-02 4.131637957307377623e-02 5.809653007976584016e-02 2.258980351466864933e-01 1.903913085815893247e+00 3.768374253226122850e+00 7.497296588046581611e+00 1.864855686594286226e+02 1.864500619328635139e+03 1.864465112602070076e+04 1.864461561929413874e+05
4.193037974683544444e-01 2.941031765770295292e-02 2.942688852809522207e-02 2.957602636162563053e-02 3.023886117731634099e-02 3.106740469692972906e-02 4.598118804997070042e-02 1.951190215803804140e-01 1.686497356884477439e+00 3.343584396111251689e+00 6.657758474564801077e+00 1.657381142403351362e+02 1.657116449544432271e+03 1.657089980258540163e+04 1.657087333329950925e+05
4.287974683544303889e-01 2.015604383619508388e-02 2.017057910620152425e-02 2.030139653625948060e-02 2.088280733651706744e-02 2.160957083683905100e-02 3.469131384263475504e-02 1.655087439005917815e-01 1.473683044480162296e+00 2.927210045124129412e+00 5.834264046412063642e+00 1.453728561082328952e+02 1.453547156687803181e+03 1.453529016248350672e+04 1.453527202204405621e+05
4.382911392405063333e-01 1.231014652188114171e-02 1.232267919081895570e-02 1.243547321125928855e-02 1.293677996877187243e-02 1.356341341566260315e-02 2.484281545969575442e-02 1.376368359000272601e-01 1.265577040303342393e+00 2.518843934084803671e+00 5.025377721647726226e+00 1.253389995246679973e+02 1.253279203927983190e+03 1.253268124796113261e+04 1.253267016882926400e+05
4.477848101265822778e-01 6.486429858852144938e-03 6.496988041240999746e-03 6.592011682740690423e-03 7.014338978294874100e-03 7.542248097737603262e-03 1.704461224770672731e-02 1.120682537473979556e-01 1.062304668744310066e+00 2.118122907629768292e+00 4.229759385400684302e+00 1.055883103184046661e+02 1.055824725315316982e+03 1.055818887528443884e+04 1.055818303749756742e+05
4.572784810126582222e-01 3.227506703124497205e-03 3.236113843459622989e-03 3.313578106475753744e-03 3.657863719880779900e-03 4.088220736637062161e-03 1.183464703825014980e-02 8.929891005438100882e-02 8.639415402156896961e-01 1.724655573728254732e+00 3.446083640753385247e+00 8.607463085795964730e+01 8.607172610192682214e+02 8.607143562632354588e+03 8.607140657876321347e+04
4.667721518987341667e-01 2.947501782073318807e-03 2.954176831110184344e-03 3.014252272441975480e-03 3.281254233916601742e-03 3.615006685759884677e-03 9.622550818938979678e-03 6.969799215072991494e-02 6.704524054686393786e-01 1.337957309155205277e+00 2.672967116528337517e+00 6.675343787043867394e+01 6.675078511883480132e+02 6.675051984367441946e+03 6.675049331615837582e+04
4.762658227848101111e-01 5.890323944871447837e-03 5.895081500250797316e-03 5.937899498664946096e-03 6.128201713838938268e-03 6.366079482806427832e-03 1.064787932422125299e-02 5.346587773836948554e-02 4.816458618798518110e-01 9.574013998148321880e-01 1.908912475684793053e+00 4.758144411744290636e+01 4.757614282589252639e+02 4.757561269673748939e+03 4.757555968382198625e+04
4.857594936708861111e-01 1.211084538892701241e-02 1.211369580235722998e-02 1.213934952322919154e-02 1.225336606043791153e-02 1.239588673194881065e-02 1.496125881914499821e-02 4.061497969110686168e-02 2.971521884107255485e-01 5.821935314325240585e-01 1.152276217476120967e+00 2.851624514756877815e+01 2.850534538671874429e+02 2.850425541063374112e+03 2.850414641302523887e+04
4.952531645569620555e-01 2.148371658462809933e-02 2.148466603729067351e-02 2.149321111125383765e-02 2.153118921775678749e-02 2.157866185088547217e-02 2.243316924720184166e-02 3.097824321036550879e-02 1.164289828420021905e-01 2.113742490993762990e-01 4.012647816141244883e-01 9.516010342322037019e+00 9.496674997395872708e+01 9.494741462903255069e+02 9.494548109453993675e+03
5.047468354430380000e-01 2.148371658462800218e-02 2.148466603729057636e-02 2.149321111125374051e-02 2.153118921775669034e-02 2.157866185088537503e-02 2.243316924720174452e-02 3.097824321036541165e-02 1.164289828420020934e-01 2.113742490993761880e-01 4.012647816141243773e-01 9.516010342322037019e+00 9.496674997395872708e+01 9.494741462903255069e+02 9.494548109453993675e+03
5.142405063291139999e-01 1.211084538892690660e-02 1.211369580235712416e-02 1.213934952322908746e-02 1.225336606043780745e-02 1.239588673194870656e-02 1.496125881914491321e-02 4.061497969110697964e-02 2.971521884107276579e-01 5.821935314325283883e-01 1.152276217476129849e+00 2.851624514756900197e+01 2.850534538671896598e+02 2.850425541063396395e+03 2.850414641302546079e+04
5.237341772151898889e-01 5.890323944871385387e-03 5.895081500250734866e-03 5.937899498664883646e-03 6.128201713838875818e-03 6.366079482806365382e-03 1.064787932422119054e-02 5.346587773836942309e-02 4.816458618798517555e-01 9.574013998148321880e-01 1.908912475684792831e+00 4.758144411744290636e+01 4.757614282589252639e+02 4.757561269673748939e+03 4.757555968382198625e+04
5.332278481012657778e-01 2.947501782073324444e-03 2.954176831110189982e-03 3.014252272441981118e-03 3.281254233916607380e-03 3.615006685759890315e-03 9.622550818938984882e-03 6.969799215072992882e-02 6.704524054686393786e-01 1.337957309155205277e+00 2.672967116528337517e+00 6.675343787043867394e+01 6.675078511883480132e+02 6.675051984367441946e+03 6.675049331615837582e+04
5.427215189873417778e-01 3.227506703124508047e-03 3.236113843459633831e-03 3.313578106475764586e-03 3.657863719880790742e-03 4.088220736637073437e-03 1.183464703825016021e-02 8.929891005438102269e-02 8.639415402156896961e-01 1.724655573728254732e+00 3.446083640753385247e+00 8.607463085795964730e+01 8.607172610192682214e+02 8.607143562632354588e+03 8.607140657876321347e+04
5.522151898734177777e-01 6.486429858852252490e-03 6.496988041241107299e-03 6.592011682740797976e-03 7.014338978294981652e-03 7.542248097737711682e-03 1.704461224770684527e-02 1.120682537473981777e-01 1.062304668744311620e+00 2.118122907629770957e+00 4.229759385400689631e+00 1.055883103184047798e+02 1.055824725315318119e+03 1.055818887528444975e+04 1.055818303749757906e+05
5.617088607594936667e-01 1.231014652188121804e-02 1.232267919081903203e-02 1.243547321125936488e-02 1.293677996877194876e-02 1.356341341566267948e-02 2.484281545969583074e-02 1.376368359000273434e-01 1.265577040303342393e+00 2.518843934084803671e+00 5.025377721647726226e+00 1.253389995246679973e+02 1.253279203927983190e+03 1.253268124796113261e+04 1.253267016882926400e+05
5.712025316455695556e-01 2.015604383619511858e-02 2.017057910620155894e-02 2.030139653625951529e-02 2.088280733651710214e-02 2.160957083683908569e-02 3.469131384263478279e-02 1.655087439005917260e-01 1.473683044480161186e+00 2.927210045124127191e+00 5.834264046412059201e+00 1.453728561082327815e+02 1.453547156687802044e+03 1.453529016248349581e+04 1.453527202204404457e+05
5.806962025316455556e-01 2.941031765770293904e-02 2.942688852809520819e-02 2.957602636162561666e-02 3.023886117731632711e-02 3.106740469692971518e-02 4.598118804997068654e-02 1.951190215803803862e-01 1.686497356884477439e+00 3.343584396111251689e+00 6.657758474564801077e+00 1.657381142403351362e+02 1.657116449544432271e+03 1.657089980258540163e+04 1.657087333329950925e+05
5.901898734177215555e-01 3.945191840566371344e-02 3.947056301733781886e-02 3.963836452240473984e-02 4.038414898936883157e-02 4.131637957307394277e-02 5.809653007976600669e-02 2.258980351466866598e-01 1.903913085815893247e+00 3.768374253226122850e+00 7.497296588046582499e+00 1.864855686594286226e+02 1.864500619328635139e+03 1.864465112602070076e+04 1.864461561929413874e+05
5.996835443037975555e-01 4.971389090930981858e-02 4.973465284784163443e-02 4.992151029462795625e-02 5.075198783590049306e-02 5.179008476249116755e-02 7.047582944112333603e-02 2.573332762274449514e-01 2.125907744090661300e+00 4.202101597272012157e+00 8.354489303634714759e+00 2.076690992090444468e+02 2.076243567072260703e+03 2.076198824570442230e+04 2.076194350320260273e+05
6.091772151898734444e-01 5.973380148940009293e-02 5.975673013969716452e-02 5.996308799237080878e-02 6.088023400425365828e-02 6.202666651910723056e-02 8.266245178647145531e-02 2.890203044601136750e-01 2.352598831196536011e+00 4.645463860903671360e+00 9.231193920317943835e+00 2.293462367722029569e+02 2.292924763508625347e+03 2.292871003087284407e+04 2.292865627045150613e+05
6.186708860759493334e-01 6.918702232219450798e-02 6.921217328100848221e-02 6.943853191033429184e-02 7.044457026289342727e-02 7.170211820359234656e-02 9.433798113617290759e-02 3.206966104619785041e-01 2.584282903720034774e+00 5.099378785117874457e+00 1.012957054791355560e+01 2.515787751621062114e+02 2.515165068420162697e+03 2.515102800100072636e+04 2.515096573268063366e+05
6.281645569620253333e-01 7.789952634020338995e-02 7.792696189409159535e-02 7.817388187908543007e-02 7.927130403461359054e-02 8.064308172902380500e-02 1.053350802284074850e-01 3.522550652222443679e-01 2.821454915160612753e+00 5.565010303981022588e+00 1.105212108162184137e+01 2.744334384083811642e+02 2.743633288346749850e+03 2.743563178773043546e+04 2.743556167815672816e+05
6.376582278481013333e-01 8.584009470590940605e-02 8.586988438376219612e-02 8.613799148443726517e-02 8.732957859854867388e-02 8.881906249118794172e-02 1.156297725586947628e-01 3.837368732337629318e-01 3.064807879984444483e+00 6.043775665262979047e+00 1.200171123582004995e+01 2.979826186225594142e+02 2.979053625373241175e+03 2.978976369288005662e+04 2.978968643679482047e+05
6.471518987341772222e-01 9.309496091793646733e-02 9.312718212902772186e-02 9.341717302884901264e-02 9.470602147249916614e-02 9.631708202706186495e-02 1.253161720091904296e-01 4.153070718304761044e-01 3.315216070043332852e+00 6.537337179168728696e+00 1.298157939741952127e+01 3.223052058734575667e+02 3.222214204086314112e+03 3.222130418621488207e+04 3.222122040075005498e+05
6.566455696202532222e-01 9.983044219946611564e-02 9.986518097021732099e-02 1.001778299069781969e-01 1.015673807370264942e-01 1.033043192745868727e-01 1.345692129506737278e-01 4.472181497115421678e-01 3.573707517320226401e+00 7.047584592440986562e+00 1.399533874268250599e+01 3.474875379542754672e+02 3.473976905562959928e+03 3.473887058164980408e+04 3.473878073425182374e+05
6.661392405063291111e-01 1.062506665782145948e-01 1.062880184035908671e-01 1.066241848319773589e-01 1.081182578470284150e-01 1.099858491158422213e-01 1.436024919544908740e-01 4.797689203409775116e-01 3.841433204205844110e+00 7.576615741833474083e+00 1.504698081708873225e+01 3.736245044293411297e+02 3.735288788294207279e+03 3.735193162694286730e+04 3.735183600134295411e+05
6.756329113924051111e-01 1.125578719142062700e-01 1.125979427430175983e-01 1.129585802023195945e-01 1.145614133547729063e-01 1.165649547953395287e-01 1.526287007255389128e-01 5.132661600275325586e-01 4.119640753047469239e+00 8.126723634180731182e+00 1.614088939644725684e+01 4.008208459852404530e+02 4.007195439005176922e+03 4.007094136920454184e+04 4.007084006711981492e+05
6.851265822784810000e-01 1.189218959629563255e-01 1.189648033404906435e-01 1.193509697382995477e-01 1.210672648396724643e-01 1.232126337163886171e-01 1.618292734972792135e-01 5.479956713061850948e-01 4.409659649395244685e+00 8.700397402827531934e+00 1.728187290969210821e+01 4.291926972391917730e+02 4.290856675328251185e+03 4.290749645621884702e+04 4.290738942651248071e+05
6.946202531645570000e-01 1.254635503198363866e-01 1.255094247164277865e-01 1.259222942857504413e-01 1.277572701494066598e-01 1.300509899789769330e-01 1.713379469112417397e-01 5.842075162338898897e-01 4.712903209460372445e+00 9.300342868600907309e+00 1.847522218688197881e+01 4.588694294643734111e+02 4.587565122690855787e+03 4.587452205495567614e+04 4.587440913776038797e+05
7.041139240506328889e-01 1.322538983979973659e-01 1.323028847586294743e-01 1.327437620043183386e-01 1.347032164296022572e-01 1.371525344612071207e-01 1.812402590300949412e-01 6.221175047189730911e-01 5.030889961607754479e+00 9.929526024817512564e+00 1.972679815123702696e+01 4.899958602193736965e+02 4.898768317108154406e+03 4.898649288599596184e+04 4.898637385748741217e+05
7.136075949367088889e-01 1.393284776296191685e-01 1.393807371878752199e-01 1.398510732121797107e-01 1.419414555424219071e-01 1.445544334552246457e-01 1.915880358856738575e-01 6.619240601901661414e-01 5.365284303235088537e+00 1.059124012884055688e+01 2.104315178005149534e+01 5.227349110381766195e+02 5.226095154083099260e+03 5.225969758453232498e+04 5.225957218890245422e+05
7.231012658227847778e-01 1.467127063580020430e-01 1.467684187681302099e-01 1.472698304592836849e-01 1.494983268644103080e-01 1.522839473708185454e-01 2.024251164861670949e-01 7.038368076396525064e-01 5.717953719174507121e+00 1.128919473199101198e+01 2.243167675762402169e+01 5.572708139880085128e+02 5.571387725522862638e+03 5.571255684087140253e+04 5.571242479943567887e+05
7.325949367088607778e-01 1.544525563293707437e-01 1.545119221836527001e-01 1.550462148721902800e-01 1.574208490434683971e-01 1.603891417575660783e-01 2.138184106113240612e-01 7.481110991489038353e-01 6.091037984524701798e+00 1.202762341272003255e+01 2.390079426911069405e+01 5.938129953758624424e+02 5.936739880751661076e+03 5.936600873450963991e+04 5.936586972720894264e+05
7.420886075949367777e-01 1.626434126827490112e-01 1.627066564987260933e-01 1.632758508425198318e-01 1.658056034816031143e-01 1.689677942804572175e-01 2.258872286598312129e-01 7.950815724535709172e-01 6.487025010390969015e+00 1.281140660809918863e+01 2.546016980351562609e+01 6.326008031835046950e+02 6.324544241120902370e+03 6.324397862049487594e+04 6.324383224142346298e+05
7.515822784810126667e-01 1.714500888015954849e-01 1.715174625863759017e-01 1.721238266493997082e-01 1.748187780406166014e-01 1.781874672796377179e-01 2.388238735820178982e-01 8.451879366058194787e-01 6.908828566843835617e+00 1.364620704488607572e+01 2.712096400097055593e+01 6.739092978930256095e+02 6.737549928131041270e+03 6.737395623051120492e+04 6.737380192543128505e+05
7.610759493670886666e-01 1.811122277325210306e-01 1.811840152612622101e-01 1.818301030199327428e-01 1.847016041695795918e-01 1.882909806066381531e-01 2.528997564736921722e-01 8.989875151442325851e-01 7.359865101849637270e+00 1.453861797596675309e+01 2.889612372420098296e+01 7.180563996394441801e+02 7.178933986344847654e+03 7.178770985339889012e+04 7.178754685239392566e+05
7.705696202531645556e-01 1.919316259472777508e-01 1.920081479326916085e-01 1.926968458014163832e-01 1.957577252179709404e-01 1.995838244886641299e-01 2.684536113611416530e-01 9.571514800859167726e-01 7.844130167333667636e+00 1.549632870872005874e+01 3.080072579149283740e+01 7.654117857645862841e+02 7.652390473012337679e+03 7.652217734548985027e+04 7.652200460702650016e+05
7.800632911392405555e-01 2.042410121480081608e-01 2.043226325312147706e-01 2.050572159800743421e-01 2.083220313083391229e-01 2.124030504686700849e-01 2.858613953546275122e-01 1.020444844214201341e+00 8.366279332809940072e+00 1.652831765347186987e+01 3.285239429479573658e+01 8.164080730783412037e+02 8.162242561674079298e+03 8.162058744763146387e+04 8.162040363072053296e+05
7.895569620253164445e-01 2.183570408797028684e-01 2.184441745455307782e-01 2.192283775379818278e-01 2.227137241710976934e-01 2.270704074624925184e-01 3.054907067075992577e-01 1.089693699158666984e+00 8.931723623669341805e+00 1.764509020645898119e+01 3.507182337203825995e+01 8.715550153198437329e+02 8.713584939830519943e+03 8.713388418493728386e+04 8.713368766360048903e+05
7.990506329113924444e-01 2.345232095769246294e-01 2.346163318970306555e-01 2.354544327779848900e-01 2.391793255822259601e-01 2.438354415875272629e-01 3.276455296829510200e-01 1.165746410637188202e+00 9.546755220179560908e+00 1.885898723078219774e+01 3.748345125198747496e+01 9.314577242698405826e+02 9.312466533812214038e+03 9.312255462923595042e+04 9.312234355834732996e+05
8.085443037974683334e-01 2.528506022938197262e-01 2.529502610410500618e-01 2.538471897661232490e-01 2.578335396553373959e-01 2.628164770168551212e-01 3.525093495241734542e-01 1.249438074597356785e+00 1.021872532532918854e+01 2.018460004836455823e+01 4.011634949443529763e+01 9.968403229058308170e+02 9.966127573637662863e+03 9.965900008095598605e+04 9.965877251541392179e+05
8.180379746835443333e-01 2.732654338252967774e-01 2.733722642012113568e-01 2.743337375844423498e-01 2.786069526210246394e-01 2.839484714167525015e-01 3.800958097398540181e-01 1.341569192970869295e+00 1.095630302528102185e+01 2.163934061673674947e+01 4.300541579964819761e+01 1.068577024579398085e+03 1.068331085688955136e+04 1.068306491799911018e+05 1.068304032411006279e+06
8.275316455696202222e-01 2.954721088431931930e-01 2.955868526465857404e-01 2.966195468771188337e-01 3.012092990128215075e-01 3.069464891824497665e-01 4.102159122357589838e-01 1.442910142768851323e+00 1.176985244809977260e+01 2.324423278735635279e+01 4.619299346586951316e+01 1.147733506034501033e+03 1.147467581136542321e+04 1.147440988646746409e+05 1.147438329397766851e+06
8.370253164556962222e-01 3.189389152181573150e-01 3.190624456015515031e-01 3.201742190520993625e-01 3.251154343878674968e-01 3.312919535575777341e-01 4.424692986123614502e-01 1.554242749160198667e+00 1.267197725463857161e+01 2.502501559405898846e+01 4.973109227289981504e+01 1.235622772857259633e+03 1.235335727833563215e+04 1.235307023331193777e+05 1.235304152880956652e+06
8.465189873417722222e-01 3.429107348237445674e-01 3.430440887114023507e-01 3.442442737003222897e-01 3.495784292066330678e-01 3.562461235895216238e-01 4.762646224815151319e-01 1.676449611401450213e+00 1.367829950060080080e+01 2.701368826637785503e+01 5.368446579793197060e+01 1.333881787312529468e+03 1.333573167651187941e+04 1.333542305685053871e+05 1.333539219488440547e+06
8.560126582278481111e-01 3.664496510718563416e-01 3.665940722698819987e-01 3.678938630521126907e-01 3.736707109731380316e-01 3.808917708744197772e-01 5.108708490974905869e-01 1.810661631328199128e+00 1.480856945363528432e+01 2.925068925619871152e+01 5.813492886132556237e+01 1.444578429907414602e+03 1.444248625221449947e+04 1.444215644752853550e+05 1.444212346705993637e+06
8.655063291139241111e-01 3.885005553188459748e-01 3.886575528454617179e-01 3.900705305850036275e-01 3.963504316496342383e-01 4.042003079804225019e-01 5.454980819346112453e-01 1.958475821476498346e+00 1.608825321689536736e+01 3.178800587847188908e+01 6.318751120162493606e+01 1.570363766712971028e+03 1.570014116213184025e+04 1.569979151163205679e+05 1.569975654658207670e+06
8.750000000000000000e-01 4.079753495149002207e-01 4.081467780863287653e-01 4.096896352291859444e-01 4.165467780863287839e-01 4.251182066577573471e-01 5.794039209434717064e-01 2.122261063800614522e+00 1.755083249237204512e+01 3.469368963522919103e+01 6.897940392094348283e+01 1.714693689635229248e+03 1.714326511820665837e+04 1.714289794039209664e+05 1.714286122261063894e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.026801314727368686e-01 3.028515600441654132e-01 3.043944171870225923e-01 3.112515600441654318e-01 3.198229886155939949e-01 4.741087029013083542e-01 2.016965845758451170e+00 1.744553727432988310e+01 3.458839441718702545e+01 6.887410870290132436e+01 1.714588394417187146e+03 1.714315982298861854e+04 1.714288741087029339e+05 1.714286016965845833e+06
1.344936708860759444e-01 2.728884753026030729e-01 2.730454728292188160e-01 2.744584505687607257e-01 2.807383516333913365e-01 2.885882279641796000e-01 4.298860019183682324e-01 1.842863741460254445e+00 1.597264113687911724e+01 3.167239379845563363e+01 6.307189912160865930e+01 1.570248154632953856e+03 1.570002555005181785e+04 1.569977995042404509e+05 1.569975539046126651e+06
1.439873417721518889e-01 2.481947752913623295e-01 2.483391964893879589e-01 2.496389872716186786e-01 2.554158351926440473e-01 2.626368950939257374e-01 3.926159733169966026e-01 1.692406755547704922e+00 1.469031457785478878e+01 2.913243438041821776e+01 5.801667398554506860e+01 1.444460175031633980e+03 1.444236799733871885e+04 1.444214462204095616e+05 1.444212228451117873e+06
1.534810126582278333e-01 2.289489628269988364e-01 2.290823167146566197e-01 2.302825017035765309e-01 2.356166572098873646e-01 2.422843515927758928e-01 3.623028504847694009e-01 1.562487839404703927e+00 1.356433772860405185e+01 2.689972649438110253e+01 5.357050402593520744e+01 1.333767825540532158e+03 1.333561771473987937e+04 1.333541166067333252e+05 1.333539105526668020e+06
1.629746835443038055e-01 2.150023629306789252e-01 2.151258933140731411e-01 2.162376667646209727e-01 2.211788821003891348e-01 2.273554012700993443e-01 3.385327463248830604e-01 1.450306196872720221e+00 1.256804070235109094e+01 2.492107904177150246e+01 4.962715572061232194e+01 1.235518836304971728e+03 1.235325334178334379e+04 1.235305983965670603e+05 1.235304048944404116e+06
1.724683544303797500e-01 2.058336308386618796e-01 2.059483746420544548e-01 2.069810688725875480e-01 2.115708210082901664e-01 2.173080111779184531e-01 3.205774342312276981e-01 1.353271664764320148e+00 1.168021397009524343e+01 2.315459430935182539e+01 4.610335498786498931e+01 1.147643867556496843e+03 1.147458617288742062e+04 1.147440092261966638e+05 1.147438239759289194e+06
1.819620253164556944e-01 2.006991809789057113e-01 2.008060113548202630e-01 2.017674847380512837e-01 2.060406997746335733e-01 2.113822185703614354e-01 3.075295568934629520e-01 1.269002940124478229e+00 1.088373677243462900e+01 2.156677436389035307e+01 4.293284954680180476e+01 1.068504458326551458e+03 1.068323829063670382e+04 1.068305766137382161e+05 1.068303959844753379e+06
1.914556962025316666e-01 1.987778419790633966e-01 1.988775007262937600e-01 1.997744294513669472e-01 2.037607793405810941e-01 2.087437167020987638e-01 2.984365892094170691e-01 1.195365314282600400e+00 1.016465256501443370e+01 2.013052728804980163e+01 4.006227673412054457e+01 9.967862501455160782e+02 9.966073500877348124e+03 9.965894600819567859e+04 9.965876710813789396e+05
2.009493670886076111e-01 1.992842357927279151e-01 1.993773581128339412e-01 2.002154589937881757e-01 2.039403517980292457e-01 2.085964678033305486e-01 2.924065558987542501e-01 1.130507436852991265e+00 9.511516246395363083e+00 1.882374825699799814e+01 3.744821227820326470e+01 9.314224852960561520e+02 9.312431294838426766e+03 9.312251939026213950e+04 9.312234003444992704e+05
2.104430379746835555e-01 2.015348711912436919e-01 2.016220048570716017e-01 2.024062078495226513e-01 2.058915544826385169e-01 2.102482377740333419e-01 2.886685370191400812e-01 1.072871529470207808e+00 8.914901453980883517e+00 1.762826803677052112e+01 3.505500120234979988e+01 8.715381931501552799e+02 8.713568117660832286e+03 8.713386736276758893e+04 8.713368598138352390e+05
2.199367088607595000e-01 2.049629799980313694e-01 2.050446003812379792e-01 2.057791838300975507e-01 2.090439991583623314e-01 2.131250183186932934e-01 2.865833632046506652e-01 1.021166812064224327e+00 8.367001300659959284e+00 1.652903962132188909e+01 3.285311626264574159e+01 8.164087950461909031e+02 8.162243283641925700e+03 8.162058816959928663e+04 8.162040370291728759e+05
2.294303797468354444e-01 2.090900849473133483e-01 2.091666069327272059e-01 2.098553048014519806e-01 2.129161842180065378e-01 2.167422834886997274e-01 2.856120703611772504e-01 9.743099390859524256e-01 7.861288626333703178e+00 1.551348716772009340e+01 3.081788425049287383e+01 7.654289442235863135e+02 7.652407631471337481e+03 7.652219450394884916e+04 7.652200632287240587e+05
2.389240506329113889e-01 2.134716569254274388e-01 2.135434444541686183e-01 2.141895322128391510e-01 2.170610333624860000e-01 2.206504097995445612e-01 2.852591856665985803e-01 9.313469443371388268e-01 7.392224531042541180e+00 1.457097740515965612e+01 2.892848315339388421e+01 7.180887590686368185e+02 7.178966345774038928e+03 7.178774221282805956e+04 7.178755008833683096e+05
2.484177215189873333e-01 2.176391081613320566e-01 2.177064819461124734e-01 2.183128460091362799e-01 2.210077974003531731e-01 2.243764866393742896e-01 2.850128929417544699e-01 8.913769559655559949e-01 6.955017586203572577e+00 1.369239606424581268e+01 2.716715302033029289e+01 6.739554869123852541e+02 6.737596117150400460e+03 6.737400241953055956e+04 6.737380654433321906e+05
2.579113924050633333e-01 2.210598891680854439e-01 2.211231329840625259e-01 2.216923273278562645e-01 2.242220799669395470e-01 2.273842707657936502e-01 2.843037051451676178e-01 8.534980489389070168e-01 6.545441486876300452e+00 1.286982308458451563e+01 2.551858628000094598e+01 6.326592196599895033e+02 6.324602657597382859e+03 6.324403703697132005e+04 6.324383808307107538e+05
2.674050632911392222e-01 2.231318849950570393e-01 2.231912508493389957e-01 2.237255435378765756e-01 2.261001777091546927e-01 2.290684704232523738e-01 2.824977392770103846e-01 8.167904278145901031e-01 6.159717313190387955e+00 1.209630274138571870e+01 2.396947359777637843e+01 5.938816747045281090e+02 5.936808560080326970e+03 5.936607741383830580e+04 5.936587659514180850e+05
2.768987341772152222e-01 2.232189937568929694e-01 2.232747061670211364e-01 2.237761178581746113e-01 2.260046142633012345e-01 2.287902347697094718e-01 2.789314038850579935e-01 7.803430950385434883e-01 5.794460006573397770e+00 1.136570101938990263e+01 2.250818304502291411e+01 5.573473202754073554e+02 5.571464231810261481e+03 5.571263334715880046e+04 5.571243245006442303e+05
2.863924050632911111e-01 2.207238456737612986e-01 2.207761052320173500e-01 2.212464412563218408e-01 2.233368235865640372e-01 2.259498014993667758e-01 2.729834039298160153e-01 7.433194282343082993e-01 5.446679671279230917e+00 1.067263549688470015e+01 2.112454714809563683e+01 5.228163064062207468e+02 5.226176549451143728e+03 5.225977897990037309e+04 5.225958032843925757e+05
2.958860759493671111e-01 2.151835286917624934e-01 2.152325150523946018e-01 2.156733922980834661e-01 2.176328467233673847e-01 2.200821647549722482e-01 2.641698893238600965e-01 7.050471350127381909e-01 5.113819591901519246e+00 1.001245565511127644e+01 1.980972778153079261e+01 4.900787898496674302e+02 4.898851246738448026e+03 4.898657581562626001e+04 4.898638215045043617e+05
3.053797468354430555e-01 2.063671720369754103e-01 2.064130464335668103e-01 2.068259160028894650e-01 2.086608918665456835e-01 2.109546116961159568e-01 2.522415686283807634e-01 6.651111379510286081e-01 4.793806831177507277e+00 9.381246490318039477e+00 1.855612580859910565e+01 4.589503330860902111e+02 4.587646026312570029e+03 4.587460295857736492e+04 4.587441722812252701e+05
3.148734177215190000e-01 1.943518796063912757e-01 1.943947869839255937e-01 1.947809533817345118e-01 1.964972484831074284e-01 1.986426173598235534e-01 2.372592571407141637e-01 6.234256549496201005e-01 4.485089633038679580e+00 8.775827386470966829e+00 1.735730289333554310e+01 4.292681272228352327e+02 4.290932105311894702e+03 4.290757188620248780e+04 4.290739696951084188e+05
3.243670886075949444e-01 1.795563881273872231e-01 1.795964589561985514e-01 1.799570964155005615e-01 1.815599295679538594e-01 1.835634710085204957e-01 2.196272169387198381e-01 5.802646762407133174e-01 4.186639269260648000e+00 8.193722150393909942e+00 1.620788791266043205e+01 4.008878445014535146e+02 4.007262437521389074e+03 4.007100836772073671e+04 4.007084676697142422e+05
3.338607594936708889e-01 1.627194309392381300e-01 1.627567827646144161e-01 1.630929491930008801e-01 1.645870222080519363e-01 1.664546134768657704e-01 2.000712563155144230e-01 5.362376847020010606e-01 3.897901968566867659e+00 7.633084506194497187e+00 1.510344958144975536e+01 3.736809731937021866e+02 3.735345257058568677e+03 3.735198809570723097e+04 3.735184164821938612e+05
3.433544303797468333e-01 1.448206022153044059e-01 1.448553409860556251e-01 1.451679899228164872e-01 1.465575407528647844e-01 1.482944792904251630e-01 1.795593729665120042e-01 4.922083097273802776e-01 3.618697677336063290e+00 7.092574752456822118e+00 1.404032890269833977e+01 3.475325281142911535e+02 3.474021895722973568e+03 3.473891557180980453e+04 3.473878523326780996e+05
3.528481012658227778e-01 1.269533416309664431e-01 1.269855628420576976e-01 1.272755537418789884e-01 1.285644021855291419e-01 1.301754627400918407e-01 1.591745527222204193e-01 4.491654525435060941e-01 3.349074450756362786e+00 6.571195559881759074e+00 1.301543777813255076e+01 3.223390642541705802e+02 3.222248062467027466e+03 3.222133804459559542e+04 3.222122378658812959e+05
3.623417721518987777e-01 1.101700660826548106e-01 1.101998557605076007e-01 1.104679628611826697e-01 1.116595499752940784e-01 1.131490338679333463e-01 1.399597439354401396e-01 4.080668446105080172e-01 3.089137851361187348e+00 6.068105636639719691e+00 1.202604120719678349e+01 2.980069485939359311e+02 2.979077955344614566e+03 2.978978802285140773e+04 2.978968886979193194e+05
3.718354430379746667e-01 9.532629295052170992e-02 9.535372850440991532e-02 9.560064848940375004e-02 9.669807064493191051e-02 9.806984833934212498e-02 1.227618468387258049e-01 3.696818318325626462e-01 2.838881681770931031e+00 5.582437070591340422e+00 1.106954784823216009e+01 2.744508651749914634e+02 2.743650715113360093e+03 2.743564921449704707e+04 2.743556342083339114e+05
3.813291139240506666e-01 8.295235546400744897e-02 8.297750642282142319e-02 8.320386505214723283e-02 8.420990340470636826e-02 8.546745134540528754e-02 1.081033142779858486e-01 3.344619436037914451e-01 2.598048236861847382e+00 5.113144118259687509e+00 1.014333588105536776e+01 2.515925404952480449e+02 2.515178833753304389e+03 2.515104176633386669e+04 2.515096710921394988e+05
3.908227848101266111e-01 7.317752472587987778e-02 7.320045337617694936e-02 7.340681122885059362e-02 7.432395724073344312e-02 7.547038975558700846e-02 9.610617502295121239e-02 3.024640276965931962e-01 2.366042554433013478e+00 4.658907584140147051e+00 9.244637643554414197e+00 2.293596804954392212e+02 2.292938207231859451e+03 2.292872347459605953e+04 2.292865761482380622e+05
4.003164556962025555e-01 6.572263520019008820e-02 6.574339713872190405e-02 6.593025458550821893e-02 6.676073212678075575e-02 6.779882905337143717e-02 8.648457373200357790e-02 2.733420205183249019e-01 2.141916488381538919e+00 4.218110341562887555e+00 8.370498047925584828e+00 2.076851079533350344e+02 2.076259575816548477e+03 2.076200425444868597e+04 2.076194510407700436e+05
4.098101265822785000e-01 5.996524481072516843e-02 5.998388942239927385e-02 6.015169092746619484e-02 6.089747539443028657e-02 6.182970597813539776e-02 7.860985648482746169e-02 2.464113615517481426e-01 1.924426412220954674e+00 3.788887579631184277e+00 7.517809914451643927e+00 1.865060819858336743e+02 1.864521132655040219e+03 1.864467163934710698e+04 1.864461767062677827e+05
4.193037974683544444e-01 5.506819831498041551e-02 5.508476918537268119e-02 5.523390701890309312e-02 5.589674183459380358e-02 5.672528535420719165e-02 7.163906870724816300e-02 2.207769022376578627e-01 1.712155237541754804e+00 3.369242276768529276e+00 6.683416355222078664e+00 1.657637721209924280e+02 1.657142107425089534e+03 1.657092546046606003e+04 1.657087589908757363e+05
4.287974683544303889e-01 5.015068793888979859e-02 5.016522320889623549e-02 5.029604063895419530e-02 5.087745143921178215e-02 5.160421493953376570e-02 6.468595794532946974e-02 1.955033880032865101e-01 1.503677688582856886e+00 2.957204689226824001e+00 5.864258690514758676e+00 1.454028507523356097e+02 1.453577151331905952e+03 1.453532015712760949e+04 1.453527502150846703e+05
4.382911392405063333e-01 4.447276047823070511e-02 4.448529314716852257e-02 4.459808716760885194e-02 4.509939392512143236e-02 4.572602737201216655e-02 5.700542941604531955e-02 1.697994498563768218e-01 1.297739654259691955e+00 2.551006548041153454e+00 5.057540335604075565e+00 1.253711621386243422e+02 1.253311366541939378e+03 1.253271341057509017e+04 1.253267338509065885e+05
4.477848101265822778e-01 3.760127785052537475e-02 3.761183603291422956e-02 3.770685967441392283e-02 3.812918696996810131e-02 3.865709608941083480e-02 4.815946023937995452e-02 1.431831017390711724e-01 1.093419516735983477e+00 2.149237755621441259e+00 4.260874233392357269e+00 1.056194251663963399e+02 1.055855840163308812e+03 1.055821999013243112e+04 1.055818614898236556e+05
4.572784810126582222e-01 2.952820420408153873e-02 2.953681134441666495e-02 2.961427560743279397e-02 2.995856122083782186e-02 3.038891823759410499e-02 3.813534453920719436e-02 1.155996075553380464e-01 8.902422377166466783e-01 1.750956271229211936e+00 3.472384338254342229e+00 8.610093155546060473e+01 8.607435617167692499e+02 8.607169863329856526e+03 8.607143287946071359e+04
4.667721518987341667e-01 2.072029248455520625e-02 2.072696753359207222e-02 2.078704297492386249e-02 2.105404493639849092e-02 2.138779738824177212e-02 2.739534152142086842e-02 8.747078285321180369e-02 6.882251961711212118e-01 1.355730099857687332e+00 2.690739907230819128e+00 6.677121066114115422e+01 6.675256239790505788e+02 6.675069757158144967e+03 6.675051108894907520e+04
4.762658227848101111e-01 1.209131086000070701e-02 1.209606841538005649e-02 1.213888641379420527e-02 1.232918862896819658e-02 1.256706639793568787e-02 1.684886623935051217e-02 5.966686465349874124e-02 4.878468487949810806e-01 9.636023867299614576e-01 1.915113462599922212e+00 4.758764510435803885e+01 4.757676292458403964e+02 4.757567470660664185e+03 4.757556588480890059e+04
4.857594936708861111e-01 4.901700324899497217e-03 4.904550738329714783e-03 4.930204459201677214e-03 5.044220996410396333e-03 5.186741667921295450e-03 7.752113755117482144e-03 3.340583462707934909e-02 2.899430433466980150e-01 5.749843863684964695e-01 1.145067072412093490e+00 2.850903600250475023e+01 2.850462447221234470e+02 2.850418331918309832e+03 2.850413920388017505e+04
4.952531645569620555e-01 6.034910033446546848e-04 6.044404560072284306e-04 6.129855299703921429e-04 6.509636364733417582e-04 6.984362696020288315e-04 1.552943665918395718e-03 1.009801762908206502e-02 9.554875726071875019e-02 1.904940235180928310e-01 3.803845560328410480e-01 9.495130116740753579e+00 9.494586974837744719e+01 9.494532660647441844e+02 9.494527229228413489e+03
5.047468354430380000e-01 6.034910033446617321e-04 6.044404560072354779e-04 6.129855299703991902e-04 6.509636364733488055e-04 6.984362696020357704e-04 1.552943665918402657e-03 1.009801762908207196e-02 9.554875726071875019e-02 1.904940235180928587e-01 3.803845560328410480e-01 9.495130116740753579e+00 9.494586974837744719e+01 9.494532660647441844e+02 9.494527229228413489e+03
5.142405063291139999e-01 4.901700324899465125e-03 4.904550738329683558e-03 4.930204459201645122e-03 5.044220996410365108e-03 5.186741667921265959e-03 7.752113755117472603e-03 3.340583462707953644e-02 2.899430433467001800e-01 5.749843863685009104e-01 1.145067072412102371e+00 2.850903600250497405e+01 2.850462447221256639e+02 2.850418331918332115e+03 2.850413920388039696e+04
5.237341772151898889e-01 1.209131086000062374e-02 1.209606841537997322e-02 1.213888641379412200e-02 1.232918862896811331e-02 1.256706639793560461e-02 1.684886623935042890e-02 5.966686465349865798e-02 4.878468487949810251e-01 9.636023867299613466e-01 1.915113462599922212e+00 4.758764510435803885e+01 4.757676292458403964e+02 4.757567470660664185e+03 4.757556588480890059e+04
5.332278481012657778e-01 2.072029248455510564e-02 2.072696753359197161e-02 2.078704297492376188e-02 2.105404493639839031e-02 2.138779738824167151e-02 2.739534152142076434e-02 8.747078285321170654e-02 6.882251961711211008e-01 1.355730099857687110e+00 2.690739907230819128e+00 6.677121066114115422e+01 6.675256239790505788e+02 6.675069757158144967e+03 6.675051108894907520e+04
5.427215189873417778e-01 2.952820420408140689e-02 2.953681134441653311e-02 2.961427560743266213e-02 2.995856122083769002e-02 3.038891823759397315e-02 3.813534453920705558e-02 1.155996075553379215e-01 8.902422377166465672e-01 1.750956271229211714e+00 3.472384338254341785e+00 8.610093155546060473e+01 8.607435617167692499e+02 8.607169863329856526e+03 8.607143287946071359e+04
5.522151898734177777e-01 3.760127785052532617e-02 3.761183603291418098e-02 3.770685967441387426e-02 3.812918696996805273e-02 3.865709608941078623e-02 4.815946023937991982e-02 1.431831017390712557e-01 1.093419516735984587e+00 2.149237755621443924e+00 4.260874233392362598e+00 1.056194251663964536e+02 1.055855840163309949e+03 1.055821999013244204e+04 1.055818614898237720e+05
5.617088607594936667e-01 4.447276047823053857e-02 4.448529314716835603e-02 4.459808716760868541e-02 4.509939392512126582e-02 4.572602737201200002e-02 5.700542941604515301e-02 1.697994498563766552e-01 1.297739654259691733e+00 2.551006548041153010e+00 5.057540335604075565e+00 1.253711621386243422e+02 1.253311366541939378e+03 1.253271341057509017e+04 1.253267338509065885e+05
5.712025316455695556e-01 5.015068793888960430e-02 5.016522320889604120e-02 5.029604063895400101e-02 5.087745143921158786e-02 5.160421493953357142e-02 6.468595794532926158e-02 1.955033880032862048e-01 1.503677688582855554e+00 2.957204689226821781e+00 5.864258690514753347e+00 1.454028507523354961e+02 1.453577151331904815e+03 1.453532015712759858e+04 1.453527502150845539e+05
5.806962025316455556e-01 5.506819831498011020e-02 5.508476918537237588e-02 5.523390701890278781e-02 5.589674183459349827e-02 5.672528535420688633e-02 7.163906870724785769e-02 2.207769022376575574e-01 1.712155237541754582e+00 3.369242276768528832e+00 6.683416355222077776e+00 1.657637721209924280e+02 1.657142107425089534e+03 1.657092546046606003e+04 1.657087589908757363e+05
5.901898734177215555e-01 5.996524481072505741e-02 5.998388942239916283e-02 6.015169092746608381e-02 6.089747539443017554e-02 6.182970597813528674e-02 7.860985648482735066e-02 2.464113615517480316e-01 1.924426412220954674e+00 3.788887579631184277e+00 7.517809914451643039e+00 1.865060819858336743e+02 1.864521132655040219e+03 1.864467163934710698e+04 1.864461767062677827e+05
5.996835443037975555e-01 6.572263520019014371e-02 6.574339713872195956e-02 6.593025458550827445e-02 6.676073212678082514e-02 6.779882905337149268e-02 8.648457373200366116e-02 2.733420205183252349e-01 2.141916488381541583e+00 4.218110341562892884e+00 8.370498047925595486e+00 2.076851079533353186e+02 2.076259575816551205e+03 2.076200425444871507e+04 2.076194510407703056e+05
6.091772151898734444e-01 7.317752472587969736e-02 7.320045337617676895e-02 7.340681122885041321e-02 7.432395724073326271e-02 7.547038975558682805e-02 9.610617502295105974e-02 3.024640276965932517e-01 2.366042554433015699e+00 4.658907584140151492e+00 9.244637643554423079e+00 2.293596804954394486e+02 2.292938207231861725e+03 2.292872347459608136e+04 2.292865761482382950e+05
6.186708860759493334e-01 8.295235546400743509e-02 8.297750642282140932e-02 8.320386505214721895e-02 8.420990340470635438e-02 8.546745134540527367e-02 1.081033142779858347e-01 3.344619436037914451e-01 2.598048236861847382e+00 5.113144118259687509e+00 1.014333588105536776e+01 2.515925404952480449e+02 2.515178833753304389e+03 2.515104176633386669e+04 2.515096710921394988e+05
6.281645569620253333e-01 9.532629295052152951e-02 9.535372850440973491e-02 9.560064848940356963e-02 9.669807064493173010e-02 9.806984833934194457e-02 1.227618468387256245e-01 3.696818318325624797e-01 2.838881681770931031e+00 5.582437070591340422e+00 1.106954784823215832e+01 2.744508651749914634e+02 2.743650715113360093e+03 2.743564921449704707e+04 2.743556342083339114e+05
6.376582278481013333e-01 1.101700660826550188e-01 1.101998557605078088e-01 1.104679628611828779e-01 1.116595499752942866e-01 1.131490338679335544e-01 1.399597439354403616e-01 4.080668446105085168e-01 3.089137851361190013e+00 6.068105636639725020e+00 1.202604120719679592e+01 2.980069485939361584e+02 2.979077955344617749e+03 2.978978802285143320e+04 2.978968886979195522e+05
6.471518987341772222e-01 1.269533416309661933e-01 1.269855628420574478e-01 1.272755537418787386e-01 1.285644021855288921e-01 1.301754627400915909e-01 1.591745527222201695e-01 4.491654525435058165e-01 3.349074450756362342e+00 6.571195559881759074e+00 1.301543777813255076e+01 3.223390642541705802e+02 3.222248062467027466e+03 3.222133804459559542e+04 3.222122378658812959e+05
6.566455696202532222e-01 1.448206022153042671e-01 1.448553409860554864e-01 1.451679899228163484e-01 1.465575407528646457e-01 1.482944792904250242e-01 1.795593729665118654e-01 4.922083097273802776e-01 3.618697677336064622e+00 7.092574752456824783e+00 1.404032890269834510e+01 3.475325281142913241e+02 3.474021895722975387e+03 3.473891557180981908e+04 3.473878523326782160e+05
6.661392405063291111e-01 1.627194309392380189e-01 1.627567827646143050e-01 1.630929491930007691e-01 1.645870222080518253e-01 1.664546134768656593e-01 2.000712563155143120e-01 5.362376847020009496e-01 3.897901968566867659e+00 7.633084506194497187e+00 1.510344958144975536e+01 3.736809731937021866e+02 3.735345257058568677e+03 3.735198809570723097e+04 3.735184164821938612e+05
6.756329113924051111e-01 1.795563881273871676e-01 1.795964589561984959e-01 1.799570964155005059e-01 1.815599295679538039e-01 1.835634710085204402e-01 2.196272169387197826e-01 5.802646762407134284e-01 4.186639269260649776e+00 8.193722150393913495e+00 1.620788791266043916e+01 4.008878445014536283e+02 4.007262437521389984e+03 4.007100836772075127e+04 4.007084676697143586e+05
6.851265822784810000e-01 1.943518796063911647e-01 1.943947869839254827e-01 1.947809533817344008e-01 1.964972484831073174e-01 1.986426173598234424e-01 2.372592571407140527e-01 6.234256549496199895e-01 4.485089633038679580e+00 8.775827386470966829e+00 1.735730289333554310e+01 4.292681272228352327e+02 4.290932105311894702e+03 4.290757188620248780e+04 4.290739696951084188e+05
6.946202531645570000e-01 2.063671720369753826e-01 2.064130464335667825e-01 2.068259160028894372e-01 2.086608918665456558e-01 2.109546116961159290e-01 2.522415686283807634e-01 6.651111379510289412e-01 4.793806831177510830e+00 9.381246490318046583e+00 1.855612580859911986e+01 4.589503330860904953e+02 4.587646026312572758e+03 4.587460295857739402e+04 4.587441722812255612e+05
7.041139240506328889e-01 2.151835286917623546e-01 2.152325150523944630e-01 2.156733922980833273e-01 2.176328467233672459e-01 2.200821647549721094e-01 2.641698893238599299e-01 7.050471350127380799e-01 5.113819591901519246e+00 1.001245565511127644e+01 1.980972778153079261e+01 4.900787898496674302e+02 4.898851246738448026e+03 4.898657581562626001e+04 4.898638215045043617e+05
7.136075949367088889e-01 2.207238456737611598e-01 2.207761052320172113e-01 2.212464412563217020e-01 2.233368235865638984e-01 2.259498014993666370e-01 2.729834039298158488e-01 7.433194282343080772e-01 5.446679671279230028e+00 1.067263549688470015e+01 2.112454714809563683e+01 5.228163064062207468e+02 5.226176549451143728e+03 5.225977897990037309e+04 5.225958032843925757e+05
7.231012658227847778e-01 2.232189937568930527e-01 2.232747061670212196e-01 2.237761178581746946e-01 2.260046142633013178e-01 2.287902347697095551e-01 2.789314038850581046e-01 7.803430950385434883e-01 5.794460006573397770e+00 1.136570101938990263e+01 2.250818304502291411e+01 5.573473202754073554e+02 5.571464231810261481e+03 5.571263334715880046e+04 5.571243245006442303e+05
7.325949367088607778e-01 2.231318849950572336e-01 2.231912508493391900e-01 2.237255435378767698e-01 2.261001777091548870e-01 2.290684704232525681e-01 2.824977392770105511e-01 8.167904278145903252e-01 6.159717313190387955e+00 1.209630274138571870e+01 2.396947359777638198e+01 5.938816747045281090e+02 5.936808560080326970e+03 5.936607741383830580e+04 5.936587659514180850e+05
7.420886075949367777e-01 2.210598891680850275e-01 2.211231329840621096e-01 2.216923273278558482e-01 2.242220799669391307e-01 2.273842707657932616e-01 2.843037051451672292e-01 8.534980489389070168e-01 6.545441486876304893e+00 1.286982308458452451e+01 2.551858628000096374e+01 6.326592196599899580e+02 6.324602657597387406e+03 6.324403703697136370e+04 6.324383808307111030e+05
7.515822784810126667e-01 2.176391081613318623e-01 2.177064819461122791e-01 2.183128460091360856e-01 2.210077974003529788e-01 2.243764866393740953e-01 2.850128929417542478e-01 8.913769559655557728e-01 6.955017586203571689e+00 1.369239606424581268e+01 2.716715302033029289e+01 6.739554869123852541e+02 6.737596117150400460e+03 6.737400241953055956e+04 6.737380654433321906e+05
7.610759493670886666e-01 2.134716569254274110e-01 2.135434444541685906e-01 2.141895322128391232e-01 2.170610333624859722e-01 2.206504097995445335e-01 2.852591856665985803e-01 9.313469443371389378e-01 7.392224531042542957e+00 1.457097740515965967e+01 2.892848315339389131e+01 7.180887590686370459e+02 7.178966345774040747e+03 7.178774221282808867e+04 7.178755008833684260e+05
7.705696202531645556e-01 2.090900849473133760e-01 2.091666069327272337e-01 2.098553048014520084e-01 2.129161842180065656e-01 2.167422834886997551e-01 2.856120703611773060e-01 9.743099390859524256e-01 7.861288626333703178e+00 1.551348716772009340e+01 3.081788425049287383e+01 7.654289442235863135e+02 7.652407631471337481e+03 7.652219450394884916e+04 7.652200632287240587e+05
7.800632911392405555e-01 2.049629799980312028e-01 2.050446003812378126e-01 2.057791838300973841e-01 2.090439991583621648e-01 2.131250183186931269e-01 2.865833632046504986e-01 1.021166812064224327e+00 8.367001300659962837e+00 1.652903962132189264e+01 3.285311626264575580e+01 8.164087950461912442e+02 8.162243283641929338e+03 8.162058816959931573e+04 8.162040370291732252e+05
7.895569620253164445e-01 2.015348711912438584e-01 2.016220048570717682e-01 2.024062078495228179e-01 2.058915544826386834e-01 2.102482377740335084e-01 2.886685370191402478e-01 1.072871529470207808e+00 8.914901453980883517e+00 1.762826803677052112e+01 3.505500120234979988e+01 8.715381931501552799e+02 8.713568117660832286e+03 8.713386736276758893e+04 8.713368598138352390e+05
7.990506329113924444e-01 1.992842357927280261e-01 1.993773581128340522e-01 2.002154589937882867e-01 2.039403517980293568e-01 2.085964678033306596e-01 2.924065558987544167e-01 1.130507436852991709e+00 9.511516246395364860e+00 1.882374825699800169e+01 3.744821227820327181e+01 9.314224852960563794e+02 9.312431294838428585e+03 9.312251939026215405e+04 9.312234003444995033e+05
8.085443037974683334e-01 1.987778419790633133e-01 1.988775007262936767e-01 1.997744294513668639e-01 2.037607793405810108e-01 2.087437167020986806e-01 2.984365892094170136e-01 1.195365314282600178e+00 1.016465256501443370e+01 2.013052728804980163e+01 4.006227673412054457e+01 9.967862501455160782e+02 9.966073500877348124e+03 9.965894600819567859e+04 9.965876710813789396e+05
8.180379746835443333e-01 2.006991809789056003e-01 2.008060113548201520e-01 2.017674847380511727e-01 2.060406997746334623e-01 2.113822185703613243e-01 3.075295568934628410e-01 1.269002940124478229e+00 1.088373677243463078e+01 2.156677436389035663e+01 4.293284954680181187e+01 1.068504458326551685e+03 1.068323829063670564e+04 1.068305766137382452e+05 1.068303959844753612e+06
8.275316455696202222e-01 2.058336308386616298e-01 2.059483746420542050e-01 2.069810688725872982e-01 2.115708210082899166e-01 2.173080111779182033e-01 3.205774342312274205e-01 1.353271664764319704e+00 1.168021397009524165e+01 2.315459430935182183e+01 4.610335498786498221e+01 1.147643867556496616e+03 1.147458617288741880e+04 1.147440092261966347e+05 1.147438239759288961e+06
8.370253164556962222e-01 2.150023629306787309e-01 2.151258933140729468e-01 2.162376667646207784e-01 2.211788821003889405e-01 2.273554012700991500e-01 3.385327463248828939e-01 1.450306196872720221e+00 1.256804070235109450e+01 2.492107904177150957e+01 4.962715572061233615e+01 1.235518836304971956e+03 1.235325334178334560e+04 1.235305983965670894e+05 1.235304048944404349e+06
8.465189873417722222e-01 2.289489628269991417e-01 2.290823167146569250e-01 2.302825017035768362e-01 2.356166572098876699e-01 2.422843515927761981e-01 3.623028504847697340e-01 1.562487839404704815e+00 1.356433772860405540e+01 2.689972649438110963e+01 5.357050402593522165e+01 1.333767825540532613e+03 1.333561771473988301e+04 1.333541166067333834e+05 1.333539105526668485e+06
8.560126582278481111e-01 2.481947752913623850e-01 2.483391964893880144e-01 2.496389872716187341e-01 2.554158351926441028e-01 2.626368950939257929e-01 3.926159733169966581e-01 1.692406755547705144e+00 1.469031457785478878e+01 2.913243438041821776e+01 5.801667398554506860e+01 1.444460175031633980e+03 1.444236799733871885e+04 1.444214462204095616e+05 1.444212228451117873e+06
8.655063291139241111e-01 2.728884753026026844e-01 2.730454728292184274e-01 2.744584505687603371e-01 2.807383516333909479e-01 2.885882279641792114e-01 4.298860019183678993e-01 1.842863741460254889e+00 1.597264113687912435e+01 3.167239379845564784e+01 6.307189912160868772e+01 1.570248154632954765e+03 1.570002555005182512e+04 1.569977995042405382e+05 1.569975539046127582e+06
8.750000000000000000e-01 3.026801314727368131e-01 3.028515600441653577e-01 3.043944171870225368e-01 3.112515600441653763e-01 3.198229886155939394e-01 4.741087029013082432e-01 2.016965845758451170e+00 1.744553727432988310e+01 3.458839441718702545e+01 6.887410870290132436e+01 1.714588394417187146e+03 1.714315982298861854e+04 1.714288741087029339e+05 1.714286016965845833e+06


==> dat/l2proj1d_midnode_nel0002_p1.dev_from_mean.dev_from_unifmsh.sweep_nperiod7.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 4.643430217087753942e-01 4.645144502802039388e-01 4.660573074230611179e-01 4.729144502802039574e-01 4.814858788516325205e-01 6.357715931373468798e-01 2.178628735994490029e+00 1.760720016456592063e+01 3.475005730742307009e+01 6.903577159313735478e+01 1.714750057307423276e+03 1.714332148587885240e+04 1.714290357715931605e+05 1.714286178628735943e+06
1.344936708860759444e-01 4.972096148513323044e-01 4.973666123779480475e-01 4.987795901174899571e-01 5.050594911821205679e-01 5.129093675129088314e-01 6.542071414670974638e-01 2.067184881008983677e+00 1.619696227642784692e+01 3.189671493800436153e+01 6.329622026115738720e+01 1.570472475772502548e+03 1.570024987119136676e+04 1.569980238253799907e+05 1.569975763367266161e+06
1.439873417721518889e-01 5.288408793348088333e-01 5.289853005328344349e-01 5.302850913150651824e-01 5.360619392360905788e-01 5.432829991373722134e-01 6.732620773604430786e-01 1.973052859591151620e+00 1.497096068189823548e+01 2.941308048446166268e+01 5.829732008958851708e+01 1.444740821135677606e+03 1.444264864344276248e+04 1.444217268665136071e+05 1.444212509097222006e+06
1.534810126582278333e-01 5.538870533400616081e-01 5.540204072277193914e-01 5.552205922166393304e-01 5.605547477229501085e-01 5.672224421058386090e-01 6.872409409978321726e-01 1.887425929917766698e+00 1.388927581911711329e+01 2.722466458489416752e+01 5.389544211644827243e+01 1.334092763631045273e+03 1.333594265283039203e+04 1.333544415448238433e+05 1.333539430464758538e+06
1.629746835443038055e-01 5.678480224343793736e-01 5.679715528177735617e-01 5.690833262683213656e-01 5.740245416040895554e-01 5.802010607737997372e-01 6.913784058285834533e-01 1.803151856376420614e+00 1.292088636185479089e+01 2.527392470127520241e+01 4.998000138011602189e+01 1.235871681964475556e+03 1.235360618744284693e+04 1.235309512422265543e+05 1.235304401790063595e+06
1.724683544303797500e-01 5.678175340570850160e-01 5.679322778604776190e-01 5.689649720910107122e-01 5.735547242267132750e-01 5.792919143963416451e-01 6.825613374496508623e-01 1.715255567982743257e+00 1.204219787331366653e+01 2.351657821257024850e+01 4.646533889108341242e+01 1.148005851459715132e+03 1.147494815679063868e+04 1.147443712100998819e+05 1.147438601743192412e+06
1.819620253164556944e-01 5.529240922696074811e-01 5.530309226455220051e-01 5.539923960287530535e-01 5.582656110653353432e-01 5.636071298610632052e-01 6.597544681841647218e-01 1.621227851415179888e+00 1.123596168372533199e+01 2.191899927518105429e+01 4.328507445809250243e+01 1.068856683237842162e+03 1.068359051554799407e+04 1.068309288386495027e+05 1.068304312069664476e+06
1.914556962025316666e-01 5.243485979088512439e-01 5.244482566560816350e-01 5.253451853811548222e-01 5.293315352703689136e-01 5.343144726318865834e-01 6.240073451392049719e-01 1.520936070212388191e+00 1.049022332094422083e+01 2.045609804397959053e+01 4.038784749005033348e+01 9.971118209014458671e+02 9.966399071633277345e+03 9.965927157895160781e+04 9.965879966521348106e+05
2.009493670886076111e-01 4.849393899626859294e-01 4.850325122827919833e-01 4.858706131637461900e-01 4.895955059679872323e-01 4.942516219732885907e-01 5.780617100687123200e-01 1.416162591022949391e+00 9.797171400565321875e+00 1.910940341116795693e+01 3.773386743237322349e+01 9.317081404502262103e+02 9.312716949992596710e+03 9.312280504541631672e+04 9.312236859996534185e+05
2.104430379746835555e-01 4.385701708906445395e-01 4.386573045564724493e-01 4.394415075489235267e-01 4.429268541820393645e-01 4.472835374734341896e-01 5.257038367185409289e-01 1.309906829169608544e+00 9.151936753680283587e+00 1.786530333646992474e+01 3.529203650204919995e+01 8.717752284498546942e+02 8.713805152960530904e+03 8.713410439806729846e+04 8.713370968491348904e+05
2.199367088607595000e-01 3.894436405890774888e-01 3.895252609722841264e-01 3.902598444211436979e-01 3.935246597494084786e-01 3.976056789097394129e-01 4.710640237956967846e-01 1.205647472655270391e+00 8.551481961251004904e+00 1.671352028191293471e+01 3.303759692323679076e+01 8.165932757067819239e+02 8.162427764302517062e+03 8.162077265025986708e+04 8.162042215098334709e+05
2.294303797468354444e-01 3.415155766570735496e-01 3.415920986424874073e-01 3.422807965112121820e-01 3.453416759277667669e-01 3.491677751984599287e-01 4.180375620709374518e-01 1.106735430795712460e+00 7.993714118043463657e+00 1.564591265942985387e+01 3.095030974220263431e+01 7.655613697152961095e+02 7.652540056963047391e+03 7.652232692944056180e+04 7.652201956542157568e+05
2.389240506329113889e-01 2.981231189062175102e-01 2.981949064349586620e-01 2.988409941936291947e-01 3.017124953432760437e-01 3.053018717803346327e-01 3.699106476473886795e-01 1.015998406317928815e+00 7.476875993023331723e+00 1.465562886714044488e+01 2.901313461537467475e+01 7.181734105306176161e+02 7.179050997236019612e+03 7.178782686429003661e+04 7.178755855348303448e+05
2.484177215189873333e-01 2.617972430107338155e-01 2.618646167955142601e-01 2.624709808585380388e-01 2.651659322497549320e-01 2.685346214887760485e-01 3.291710277911562010e-01 9.355350908149577815e-01 6.999175721052973920e+00 1.373655419909521314e+01 2.721131115517969334e+01 6.739996450472347078e+02 6.737640275285250027e+03 6.737404657766541641e+04 6.737381096014670329e+05
2.579113924050633333e-01 2.341747329798309352e-01 2.342379767958080172e-01 2.348071711396017558e-01 2.373369237786850383e-01 2.404991145775391415e-01 2.974185489569131091e-01 8.666128927506524526e-01 6.558556330688046110e+00 1.288293792839626128e+01 2.553170112381269163e+01 6.326723345038012667e+02 6.324615772441195077e+03 6.324405015181512863e+04 6.324383939455545042e+05
2.674050632911392222e-01 2.159272625256945521e-01 2.159866283799765085e-01 2.165209210685140884e-01 2.188955552397922055e-01 2.218638479538898867e-01 2.752931168076478974e-01 8.095858053452276160e-01 6.152512690721025024e+00 1.208909811891635577e+01 2.396226897530701905e+01 5.938744700820587923e+02 5.936801355457857426e+03 5.936607020921583899e+04 5.936587587467957055e+05
2.768987341772152222e-01 2.066851397176945604e-01 2.067408521278227274e-01 2.072422638189762023e-01 2.094707602241028255e-01 2.122563807305110628e-01 2.623975498458596123e-01 7.638092409993449960e-01 5.777926152534199389e+00 1.134916716535070513e+01 2.249164919098371485e+01 5.573307864213682024e+02 5.571447697956222328e+03 5.571261681330476131e+04 5.571243079667901620e+05
2.863924050632911111e-01 2.050101038831287636e-01 2.050623634413848151e-01 2.055326994656893058e-01 2.076230817959315023e-01 2.102360597087342409e-01 2.572696621391834526e-01 7.276056864436757365e-01 5.430965929488597688e+00 1.065692175509406781e+01 2.110883340630500626e+01 5.228005926644301553e+02 5.226160835709352796e+03 5.225976326615858125e+04 5.225957875706508057e+05
2.958860759493671111e-01 2.085149260303768015e-01 2.085639123910089099e-01 2.090047896366977742e-01 2.109642440619816928e-01 2.134135620935865563e-01 2.575012866624744046e-01 6.983785323513524990e-01 5.107150989240134109e+00 1.000578705244989131e+01 1.980305917886940392e+01 4.900721212470060664e+02 4.898844578135786833e+03 4.898656914702359791e+04 4.898638148359017214e+05
3.053797468354430555e-01 2.142044535804668859e-01 2.142503279770582858e-01 2.146631975463809405e-01 2.164981734100371591e-01 2.187918932396074045e-01 2.600788501718722112e-01 6.729484194945201114e-01 4.801644112720999225e+00 9.389083771861530536e+00 1.856396309014259671e+01 4.589581703676337270e+02 4.587653863594113318e+03 4.587461079585890548e+04 4.587441801185068325e+05
3.148734177215190000e-01 2.190261110346471696e-01 2.190690184121814876e-01 2.194551848099904057e-01 2.211714799113633223e-01 2.233168487880794473e-01 2.619334885689700299e-01 6.480998863778759667e-01 4.509763864466934891e+00 8.800501617899223916e+00 1.738197712476380019e+01 4.292928014542634401e+02 4.290956779543323137e+03 4.290759656043392170e+04 4.290739943693398382e+05
3.243670886075949444e-01 2.205072233972454887e-01 2.205472942260568170e-01 2.209079316853588271e-01 2.225107648378121250e-01 2.245143062783787613e-01 2.605780522085781037e-01 6.212155115105716385e-01 4.227590104530506210e+00 8.234672985663767264e+00 1.624883874793028937e+01 4.009287953367233968e+02 4.007303388356659070e+03 4.007104931855601171e+04 4.007085086205495172e+05
3.338607594936708889e-01 2.172795952794326912e-01 2.173169471048089774e-01 2.176531135331954414e-01 2.191471865482464976e-01 2.210147778170603317e-01 2.546314206557089843e-01 5.907978490421956774e-01 3.952462132907062387e+00 7.687644670534691471e+00 1.515800974578995053e+01 3.737355333580423462e+02 3.735399817222908496e+03 3.735204265587156988e+04 3.735184710423582001e+05
3.433544303797468333e-01 2.092957031286624137e-01 2.093304418994136329e-01 2.096430908361744949e-01 2.110326416662227922e-01 2.127695802037831707e-01 2.440344738798700119e-01 5.566834106407383409e-01 3.683172778249421242e+00 7.157049853370180514e+00 1.410480400361169728e+01 3.475970032152044951e+02 3.474086370823887137e+03 3.473898004691071401e+04 3.473879168077790528e+05
3.528481012658227778e-01 1.976368805539542306e-01 1.976691017650454851e-01 1.979590926648667759e-01 1.992479411085169294e-01 2.008590016630796282e-01 2.298580916452082068e-01 5.198489914664938816e-01 3.419757989679350629e+00 6.641879098804746917e+00 1.308612131705553949e+01 3.224097477930935725e+02 3.222318746005950288e+03 3.222140872813452006e+04 3.222123085494202096e+05
3.623417721518987777e-01 1.839683065488404989e-01 1.839980962266932751e-01 1.842662033273683442e-01 1.854577904414797529e-01 1.869472743341190346e-01 2.137579844016258279e-01 4.818650850766937332e-01 3.162936091827373009e+00 6.141903877105905352e+00 1.209983944766296915e+01 2.980807468344020776e+02 2.979151753585080769e+03 2.978986182109187212e+04 2.978969624961598311e+05
3.718354430379746667e-01 1.698425249711408569e-01 1.698699605250290623e-01 1.701168805100229109e-01 1.712143026655510714e-01 1.725860803599612581e-01 1.972780788593449519e-01 4.441980638531818348e-01 2.913397913791550220e+00 5.656953302611960055e+00 1.114406408025277884e+01 2.745253814070121052e+02 2.743725231345380507e+03 2.743572373072906703e+04 2.743557087245659204e+05
3.813291139240506666e-01 1.561239758005068812e-01 1.561491267593208554e-01 1.563754853886466789e-01 1.573815237412058143e-01 1.586390716819047197e-01 1.812749346144852947e-01 4.076335639402909328e-01 2.671219857198347203e+00 5.186315738596187330e+00 1.021650750139186670e+01 2.516657121155845402e+02 2.515252005373641168e+03 2.515111493795420392e+04 2.515097442637598142e+05
3.908227848101266111e-01 1.427631338061173261e-01 1.427860624564143976e-01 1.429924203090880419e-01 1.439095663209709053e-01 1.450559988358244567e-01 1.656917841031886607e-01 3.720496367768306722e-01 2.435628163513250843e+00 4.728493193220384860e+00 9.314223252634651118e+00 2.294292661045194563e+02 2.293007792840939601e+03 2.292879306020513832e+04 2.292866457338471373e+05
4.003164556962025555e-01 1.290026606524367070e-01 1.290234225909685228e-01 1.292102800377548377e-01 1.300407575790273884e-01 1.310788545056180421e-01 1.497645991842501967e-01 3.366220459705715484e-01 2.205196513833785232e+00 4.281390367015133869e+00 8.433778073377832030e+00 2.077483879787872922e+02 2.076322855842000990e+03 2.076206753447413575e+04 2.076195143207955116e+05
4.098101265822785000e-01 1.139102701003595619e-01 1.139289147120336604e-01 1.140967162171005883e-01 1.148425006840646800e-01 1.157747312677697982e-01 1.325548817744618690e-01 3.003563868413825499e-01 1.978371437510589192e+00 3.842832604920818795e+00 7.571754939741278001e+00 1.865600270111233101e+02 1.864575077680329969e+03 1.864472558437239786e+04 1.864462306512930663e+05
4.193037974683544444e-01 9.698746887747636269e-02 9.700403974786862837e-02 9.715317758139903337e-02 9.781601239708974382e-02 9.864455591670313883e-02 1.135583392697441102e-01 2.626961728001537821e-01 1.754074508104250807e+00 3.411161547331025279e+00 6.725335625784574667e+00 1.658056913915549160e+02 1.657184026695651937e+03 1.657096737973662312e+04 1.657088009101463249e+05
4.287974683544303889e-01 7.856859610093774871e-02 7.858313137094419254e-02 7.871394880100214542e-02 7.929535960125973226e-02 8.002212310158171582e-02 9.310386610737741986e-02 2.239212961653344602e-01 1.532095596744904809e+00 2.985622597388871924e+00 5.892676598676806599e+00 1.454312686604976648e+02 1.453605569240068007e+03 1.453534857503577223e+04 1.453527786329928203e+05
4.382911392405063333e-01 5.982114708910543643e-02 5.983367975804325389e-02 5.994647377848358327e-02 6.044778053599616369e-02 6.107441398288689788e-02 7.235381602692005087e-02 1.851478364672515531e-01 1.313088040870566742e+00 2.566354934652027797e+00 5.072888722214950796e+00 1.253865105252352237e+02 1.253326714928550246e+03 1.253272875896170081e+04 1.253267491992932046e+05
4.477848101265822778e-01 4.234635092322867889e-02 4.235690910561753370e-02 4.245193274711722697e-02 4.287426004267140545e-02 4.340216916211413894e-02 5.290453331208325866e-02 1.479281748117745043e-01 1.098164589808686697e+00 2.153982828694144480e+00 4.265619306465060490e+00 1.056241702394690378e+02 1.055860585236381439e+03 1.055822473520550375e+04 1.055818662348967337e+05
4.572784810126582222e-01 2.757358631159673862e-02 2.758219345193186484e-02 2.765965771494799386e-02 2.800394332835302175e-02 2.843430034510930488e-02 3.618072664672239425e-02 1.136449896628532463e-01 8.882876198241619337e-01 1.749001653336726969e+00 3.470429720361857484e+00 8.609897693756811066e+01 8.607416070988767842e+02 8.607167908711964628e+03 8.607143092484281806e+04
4.667721518987341667e-01 1.625124311821248002e-02 1.625791816724934599e-02 1.631799360858113626e-02 1.658499557005576469e-02 1.691874802189904589e-02 2.292629215507813872e-02 8.300173348686908092e-02 6.837561468047784752e-01 1.351261050491344484e+00 2.686270857864476724e+00 6.676674161177481892e+01 6.675211549296841440e+02 6.675065288108778077e+03 6.675050661989970831e+04
4.762658227848101111e-01 8.303466306425011031e-03 8.308223861804360511e-03 8.351041860218509291e-03 8.541344075392500595e-03 8.779221844359991894e-03 1.306102168577481445e-02 5.587902009992305047e-02 4.840590042414054106e-01 9.598145421763857321e-01 1.911325618046346486e+00 4.758385725980446068e+01 4.757638414012868111e+02 4.757563682816110486e+03 4.757556209696434235e+04
4.857594936708861111e-01 3.154607788738579034e-03 3.157458202168797034e-03 3.183111923040759031e-03 3.297128460249478150e-03 3.439649131760377700e-03 6.005021218956563961e-03 3.165874209091842917e-02 2.881959508105371159e-01 5.732372938323355704e-01 1.143319979875932590e+00 2.850728890996858667e+01 2.850444976295872834e+02 2.850416584825773953e+03 2.850413745678763735e+04
4.952531645569620555e-01 3.933897348765060670e-04 3.943391875390798128e-04 4.028842615022434708e-04 4.408623680051931403e-04 4.883350011338802137e-04 1.342842397450247100e-03 9.887916360613915531e-03 9.533865599225059551e-02 1.902839222496247040e-01 3.801744547643728933e-01 9.494920015472285257e+00 9.494565964710898243e+01 9.494530559634757765e+02 9.494527019127144740e+03
5.047468354430380000e-01 3.933897348765215711e-04 3.943391875390953169e-04 4.028842615022589749e-04 4.408623680052086444e-04 4.883350011338956093e-04 1.342842397450262713e-03 9.887916360613931144e-03 9.533865599225060938e-02 1.902839222496247040e-01 3.801744547643728933e-01 9.494920015472285257e+00 9.494565964710898243e+01 9.494530559634757765e+02 9.494527019127144740e+03
5.142405063291139999e-01 3.154607788738613295e-03 3.157458202168831295e-03 3.183111923040793292e-03 3.297128460249513712e-03 3.439649131760414130e-03 6.005021218956621207e-03 3.165874209091868591e-02 2.881959508105393364e-01 5.732372938323401224e-01 1.143319979875941472e+00 2.850728890996881049e+01 2.850444976295895003e+02 2.850416584825796235e+03 2.850413745678785926e+04
5.237341772151898889e-01 8.303466306425011031e-03 8.308223861804360511e-03 8.351041860218509291e-03 8.541344075392500595e-03 8.779221844359991894e-03 1.306102168577481445e-02 5.587902009992305047e-02 4.840590042414054106e-01 9.598145421763857321e-01 1.911325618046346486e+00 4.758385725980446068e+01 4.757638414012868111e+02 4.757563682816110486e+03 4.757556209696434235e+04
5.332278481012657778e-01 1.625124311821247308e-02 1.625791816724933905e-02 1.631799360858112932e-02 1.658499557005575775e-02 1.691874802189903895e-02 2.292629215507813178e-02 8.300173348686906705e-02 6.837561468047784752e-01 1.351261050491344484e+00 2.686270857864476724e+00 6.676674161177481892e+01 6.675211549296841440e+02 6.675065288108778077e+03 6.675050661989970831e+04
5.427215189873417778e-01 2.757358631159679066e-02 2.758219345193191688e-02 2.765965771494804590e-02 2.800394332835307379e-02 2.843430034510935692e-02 3.618072664672244282e-02 1.136449896628533018e-01 8.882876198241619337e-01 1.749001653336727191e+00 3.470429720361857484e+00 8.609897693756811066e+01 8.607416070988767842e+02 8.607167908711964628e+03 8.607143092484281806e+04
5.522151898734177777e-01 4.234635092322887318e-02 4.235690910561772798e-02 4.245193274711742126e-02 4.287426004267159974e-02 4.340216916211433323e-02 5.290453331208346682e-02 1.479281748117747819e-01 1.098164589808688252e+00 2.153982828694147589e+00 4.265619306465065819e+00 1.056241702394691515e+02 1.055860585236382576e+03 1.055822473520551466e+04 1.055818662348968501e+05
5.617088607594936667e-01 5.982114708910551970e-02 5.983367975804333716e-02 5.994647377848366654e-02 6.044778053599624695e-02 6.107441398288698114e-02 7.235381602692013414e-02 1.851478364672516363e-01 1.313088040870566742e+00 2.566354934652028241e+00 5.072888722214950796e+00 1.253865105252352237e+02 1.253326714928550246e+03 1.253272875896170081e+04 1.253267491992932046e+05
5.712025316455695556e-01 7.856859610093760993e-02 7.858313137094405376e-02 7.871394880100200664e-02 7.929535960125959348e-02 8.002212310158157704e-02 9.310386610737726720e-02 2.239212961653342104e-01 1.532095596744903698e+00 2.985622597388869703e+00 5.892676598676801270e+00 1.454312686604975511e+02 1.453605569240066870e+03 1.453534857503576131e+04 1.453527786329927039e+05
5.806962025316455556e-01 9.698746887747608514e-02 9.700403974786835082e-02 9.715317758139875581e-02 9.781601239708946627e-02 9.864455591670286128e-02 1.135583392697438326e-01 2.626961728001535601e-01 1.754074508104250585e+00 3.411161547331024835e+00 6.725335625784573779e+00 1.658056913915549160e+02 1.657184026695651937e+03 1.657096737973662312e+04 1.657088009101463249e+05
5.901898734177215555e-01 1.139102701003598395e-01 1.139289147120339379e-01 1.140967162171008659e-01 1.148425006840649576e-01 1.157747312677700757e-01 1.325548817744621466e-01 3.003563868413827720e-01 1.978371437510589415e+00 3.842832604920819239e+00 7.571754939741278001e+00 1.865600270111233101e+02 1.864575077680329969e+03 1.864472558437239786e+04 1.864462306512930663e+05
5.996835443037975555e-01 1.290026606524372066e-01 1.290234225909690224e-01 1.292102800377553373e-01 1.300407575790278880e-01 1.310788545056185694e-01 1.497645991842507240e-01 3.366220459705723256e-01 2.205196513833788341e+00 4.281390367015140086e+00 8.433778073377842688e+00 2.077483879787875765e+02 2.076322855842003719e+03 2.076206753447416486e+04 2.076195143207957735e+05
6.091772151898734444e-01 1.427631338061172983e-01 1.427860624564143699e-01 1.429924203090880142e-01 1.439095663209708775e-01 1.450559988358244290e-01 1.656917841031886607e-01 3.720496367768308943e-01 2.435628163513253064e+00 4.728493193220389301e+00 9.314223252634660000e+00 2.294292661045196837e+02 2.293007792840941875e+03 2.292879306020516015e+04 2.292866457338473701e+05
6.186708860759493334e-01 1.561239758005069089e-01 1.561491267593208832e-01 1.563754853886467067e-01 1.573815237412058421e-01 1.586390716819047475e-01 1.812749346144853224e-01 4.076335639402909328e-01 2.671219857198347203e+00 5.186315738596187330e+00 1.021650750139186670e+01 2.516657121155845402e+02 2.515252005373641168e+03 2.515111493795420392e+04 2.515097442637598142e+05
6.281645569620253333e-01 1.698425249711408291e-01 1.698699605250290345e-01 1.701168805100228831e-01 1.712143026655510436e-01 1.725860803599612303e-01 1.972780788593449242e-01 4.441980638531817793e-01 2.913397913791550220e+00 5.656953302611960055e+00 1.114406408025277884e+01 2.745253814070121052e+02 2.743725231345380507e+03 2.743572373072906703e+04 2.743557087245659204e+05
6.376582278481013333e-01 1.839683065488409430e-01 1.839980962266937192e-01 1.842662033273687883e-01 1.854577904414801970e-01 1.869472743341194787e-01 2.137579844016262998e-01 4.818650850766944549e-01 3.162936091827376117e+00 6.141903877105910681e+00 1.209983944766298158e+01 2.980807468344023050e+02 2.979151753585083952e+03 2.978986182109189758e+04 2.978969624961600639e+05
6.471518987341772222e-01 1.976368805539539530e-01 1.976691017650452076e-01 1.979590926648664984e-01 1.992479411085166519e-01 2.008590016630793507e-01 2.298580916452079292e-01 5.198489914664936595e-01 3.419757989679350185e+00 6.641879098804746917e+00 1.308612131705553949e+01 3.224097477930935725e+02 3.222318746005950288e+03 3.222140872813452006e+04 3.222123085494202096e+05
6.566455696202532222e-01 2.092957031286623859e-01 2.093304418994136051e-01 2.096430908361744672e-01 2.110326416662227644e-01 2.127695802037831430e-01 2.440344738798699842e-01 5.566834106407384519e-01 3.683172778249422574e+00 7.157049853370182291e+00 1.410480400361170261e+01 3.475970032152046656e+02 3.474086370823888956e+03 3.473898004691072856e+04 3.473879168077791692e+05
6.661392405063291111e-01 2.172795952794323582e-01 2.173169471048086443e-01 2.176531135331951083e-01 2.191471865482461645e-01 2.210147778170599986e-01 2.546314206557086512e-01 5.907978490421952333e-01 3.952462132907061942e+00 7.687644670534691471e+00 1.515800974578995053e+01 3.737355333580423462e+02 3.735399817222908496e+03 3.735204265587156988e+04 3.735184710423582001e+05
6.756329113924051111e-01 2.205072233972459328e-01 2.205472942260572611e-01 2.209079316853592712e-01 2.225107648378125691e-01 2.245143062783792054e-01 2.605780522085785478e-01 6.212155115105721936e-01 4.227590104530508874e+00 8.234672985663770817e+00 1.624883874793029648e+01 4.009287953367235104e+02 4.007303388356659980e+03 4.007104931855602626e+04 4.007085086205496336e+05
6.851265822784810000e-01 2.190261110346472806e-01 2.190690184121815987e-01 2.194551848099905167e-01 2.211714799113634333e-01 2.233168487880795583e-01 2.619334885689701409e-01 6.480998863778760777e-01 4.509763864466935779e+00 8.800501617899223916e+00 1.738197712476380019e+01 4.292928014542634401e+02 4.290956779543323137e+03 4.290759656043392170e+04 4.290739943693398382e+05
6.946202531645570000e-01 2.142044535804668026e-01 2.142503279770582025e-01 2.146631975463808573e-01 2.164981734100370758e-01 2.187918932396073490e-01 2.600788501718721557e-01 6.729484194945203335e-01 4.801644112721002777e+00 9.389083771861537642e+00 1.856396309014261092e+01 4.589581703676340112e+02 4.587653863594116046e+03 4.587461079585893458e+04 4.587441801185071236e+05
7.041139240506328889e-01 2.085149260303768015e-01 2.085639123910089099e-01 2.090047896366977742e-01 2.109642440619816928e-01 2.134135620935865563e-01 2.575012866624744046e-01 6.983785323513524990e-01 5.107150989240134109e+00 1.000578705244989131e+01 1.980305917886940392e+01 4.900721212470060664e+02 4.898844578135786833e+03 4.898656914702359791e+04 4.898638148359017214e+05
7.136075949367088889e-01 2.050101038831289024e-01 2.050623634413849539e-01 2.055326994656894446e-01 2.076230817959316410e-01 2.102360597087343796e-01 2.572696621391836191e-01 7.276056864436758476e-01 5.430965929488598576e+00 1.065692175509406781e+01 2.110883340630500626e+01 5.228005926644301553e+02 5.226160835709352796e+03 5.225976326615858125e+04 5.225957875706508057e+05
7.231012658227847778e-01 2.066851397176947547e-01 2.067408521278229216e-01 2.072422638189763966e-01 2.094707602241030198e-01 2.122563807305112571e-01 2.623975498458598343e-01 7.638092409993452181e-01 5.777926152534199389e+00 1.134916716535070513e+01 2.249164919098371485e+01 5.573307864213682024e+02 5.571447697956222328e+03 5.571261681330476131e+04 5.571243079667901620e+05
7.325949367088607778e-01 2.159272625256940525e-01 2.159866283799760089e-01 2.165209210685135888e-01 2.188955552397917059e-01 2.218638479538893871e-01 2.752931168076473423e-01 8.095858053452271719e-01 6.152512690721025024e+00 1.208909811891635577e+01 2.396226897530701549e+01 5.938744700820587923e+02 5.936801355457857426e+03 5.936607020921583899e+04 5.936587587467957055e+05
7.420886075949367777e-01 2.341747329798312127e-01 2.342379767958082948e-01 2.348071711396020333e-01 2.373369237786853159e-01 2.404991145775394190e-01 2.974185489569134422e-01 8.666128927506531188e-01 6.558556330688050551e+00 1.288293792839627017e+01 2.553170112381270940e+01 6.326723345038017214e+02 6.324615772441199624e+03 6.324405015181517228e+04 6.324383939455548534e+05
7.515822784810126667e-01 2.617972430107337600e-01 2.618646167955142046e-01 2.624709808585379833e-01 2.651659322497548765e-01 2.685346214887759930e-01 3.291710277911561455e-01 9.355350908149577815e-01 6.999175721052973920e+00 1.373655419909521314e+01 2.721131115517969334e+01 6.739996450472347078e+02 6.737640275285250027e+03 6.737404657766541641e+04 6.737381096014670329e+05
7.610759493670886666e-01 2.981231189062176767e-01 2.981949064349588285e-01 2.988409941936293612e-01 3.017124953432762102e-01 3.053018717803347992e-01 3.699106476473888461e-01 1.015998406317929259e+00 7.476875993023333500e+00 1.465562886714045021e+01 2.901313461537468186e+01 7.181734105306178435e+02 7.179050997236021431e+03 7.178782686429006571e+04 7.178755855348304613e+05
7.705696202531645556e-01 3.415155766570733831e-01 3.415920986424872408e-01 3.422807965112120154e-01 3.453416759277666004e-01 3.491677751984597622e-01 4.180375620709372853e-01 1.106735430795712460e+00 7.993714118043463657e+00 1.564591265942985387e+01 3.095030974220263431e+01 7.655613697152961095e+02 7.652540056963047391e+03 7.652232692944056180e+04 7.652201956542157568e+05
7.800632911392405555e-01 3.894436405890763231e-01 3.895252609722829606e-01 3.902598444211425321e-01 3.935246597494073129e-01 3.976056789097382471e-01 4.710640237956956744e-01 1.205647472655269503e+00 8.551481961251008457e+00 1.671352028191293826e+01 3.303759692323680497e+01 8.165932757067822649e+02 8.162427764302520700e+03 8.162077265025989618e+04 8.162042215098338202e+05
7.895569620253164445e-01 4.385701708906444840e-01 4.386573045564723938e-01 4.394415075489234712e-01 4.429268541820393090e-01 4.472835374734341340e-01 5.257038367185409289e-01 1.309906829169608544e+00 9.151936753680283587e+00 1.786530333646992474e+01 3.529203650204919995e+01 8.717752284498546942e+02 8.713805152960530904e+03 8.713410439806729846e+04 8.713370968491348904e+05
7.990506329113924444e-01 4.849393899626867621e-01 4.850325122827928159e-01 4.858706131637470227e-01 4.895955059679880650e-01 4.942516219732894234e-01 5.780617100687130971e-01 1.416162591022950501e+00 9.797171400565323651e+00 1.910940341116796048e+01 3.773386743237323060e+01 9.317081404502264377e+02 9.312716949992598529e+03 9.312280504541633127e+04 9.312236859996536514e+05
8.085443037974683334e-01 5.243485979088514659e-01 5.244482566560818571e-01 5.253451853811550443e-01 5.293315352703691357e-01 5.343144726318868054e-01 6.240073451392051940e-01 1.520936070212388413e+00 1.049022332094422083e+01 2.045609804397959053e+01 4.038784749005033348e+01 9.971118209014458671e+02 9.966399071633277345e+03 9.965927157895160781e+04 9.965879966521348106e+05
8.180379746835443333e-01 5.529240922696072591e-01 5.530309226455217830e-01 5.539923960287528315e-01 5.582656110653351211e-01 5.636071298610629832e-01 6.597544681841644998e-01 1.621227851415179888e+00 1.123596168372533377e+01 2.191899927518105784e+01 4.328507445809250953e+01 1.068856683237842390e+03 1.068359051554799589e+04 1.068309288386495318e+05 1.068304312069664709e+06
8.275316455696202222e-01 5.678175340570844609e-01 5.679322778604770638e-01 5.689649720910101571e-01 5.735547242267127199e-01 5.792919143963410900e-01 6.825613374496503072e-01 1.715255567982742591e+00 1.204219787331366476e+01 2.351657821257024494e+01 4.646533889108340531e+01 1.148005851459714904e+03 1.147494815679063686e+04 1.147443712100998528e+05 1.147438601743192179e+06
8.370253164556962222e-01 5.678480224343798177e-01 5.679715528177740058e-01 5.690833262683218097e-01 5.740245416040899995e-01 5.802010607738001813e-01 6.913784058285840084e-01 1.803151856376421280e+00 1.292088636185479444e+01 2.527392470127520951e+01 4.998000138011604321e+01 1.235871681964475783e+03 1.235360618744284875e+04 1.235309512422265834e+05 1.235304401790063828e+06
8.465189873417722222e-01 5.538870533400607199e-01 5.540204072277185032e-01 5.552205922166384422e-01 5.605547477229492204e-01 5.672224421058378319e-01 6.872409409978312844e-01 1.887425929917766254e+00 1.388927581911711684e+01 2.722466458489417107e+01 5.389544211644828664e+01 1.334092763631045727e+03 1.333594265283039567e+04 1.333544415448239015e+05 1.333539430464759003e+06
8.560126582278481111e-01 5.288408793348088333e-01 5.289853005328344349e-01 5.302850913150651824e-01 5.360619392360905788e-01 5.432829991373722134e-01 6.732620773604430786e-01 1.973052859591151620e+00 1.497096068189823548e+01 2.941308048446166268e+01 5.829732008958851708e+01 1.444740821135677606e+03 1.444264864344276248e+04 1.444217268665136071e+05 1.444212509097222006e+06
8.655063291139241111e-01 4.972096148513316938e-01 4.973666123779474368e-01 4.987795901174893465e-01 5.050594911821199018e-01 5.129093675129081653e-01 6.542071414670969087e-01 2.067184881008984121e+00 1.619696227642785402e+01 3.189671493800437574e+01 6.329622026115741562e+01 1.570472475772503458e+03 1.570024987119137404e+04 1.569980238253800781e+05 1.569975763367267093e+06
8.750000000000000000e-01 4.643430217087752276e-01 4.645144502802037723e-01 4.660573074230609514e-01 4.729144502802037908e-01 4.814858788516323540e-01 6.357715931373466578e-01 2.178628735994489585e+00 1.760720016456592063e+01 3.475005730742307009e+01 6.903577159313735478e+01 1.714750057307423276e+03 1.714332148587885240e+04 1.714290357715931605e+05 1.714286178628735943e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod0p5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.030647852822554444e-01 3.032362138536839891e-01 3.047790709965411682e-01 3.116362138536840076e-01 3.202076424251125708e-01 4.744933567108269301e-01 2.017350499567969635e+00 1.744592192813940201e+01 3.458877907099654436e+01 6.887449335671084327e+01 1.714588779070996679e+03 1.714316020764242785e+04 1.714288744933567359e+05 1.714286017350499518e+06
1.344936708860759444e-01 2.972725485883992436e-01 2.974295461150149866e-01 2.988425238545568963e-01 3.051224249191875071e-01 3.129723012499757706e-01 4.542700752041644030e-01 1.867247814746050505e+00 1.599702521016491374e+01 3.169677787174142836e+01 6.309628319489446113e+01 1.570272538706239629e+03 1.570004993412510339e+04 1.569978238883137237e+05 1.569975563430199865e+06
1.439873417721518889e-01 2.915403115740570206e-01 2.916847327720826777e-01 2.929845235543133697e-01 2.987613714753387106e-01 3.059824313766204562e-01 4.359615095996912659e-01 1.735752291830399585e+00 1.473366011413748389e+01 2.917577991670091109e+01 5.806001952182776904e+01 1.444503520567916667e+03 1.444241134287500245e+04 1.444214895659458416e+05 1.444212271796654211e+06
1.534810126582278333e-01 2.858608955696272935e-01 2.859942494572850769e-01 2.871944344462050158e-01 2.925285899525157940e-01 2.991962843354043500e-01 4.192147832273978025e-01 1.619399772147332550e+00 1.362124966134667936e+01 2.695663842712373182e+01 5.362741595867783673e+01 1.333824737473274809e+03 1.333567462667262225e+04 1.333541735186660662e+05 1.333539162438600790e+06
1.629746835443038055e-01 2.802260852118219070e-01 2.803496155952160951e-01 2.814613890457639545e-01 2.864026043815320888e-01 2.925791235512423261e-01 4.037564686060260422e-01 1.515529919153863148e+00 1.263326442463223387e+01 2.498630276405264539e+01 4.969237944289346842e+01 1.235584060027252917e+03 1.235331856550562406e+04 1.235306636202893424e+05 1.235304114168126369e+06
1.724683544303797500e-01 2.746265439845658740e-01 2.747412877879584214e-01 2.757739820184915147e-01 2.803637341541941885e-01 2.861009243238224475e-01 3.893703473771317203e-01 1.422064577910224115e+00 1.174900688324114739e+01 2.322338722249773113e+01 4.617214790101089505e+01 1.147712660469642742e+03 1.147465496580056606e+04 1.147440780191098020e+05 1.147438308552202303e+06
1.819620253164556944e-01 2.690517265026815541e-01 2.691585568785961335e-01 2.701200302618271265e-01 2.743932452984094161e-01 2.797347640941372782e-01 3.758821024172387948e-01 1.337355485648253905e+00 1.095208931795840535e+01 2.163512690941412941e+01 4.300120209232557755e+01 1.068572810872075252e+03 1.068330664318222625e+04 1.068306449662837404e+05 1.068304028197298758e+06
1.914556962025316666e-01 2.634897884795220357e-01 2.635894472267523714e-01 2.644863759518255586e-01 2.684727258410397055e-01 2.734556632025574308e-01 3.631485357098757083e-01 1.260077260783059039e+00 1.022936451151489123e+01 2.019523923455026093e+01 4.012698868062100388e+01 9.968509620920165162e+02 9.966138212823849244e+03 9.965901072014217789e+04 9.965877357933254680e+05
2.009493670886076111e-01 2.579274957004295543e-01 2.580206180205356081e-01 2.588587189014898149e-01 2.625836117057308572e-01 2.672397277110322156e-01 3.510498158064558893e-01 1.189150696760693071e+00 9.570159506303063779e+00 1.888239151690569884e+01 3.750685553811096895e+01 9.314811285559638918e+02 9.312489938098335188e+03 9.312257803352204792e+04 9.312234589877591934e+05
2.104430379746835555e-01 2.523501338078264489e-01 2.524372674736543587e-01 2.532214704661054361e-01 2.567068170992212739e-01 2.610635003906160989e-01 3.394837996357228382e-01 1.123686792086790565e+00 8.965716716597466274e+00 1.767908329938710565e+01 3.510581646496638086e+01 8.715890084127718183e+02 8.713618932923447574e+03 8.713391817803021695e+04 8.713369106290978380e+05
2.199367088607595000e-01 2.467414213165543546e-01 2.468230416997609644e-01 2.475576251486205359e-01 2.508224404768853444e-01 2.549034596372162786e-01 3.283618045231736504e-01 1.062945253382747257e+00 8.408779741978483102e+00 1.657081806264040935e+01 3.289489470396426896e+01 8.164505734875093594e+02 8.162285062083245066e+03 8.162062994804060145e+04 8.162040788076141616e+05
2.294303797468354444e-01 2.410834290516987721e-01 2.411599510371126298e-01 2.418486489058374045e-01 2.449095283223919617e-01 2.487356275930851512e-01 3.176054144655626743e-01 1.006303283190337794e+00 7.893281970438088990e+00 1.554548051182447921e+01 3.084987759459725964e+01 7.654609375676907348e+02 7.652439624815441675e+03 7.652222649729295517e+04 7.652200952220681356e+05
2.389240506329113889e-01 2.353565101753925248e-01 2.354282977041337044e-01 2.360743854628042371e-01 2.389458866124510861e-01 2.425352630495096473e-01 3.071440389165636664e-01 9.532317975871038573e-01 7.414109384292506988e+00 1.459286225840962103e+01 2.895036800664384913e+01 7.181106439218867763e+02 7.178988230627289340e+03 7.178776409768131271e+04 7.178755227682215627e+05
2.484177215189873333e-01 2.295392461937265927e-01 2.296066199785070094e-01 2.302129840415308160e-01 2.329079354327477092e-01 2.362766246717688257e-01 2.969130309741490059e-01 9.032770939979505309e-01 6.966917724235966780e+00 1.370429620227820600e+01 2.717905315836268798e+01 6.739673870504177557e+02 6.737608017288433075e+03 6.737401431966859673e+04 6.737380773434701841e+05
2.579113924050633333e-01 2.236084158719456594e-01 2.236716596879227414e-01 2.242408540317164800e-01 2.267706066707997625e-01 2.299327974696538657e-01 2.868522318490278056e-01 8.560465756427672046e-01 6.547990013580160529e+00 1.287237161128837570e+01 2.552113480670480783e+01 6.326617681866933935e+02 6.324605206124087090e+03 6.324403958549802337e+04 6.324383833792374935e+05
2.674050632911392222e-01 2.175389959132978668e-01 2.175983617675798232e-01 2.181326544561174030e-01 2.205072886273955202e-01 2.234755813414932013e-01 2.769048501952511843e-01 8.111975387328309584e-01 6.154124424108628588e+00 1.209070985230395934e+01 2.396388070869462084e+01 5.938760818154463550e+02 5.936802967191244534e+03 5.936607182094922609e+04 5.936587603585290490e+05
2.768987341772152222e-01 2.113042046714233568e-01 2.113599170815515238e-01 2.118613287727049987e-01 2.140898251778316219e-01 2.168754456842398592e-01 2.670166147995883810e-01 7.684283059530738758e-01 5.782545217487927935e+00 1.135378623030443279e+01 2.249626825593744428e+01 5.573354054863219744e+02 5.571452317021175986e+03 5.571262143236971315e+04 5.571243125858551357e+05
2.863924050632911111e-01 2.048756031899911234e-01 2.049278627482471749e-01 2.053981987725516656e-01 2.074885811027938620e-01 2.101015590155966006e-01 2.571351614460458124e-01 7.274711857505380408e-01 5.430831428795459992e+00 1.065678725440093011e+01 2.110869890561186679e+01 5.228004581637369483e+02 5.226160701208659702e+03 5.225976313165788451e+04 5.225957874361501308e+05
2.958860759493671111e-01 1.982232716495374580e-01 1.982722580101695664e-01 1.987131352558584307e-01 2.006725896811423493e-01 2.031219077127472128e-01 2.472096322816350333e-01 6.880868779705131555e-01 5.096859334859294322e+00 9.995495398069051518e+00 1.979276752448856769e+01 4.900618295926252017e+02 4.898834286481405798e+03 4.898655885536921414e+04 4.898638045442473376e+05
3.053797468354430555e-01 1.913160840427109710e-01 1.913619584393023709e-01 1.917748280086250257e-01 1.936098038722812442e-01 1.959035237018514897e-01 2.371904806341162963e-01 6.500600499567642521e-01 4.778755743183243254e+00 9.366195402323775454e+00 1.854107472060483985e+01 4.589352819980959453e+02 4.587630975224576105e+03 4.587458790748936735e+04 4.587441572301373235e+05
3.148734177215190000e-01 1.841221098380747268e-01 1.841650172156090448e-01 1.845511836134179628e-01 1.862674787147908795e-01 1.884128475915070045e-01 2.270294873723976148e-01 6.131958851813035238e-01 4.474859863270363114e+00 8.765597616702651251e+00 1.734707312356722753e+01 4.292578974530669029e+02 4.290921875542127054e+03 4.290756165643272107e+04 4.290739594653386739e+05
3.243670886075949444e-01 1.766091788354768877e-01 1.766492496642882160e-01 1.770098871235902260e-01 1.786127202760435240e-01 1.806162617166101603e-01 2.166800076468095027e-01 5.773174669488030375e-01 4.183692059968738164e+00 8.190774941101999218e+00 1.620494070336852133e+01 4.008848972921616109e+02 4.007259490312097114e+03 4.007100542051145021e+04 4.007084647225049557e+05
3.338607594936708889e-01 1.687456547500517656e-01 1.687830065754280517e-01 1.691191730038145158e-01 1.706132460188655720e-01 1.724808372876794060e-01 2.060974801263280587e-01 5.422639085128146963e-01 3.903928192377681405e+00 7.639110730005310934e+00 1.510947580526056910e+01 3.736869994175129932e+02 3.735351283282379427e+03 3.735199412193104217e+04 3.735184225084176869e+05
3.433544303797468333e-01 1.605014747778787665e-01 1.605362135486299857e-01 1.608488624853908477e-01 1.622384133154391450e-01 1.639753518529995235e-01 1.952402455290863648e-01 5.078891822899546105e-01 3.634378549898637623e+00 7.108255625019396007e+00 1.405600977526091455e+01 3.475482089868537514e+02 3.474037576595536393e+03 3.473893125268236327e+04 3.473878680135507020e+05
3.528481012658227778e-01 1.518495271171513283e-01 1.518817483282425829e-01 1.521717392280638737e-01 1.534605876717140271e-01 1.550716482262767260e-01 1.840707382084053045e-01 4.740616380296909793e-01 3.373970636242547450e+00 6.596091745367943737e+00 1.304033396361873720e+01 3.223639604396568075e+02 3.222272958652513353e+03 3.222136294078108040e+04 3.222122627620667918e+05
3.623417721518987777e-01 1.427674569372434088e-01 1.427972466150961850e-01 1.430653537157712540e-01 1.442569408298826628e-01 1.457464247225219445e-01 1.725571347900287378e-01 4.406642354650966431e-01 3.121735242215775585e+00 6.100703027494308373e+00 1.205863859805137217e+01 2.980395459847904931e+02 2.979110552735469355e+03 2.978982062024226252e+04 2.978969212953101960e+05
3.718354430379746667e-01 1.332400146154186504e-01 1.332674501693068558e-01 1.335143701543007044e-01 1.346117923098288649e-01 1.359835700042390516e-01 1.606755685036227455e-01 4.075955534974595729e-01 2.876795403435827847e+00 5.620350792256237682e+00 1.110746156989705646e+01 2.744887788966563562e+02 2.743688628835024701e+03 2.743568712821871304e+04 2.743556721220555482e+05
3.813291139240506666e-01 1.232620894898739522e-01 1.232872404486879264e-01 1.235135990780137361e-01 1.245196374305728715e-01 1.257771853712718046e-01 1.484130483038523518e-01 3.747716776296579622e-01 2.638357970887714288e+00 5.153453852285553971e+00 1.018364561508123423e+01 2.516328502292739131e+02 2.515219143487330257e+03 2.515108207606789438e+04 2.515097114018735301e+05
3.908227848101266111e-01 1.128426095653497219e-01 1.128655382156467935e-01 1.130718960683204377e-01 1.139890420802032872e-01 1.151354745950568526e-01 1.357712598624210565e-01 3.421291125360630403e-01 2.405707639272483434e+00 4.698572668979617006e+00 9.284302728393884152e+00 2.293993455802786912e+02 2.292977872316698722e+03 2.292876313968089744e+04 2.292866158133228892e+05
4.003164556962025555e-01 1.020095346831181443e-01 1.020302966216499602e-01 1.022171540684362750e-01 1.030476316097088119e-01 1.040857285362994933e-01 1.227714732149316340e-01 3.096289200012529719e-01 2.178203387864466656e+00 4.254397241045815292e+00 8.406784947408512565e+00 2.077213948528179515e+02 2.076295862716031479e+03 2.076204054134816761e+04 2.076194873276695434e+05
4.098101265822785000e-01 9.081623037495040185e-02 9.083487498662450033e-02 9.100267649169142825e-02 9.174846095865551998e-02 9.268069154236063811e-02 1.094608420490526951e-01 2.772623471159733621e-01 1.955277397785180060e+00 3.819738565195409663e+00 7.548660900015868869e+00 1.865369329713979027e+02 1.864551983640604476e+03 1.864470249033267100e+04 1.864462075572533358e+05
4.193037974683544444e-01 7.934958550715862091e-02 7.936615637755088659e-02 7.951529421108129159e-02 8.017812902677200204e-02 8.100667254638539705e-02 9.592045589942636841e-02 2.450582894298360681e-01 1.736436624733933121e+00 3.393523663960707371e+00 6.707697742414256759e+00 1.657880535081845892e+02 1.657166388812281639e+03 1.657094974185325191e+04 1.657087832722629537e+05
4.287974683544303889e-01 6.774033348311467306e-02 6.775486875312111690e-02 6.788568618317906977e-02 6.846709698343665662e-02 6.919386048375864018e-02 8.227560348955434422e-02 2.130930335475113846e-01 1.521267334127081705e+00 2.974794334771048820e+00 5.881848336058983051e+00 1.454204403978798155e+02 1.453594740977450101e+03 1.453533774677315341e+04 1.453527678047301888e+05
4.382911392405063333e-01 5.617616018837283398e-02 5.618869285731065144e-02 5.630148687775098082e-02 5.680279363526356123e-02 5.742942708215429543e-02 6.870882912618744842e-02 1.815028495665189645e-01 1.309443053969834070e+00 2.562709947751295569e+00 5.069243735314217680e+00 1.253828655383344852e+02 1.253323069941649692e+03 1.253272511397479866e+04 1.253267455543062970e+05
4.477848101265822778e-01 4.491833982950470955e-02 4.492889801189356436e-02 4.502392165339325764e-02 4.544624894894743611e-02 4.597415806839016961e-02 5.547652221835928932e-02 1.505001637180505281e-01 1.100736578714962777e+00 2.156554817600420559e+00 4.268191295371337013e+00 1.056267422283753206e+02 1.055863157225287750e+03 1.055822730719440915e+04 1.055818688068856427e+05
4.572784810126582222e-01 3.432284254285374731e-02 3.433144968318887352e-02 3.440891394620500254e-02 3.475319955961003043e-02 3.518355657636631356e-02 4.292998287797940293e-02 1.203942458941102689e-01 8.950368760554189285e-01 1.755750909567983964e+00 3.477178976593114257e+00 8.610572619379937009e+01 8.607483563551080579e+02 8.607174657968194879e+03 8.607143767409905558e+04
4.667721518987341667e-01 2.486711853979620135e-02 2.487379358883306732e-02 2.493386903016485759e-02 2.520087099163948602e-02 2.553462344348276722e-02 3.154216757666186005e-02 9.161760890845280225e-02 6.923720222263621826e-01 1.359876925912928192e+00 2.694886733286060210e+00 6.677535748719640196e+01 6.675297708051057270e+02 6.675073903984200115e+03 6.675051523577513581e+04
4.762658227848101111e-01 1.718410028622348665e-02 1.718885784160283786e-02 1.723167584001698491e-02 1.742197805519097795e-02 1.765985582415846578e-02 2.194165566557329181e-02 6.475965407972152088e-02 4.929396382212038463e-01 9.686951761561842789e-01 1.920206252026144922e+00 4.759273789378426045e+01 4.757727220352666109e+02 4.757572563450090456e+03 4.757557097759832686e+04
4.857594936708861111e-01 1.210540017758041965e-02 1.210825059101063722e-02 1.213390431188259878e-02 1.224792084909131877e-02 1.239044152060221789e-02 1.495581360779840545e-02 4.060953447976026892e-02 2.971467431993789488e-01 5.821880862211774588e-01 1.152270772264774479e+00 2.851623970235743144e+01 2.850534484219760998e+02 2.850425535618162485e+03 2.850414640758002861e+04
4.952531645569620555e-01 1.071624744658614820e-02 1.071719689924872237e-02 1.072574197321188479e-02 1.076372007971483462e-02 1.081119271284352278e-02 1.166570010915988879e-02 2.021077407232355766e-02 1.056615137039602359e-01 2.006067799613343305e-01 3.904973124760825476e-01 9.505242873183995300e+00 9.495598250482068181e+01 9.494633788211874617e+02 9.494537341984856539e+03
5.047468354430380000e-01 1.431104670480683530e-02 1.431199615746940948e-02 1.432054123143257189e-02 1.435851933793552172e-02 1.440599197106420988e-02 1.526049936738057590e-02 2.380557333054424476e-02 1.092563129621809265e-01 2.042015792195550350e-01 3.940921117343031965e-01 9.508837672442215450e+00 9.495957730407890551e+01 9.494669736204457422e+02 9.494540936784114820e+03
5.142405063291139999e-01 2.265586865399584968e-02 2.265871906742606898e-02 2.268437278829802881e-02 2.279838932550674879e-02 2.294090999701765138e-02 2.550628208421385629e-02 5.116000295617592619e-02 3.076972116757965559e-01 5.927385546975972863e-01 1.162821240741198858e+00 2.852679017083406876e+01 2.850639988904547408e+02 2.850436086086661362e+03 2.850415695804872666e+04
5.237341772151898889e-01 3.437900421330235268e-02 3.438376176868170042e-02 3.442657976709585094e-02 3.461688198226984398e-02 3.485475975123733527e-02 3.913655959265215784e-02 8.195455800680039038e-02 5.101345421482826881e-01 9.858900800832630651e-01 1.937401155953223819e+00 4.760993279771133757e+01 4.757899169391936880e+02 4.757589758354017249e+03 4.757558817250224820e+04
5.332278481012657778e-01 4.839614080488044423e-02 4.840281585391730673e-02 4.846289129524910394e-02 4.872989325672372890e-02 4.906364570856701357e-02 5.507118984174610293e-02 1.151466311735370451e-01 7.159010444914464255e-01 1.383405948178012546e+00 2.718415755551144564e+00 6.679888650946148232e+01 6.675532998273708927e+02 6.675097433006464598e+03 6.675053876479739847e+04
5.427215189873417778e-01 6.387670717046220470e-02 6.388531431079733092e-02 6.396277857381346688e-02 6.430706418721848783e-02 6.473742120397477096e-02 7.248384750558785339e-02 1.499481105217187193e-01 9.245907406830273789e-01 1.785304774195592525e+00 3.506732841220722818e+00 8.613528005842698576e+01 8.607779102197356451e+02 8.607204211832822693e+03 8.607146722796367249e+04
5.522151898734177777e-01 8.018893464081147671e-02 8.019949282320032458e-02 8.029451646470002479e-02 8.071684376025420327e-02 8.124475287969692983e-02 9.074711702966606341e-02 1.857707585293573993e-01 1.136007173526270897e+00 2.191825412411730234e+00 4.303461890182648908e+00 1.056620128231867426e+02 1.055898427820100096e+03 1.055826257778923173e+04 1.055819040774805762e+05
5.617088607594936667e-01 9.685665756559419526e-02 9.686919023453201272e-02 9.698198425497234210e-02 9.748329101248492945e-02 9.810992445937564976e-02 1.093893265034088097e-01 2.221833469437403119e-01 1.350123551347055528e+00 2.603390445128516806e+00 5.109924232691438917e+00 1.254235460357117091e+02 1.253363750439026944e+03 1.253276579447217591e+04 1.253267862348036724e+05
5.712025316455695556e-01 1.135253091748070070e-01 1.135398444448134508e-01 1.136706618748714037e-01 1.142520726751289906e-01 1.149788361754509741e-01 1.280605791812466643e-01 2.588780092392036214e-01 1.567052309818772970e+00 3.020579310462739198e+00 5.927633311750670764e+00 1.454662253735714046e+02 1.453640525953140695e+03 1.453538353174883378e+04 1.453528135897057655e+05
5.806962025316455556e-01 1.299351354173580442e-01 1.299517062877503237e-01 1.301008441212807287e-01 1.307636789369714392e-01 1.315922224565848064e-01 1.465060058096257778e-01 2.956438393400354636e-01 1.787022174644132599e+00 3.444109213870906849e+00 6.758283292324455793e+00 1.658386390580947989e+02 1.657216974362191877e+03 1.657100032740316237e+04 1.657088338578128605e+05
5.901898734177215555e-01 1.459000852849617336e-01 1.459187298966358459e-01 1.460865314017027461e-01 1.468323158686668517e-01 1.477645464523719698e-01 1.645446969590640407e-01 3.323462020259846939e-01 2.010361252695191503e+00 3.874822420105421106e+00 7.603744754925879867e+00 1.865920168263079120e+02 1.864607067495514457e+03 1.864475757418758076e+04 1.864462626411082456e+05
5.996835443037975555e-01 1.612911728598060701e-01 1.613119347983378860e-01 1.614987922451242008e-01 1.623292697863967515e-01 1.633673667129874330e-01 1.820531113916195876e-01 3.689105581779411613e-01 2.237485026041157177e+00 4.313678879222508478e+00 8.466066585585211968e+00 2.077806764909949493e+02 2.076355144354211006e+03 2.076209982298637260e+04 2.076195466093079885e+05
6.091772151898734444e-01 1.760233672141675587e-01 1.760462958644646303e-01 1.762526537171382746e-01 1.771697997290211379e-01 1.783162322438746894e-01 1.989520175112389211e-01 4.053098701848811269e-01 2.468888396921303574e+00 4.761753426628438923e+00 9.347483486042710510e+00 2.294625263379277271e+02 2.293041053074350202e+03 2.292882632043856938e+04 2.292866789940807794e+05
6.186708860759493334e-01 1.900452690147297619e-01 1.900704199735437361e-01 1.902967786028695596e-01 1.913028169554286950e-01 1.925603648961276004e-01 2.151962278287081753e-01 4.415548571545138135e-01 2.705141150412569750e+00 5.220237031810410322e+00 1.025042879460609058e+01 2.516996334087987464e+02 2.515285926666855175e+03 2.515114885924741611e+04 2.515097781850530300e+05
6.281645569620253333e-01 2.033309906509195020e-01 2.033584262048077074e-01 2.036053461898015560e-01 2.047027683453297164e-01 2.060745460397399031e-01 2.307665445391235970e-01 4.776865295329604244e-01 2.946886379471328699e+00 5.690441768291738533e+00 1.117755254593255643e+01 2.745588698726918437e+02 2.743758719811060473e+03 2.743575721919474745e+04 2.743557422130315681e+05
6.376582278481013333e-01 2.158737801219644814e-01 2.159035697998172576e-01 2.161716769004923266e-01 2.173632640146037354e-01 2.188527479072430171e-01 2.456634579747498381e-01 5.137705586498180210e-01 3.194841565400499572e+00 6.173809350679034580e+00 1.213174492123610371e+01 2.981126523079754520e+02 2.979183659058657213e+03 2.978989372656547130e+04 2.978969944016336231e+05
6.471518987341772222e-01 2.276810255794106397e-01 2.277132467905018942e-01 2.280032376903231850e-01 2.292920861339733385e-01 2.309031466885360373e-01 2.599022366706645881e-01 5.498931364919502629e-01 3.449802134704806900e+00 6.671923243830203631e+00 1.311616546208099621e+01 3.224397919381190150e+02 3.222348790150975674e+03 3.222143877227954363e+04 3.222123385935652186e+05
6.566455696202532222e-01 2.387703533081095564e-01 2.388050920788607756e-01 2.391177410156216376e-01 2.405072918456699349e-01 2.422442303832303134e-01 2.735091240593171547e-01 5.861580608201856224e-01 3.712647428428869745e+00 7.186524503549629905e+00 1.413427865379114934e+01 3.476264778653841176e+02 3.474115845474068465e+03 3.473900952156091080e+04 3.473879462824293296e+05
6.661392405063291111e-01 2.491665916362932331e-01 2.492039434616695193e-01 2.495401098900559833e-01 2.510341829051070395e-01 2.529017741739208458e-01 2.865184170125695262e-01 6.226848453990561083e-01 3.984349129263922595e+00 7.719531666891552568e+00 1.518989674214681074e+01 3.737674203543992348e+02 3.735431704219265612e+03 3.735207454286792927e+04 3.735185029293545522e+05
6.756329113924051111e-01 2.588994203407901096e-01 2.589394911696014656e-01 2.593001286289034479e-01 2.609029617813567459e-01 2.629065032219233822e-01 2.989702491521227246e-01 6.596077084541163149e-01 4.265982301474052996e+00 8.273065182607314938e+00 1.628723094487384060e+01 4.009671875336670723e+02 4.007341780553603257e+03 4.007108771075296681e+04 4.007085470127465669e+05
6.851265822784810000e-01 2.680015623008408787e-01 2.680444696783751968e-01 2.684306360761841148e-01 2.701469311775570037e-01 2.722923000542731842e-01 3.109089398351637668e-01 6.970753376440697036e-01 4.558739315733128628e+00 8.849477069165416765e+00 1.743095257602999482e+01 4.293417769055296844e+02 4.291005754994589552e+03 4.290764553588518174e+04 4.290740433447911055e+05
6.946202531645570000e-01 2.765074035828292143e-01 2.765532779794206419e-01 2.769661475487432689e-01 2.788011234123994875e-01 2.810948432419697607e-01 3.223818001742345674e-01 7.352513694968827451e-01 4.863947062723364745e+00 9.451386721863901386e+00 1.862626604014497289e+01 4.590204733176364016e+02 4.587716166544118096e+03 4.587467309880894027e+04 4.587442424214571365e+05
7.041139240506328889e-01 2.844519514655001746e-01 2.845009378261322830e-01 2.849418150718211473e-01 2.869012694971050381e-01 2.893505875287099571e-01 3.334383120975977777e-01 7.743155577864758721e-01 5.183088014675257149e+00 1.008172407788501523e+01 1.987899620430452785e+01 4.901480582724411761e+02 4.898920515161222283e+03 4.898664508404902881e+04 4.898638907729271450e+05
7.136075949367088889e-01 2.918700584337017845e-01 2.919223179919578359e-01 2.923926540162623544e-01 2.944830363465045231e-01 2.970960142593072617e-01 3.441296166897565012e-01 8.144656409942487851e-01 5.517825884039170958e+00 1.074378170964464019e+01 2.119569336085557865e+01 5.228874526189806602e+02 5.226247695663903869e+03 5.225985012611313141e+04 5.225958744306053850e+05
7.231012658227847778e-01 2.987958548894528721e-01 2.988515672995810113e-01 2.993529789907345418e-01 3.015814753958611094e-01 3.043670959022694023e-01 3.545082650176178962e-01 8.559199561711032800e-01 5.870036867705957562e+00 1.144127788052246331e+01 2.258375990615547124e+01 5.574228971365399730e+02 5.571539808671393985e+03 5.571270892401993478e+04 5.571244000775053864e+05
7.325949367088607778e-01 3.052623450450401288e-01 3.053217108993220852e-01 3.058560035878596373e-01 3.082306377591377822e-01 3.111989304732354356e-01 3.646281993269934185e-01 8.989208878645732481e-01 6.241847773240371211e+00 1.217843320143570196e+01 2.405160405782636346e+01 5.939638051645781616e+02 5.936890690540376454e+03 5.936615954429835256e+04 5.936588480818781536e+05
7.420886075949367777e-01 3.113011297968409918e-01 3.113643736128181017e-01 3.119335679566118125e-01 3.144633205956950950e-01 3.176255113945491981e-01 3.745449457739231658e-01 9.437392895676629534e-01 6.635682727505060718e+00 1.296006432521327945e+01 2.560882752062972045e+01 6.327494609006187147e+02 6.324692898838015935e+03 6.324412727821199223e+04 6.324384710719516734e+05
7.515822784810126667e-01 3.169422278214061861e-01 3.170096016061866306e-01 3.176159656692104094e-01 3.203109170604273026e-01 3.236796062994484191e-01 3.843160126018285716e-01 9.906800756256302076e-01 7.054320705863646346e+00 1.379169918390588556e+01 2.726645613999036755e+01 6.740547900320453891e+02 6.737695420270060822e+03 6.737410172265021538e+04 6.737381647464517737e+05
7.610759493670886666e-01 3.222139720742129287e-01 3.222857596029540805e-01 3.229318473616246132e-01 3.258033485112714622e-01 3.293927249483300512e-01 3.940015008153840981e-01 1.040089259485924567e+00 7.500966846191328585e+00 1.467971972030844441e+01 2.903722546854267605e+01 7.181975013837858342e+02 7.179075088089189194e+03 7.178785095514323621e+04 7.178756096256836317e+05
7.705696202531645556e-01 3.271429636127348162e-01 3.272194855981486739e-01 3.279081834668734485e-01 3.309690628834280335e-01 3.347951621541211953e-01 4.036649490265987184e-01 1.092362817751373782e+00 7.979341504999124979e+00 1.563154004638551520e+01 3.093593712915829741e+01 7.655469971022516802e+02 7.652525684350002848e+03 7.652231255682751362e+04 7.652201812816027086e+05
7.800632911392405555e-01 3.317540684516654403e-01 3.318356888348720779e-01 3.325702722837316494e-01 3.358350876119964301e-01 3.399161067723273644e-01 4.133744516582847917e-01 1.147957900517858620e+00 8.493792389113597352e+00 1.665583070977552893e+01 3.297990735109939209e+01 8.165355861346448592e+02 8.162370074730383749e+03 8.162071496068776469e+04 8.162041638202617178e+05
7.895569620253164445e-01 3.360704461819362110e-01 3.361575798477641208e-01 3.369417828402151982e-01 3.404271294733310360e-01 3.447838127647258610e-01 4.232041120098326004e-01 1.207407104460900271e+00 9.049437028971576424e+00 1.776280361176121403e+01 3.518953677734049279e+01 8.716727287251459302e+02 8.713702653235821344e+03 8.713400189834258344e+04 8.713369943494101753e+05
7.990506329113924444e-01 3.401136014996468671e-01 3.402067238197529209e-01 3.410448247007071276e-01 3.447697175049481699e-01 3.494258335102495283e-01 4.332359216056732576e-01 1.271336802559910550e+00 9.652345612102283923e+00 1.896457762270491898e+01 3.758904164391019265e+01 9.315633146617633429e+02 9.312572124204136344e+03 9.312266021962786908e+04 9.312235411738652037e+05
8.085443037974683334e-01 3.439034517181792094e-01 3.440031104654095451e-01 3.449000391904827323e-01 3.488863890796968792e-01 3.538693264412146045e-01 4.435621989485328820e-01 1.340490924021716213e+00 1.030977817475354819e+01 2.027565289778891966e+01 4.020740234385965550e+01 9.969313757552552033e+02 9.966218626487087022e+03 9.965909113380541385e+04 9.965878162069886457e+05
8.180379746835443333e-01 3.474584048738030839e-01 3.475652352497176634e-01 3.485267086329486563e-01 3.527999236695309460e-01 3.581414424652588080e-01 4.542887807883603246e-01 1.415762164019375824e+00 1.103049599632952926e+01 2.171353358778525333e+01 4.307960877069670858e+01 1.068651217550446518e+03 1.068338504986060070e+04 1.068307233729621366e+05 1.068304106603977503e+06
8.275316455696202222e-01 3.507954442596640798e-01 3.509101880630566273e-01 3.519428822935897205e-01 3.565326344292923944e-01 3.622698245989206534e-01 4.655392476522298706e-01 1.498233478185322154e+00 1.182517578351624365e+01 2.329955612277282384e+01 4.624831680128598776e+01 1.147788829369917494e+03 1.147473113470083990e+04 1.147441541880100558e+05 1.147438384721102426e+06
8.370253164556962222e-01 3.539302161972894822e-01 3.540537465806836703e-01 3.551655200312315297e-01 3.601067353669996640e-01 3.662832545367099013e-01 4.774605995914936174e-01 1.589234050139330945e+00 1.270696855561770455e+01 2.506000689503812140e+01 4.976608357387895154e+01 1.235657764158238706e+03 1.235339226963661167e+04 1.235307373244203482e+05 1.235304187872257782e+06
8.465189873417722222e-01 3.568771186283301033e-01 3.570104725159878867e-01 3.582106575049078256e-01 3.635448130112186593e-01 3.702125073941071598e-01 4.902310062861006679e-01 1.690415995206035804e+00 1.369226588440538528e+01 2.702765465018244129e+01 5.369843218173655686e+01 1.333895753696333941e+03 1.333574564289568480e+04 1.333542445348892070e+05 1.333539233454824192e+06
8.560126582278481111e-01 3.596493887220377217e-01 3.597938099200633788e-01 3.610936007022940708e-01 3.668704486233194118e-01 3.740915085246011573e-01 5.040705867476720226e-01 1.803861368978380453e+00 1.480176919128546409e+01 2.924388899384889129e+01 5.812812859897574924e+01 1.444571629645064831e+03 1.444247945195214925e+04 1.444215576750230102e+05 1.444212339905731380e+06
8.655063291139241111e-01 3.622591881778775003e-01 3.624161857044932433e-01 3.638291634440351530e-01 3.701090645086657638e-01 3.779589408394540273e-01 5.192567147936427707e-01 1.932234454335529872e+00 1.606201184975439844e+01 3.176176451133092016e+01 6.316126983448396714e+01 1.570337525345830045e+03 1.570011492076469949e+04 1.569978888749534090e+05 1.569975628416840453e+06
8.750000000000000000e-01 3.647176852833640681e-01 3.648891138547926127e-01 3.664319709976497919e-01 3.732891138547926313e-01 3.818605424262211945e-01 5.361462567119354983e-01 2.079003399569078425e+00 1.750757482814050903e+01 3.465043197099765848e+01 6.893614625671195029e+01 1.714650431970997715e+03 1.714322186054242775e+04 1.714289361462567467e+05 1.714286079003399704e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod1.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 1.282837817492102905e-01 1.284552103206388629e-01 1.299980674634960143e-01 1.368552103206388537e-01 1.454266388920674447e-01 2.997123531777817762e-01 1.842569496034924814e+00 1.727114092460635675e+01 3.441399806746350265e+01 6.869971235317778735e+01 1.714413998067463581e+03 1.714298542663889384e+04 1.714286997123532055e+05 1.714285842569496017e+06
1.344936708860759444e-01 1.260278463246180536e-01 1.261848438512338244e-01 1.275978215907757063e-01 1.338777226554063171e-01 1.417275989861945806e-01 2.830253729403832130e-01 1.696003112482269426e+00 1.582578050790113267e+01 3.152553316947764728e+01 6.292503849263067650e+01 1.570101294003975909e+03 1.569987868942283967e+04 1.569976526436114800e+05 1.569975392185497563e+06
1.439873417721518889e-01 1.239180251111539066e-01 1.240624463091795360e-01 1.253622370914102557e-01 1.311390850124356244e-01 1.383601449137173423e-01 2.683392231367881520e-01 1.568130005367496693e+00 1.456603782767458100e+01 2.900815763023800997e+01 5.789239723536486082e+01 1.444335898281453865e+03 1.444224372058853805e+04 1.444213219436593936e+05 1.444212104174367618e+06
1.534810126582278333e-01 1.219458514525530307e-01 1.220792053402108002e-01 1.232793903291307391e-01 1.286135458354415451e-01 1.352812402183300733e-01 2.552997391103235536e-01 1.455484728030258301e+00 1.345733461722960556e+01 2.679272338300665623e+01 5.346350091456076115e+01 1.333660822429157861e+03 1.333551071162850531e+04 1.333540096036219620e+05 1.333538998523556627e+06
1.629746835443038055e-01 1.201019428687791490e-01 1.202254732521733510e-01 1.213372467027211965e-01 1.262784620384893586e-01 1.324549812081995681e-01 2.436323262629832842e-01 1.355405776810820306e+00 1.247314028228919014e+01 2.482617862170960166e+01 4.953225530055042469e+01 1.235423935884909952e+03 1.235315844136328087e+04 1.235305034961469937e+05 1.235303954043984180e+06
1.724683544303797500e-01 1.183759045879892169e-01 1.184906483913817782e-01 1.195233426219148715e-01 1.241130947576175036e-01 1.298502849272457904e-01 2.331197079805550354e-01 1.265813938513647541e+00 1.159275624384457082e+01 2.306713658310115278e+01 4.601589726161432026e+01 1.147556409830246139e+03 1.147449871516116946e+04 1.147439217684704054e+05 1.147438152301562950e+06
1.819620253164556944e-01 1.167562222048892651e-01 1.168630525808038167e-01 1.178245259640348375e-01 1.220977410006171271e-01 1.274392597963449891e-01 2.235865981194465058e-01 1.185059981350461644e+00 1.079979381366061375e+01 2.148283140511633604e+01 4.284890658802778773e+01 1.068420515367777398e+03 1.068315434767792976e+04 1.068304926707794511e+05 1.068303875901794527e+06
1.914556962025316666e-01 1.152301444623122229e-01 1.153298032095425724e-01 1.162267319346157596e-01 1.202130818238299065e-01 1.251960191853475901e-01 2.148888916926659232e-01 1.111817616765849115e+00 1.008110486749768242e+01 2.004697959053305212e+01 3.997872903660378796e+01 9.967027024479992861e+02 9.965989953179830991e+03 9.965886246049815963e+04 9.965875875336814206e+05
2.009493670886076111e-01 1.137835576133632565e-01 1.138766799334692825e-01 1.147147808144235170e-01 1.184396736186645732e-01 1.230957896239658900e-01 2.069058777193896193e-01 1.045006758673626690e+00 9.426015568215998286e+00 1.873824757881863334e+01 3.736271160002390701e+01 9.313369846178768512e+02 9.312345794160248261e+03 9.312243388958396099e+04 9.312233148438211065e+05
2.104430379746835555e-01 1.124008533838183888e-01 1.124879870496462847e-01 1.132721900420973482e-01 1.167575366752132138e-01 1.211142199666080249e-01 1.995345192117147781e-01 9.837375116627824490e-01 8.825767436173457270e+00 1.753913401896309665e+01 3.496586718454237541e+01 8.714490591323478839e+02 8.713478983643024549e+03 8.713377822874978301e+04 8.713367706798174186e+05
2.199367088607595000e-01 1.110647932436150676e-01 1.111464136268216912e-01 1.118809970756812627e-01 1.151458124039460296e-01 1.192268315642769916e-01 1.926851764502343634e-01 9.272686253098079145e-01 8.273103113905543537e+00 1.643514143456746979e+01 3.275921807589132584e+01 8.163148968594364305e+02 8.162149385455171796e+03 8.162049427141252090e+04 8.162039431309860665e+05
2.294303797468354444e-01 1.097563725435402593e-01 1.098328945289541170e-01 1.105215923976788917e-01 1.135824718142334488e-01 1.174085710849266523e-01 1.862783579574041615e-01 8.749762266821792256e-01 7.761954913929930200e+00 1.541415345531632042e+01 3.071855053808910085e+01 7.653296105111825227e+02 7.652308297758933804e+03 7.652209517023645458e+04 7.652199638950115768e+05
2.389240506329113889e-01 1.084546891178293643e-01 1.085264766465705299e-01 1.091725644052410765e-01 1.120440655548879255e-01 1.156334419919464729e-01 1.802422178590005197e-01 8.263299765295407662e-01 7.287207563234943564e+00 1.446596043735205761e+01 2.882346618558628393e+01 7.179837421008292040e+02 7.178861328806231541e+03 7.178763719586025400e+04 7.178753958664005622e+05
2.484177215189873333e-01 1.071368222444903096e-01 1.072041960292707263e-01 1.078105600922945329e-01 1.105055114835114261e-01 1.138742007225325426e-01 1.745106070249127228e-01 7.808746700487142478e-01 6.844515300286730053e+00 1.358189377832897016e+01 2.705665073441345214e+01 6.738449846264684311e+02 6.737485614864483978e+03 6.737389191724464763e+04 6.737379549410461914e+05
2.579113924050633333e-01 1.057777294543091884e-01 1.058409732702862704e-01 1.064101676140800090e-01 1.089399202531632915e-01 1.121021110520174086e-01 1.690215454313913623e-01 7.382158892251307059e-01 6.430159327162524363e+00 1.275454092487073865e+01 2.540330412028717078e+01 6.325439375002757743e+02 6.324487375437669471e+03 6.324392175481160666e+04 6.324382655485509895e+05
2.674050632911392222e-01 1.043501706638698262e-01 1.044095365181517826e-01 1.049438292066893624e-01 1.073184633779674935e-01 1.102867560920651607e-01 1.637160249458231576e-01 6.980087134834029872e-01 6.040935598859200617e+00 1.197752102705453048e+01 2.385069188344519375e+01 5.937628929901969741e+02 5.936689778365995153e+03 5.936595863212397671e+04 5.936586471697038505e+05
2.768987341772152222e-01 1.028246715743233036e-01 1.028803839844514706e-01 1.033817956756049594e-01 1.056102920807315548e-01 1.083959125871398060e-01 1.585370817024883694e-01 6.599487728559737532e-01 5.674065684390828146e+00 1.124530669720733300e+01 2.238778872284034449e+01 5.572269259532248498e+02 5.571343837488078861e+03 5.571251295283661602e+04 5.571242041063220240e+05
2.863924050632911111e-01 1.011695413476198235e-01 1.012218009058758750e-01 1.016921369301803657e-01 1.037825192604225621e-01 1.063954971732252869e-01 1.534290996036745125e-01 6.237651239081667409e-01 5.327125366953088914e+00 1.055308119255855814e+01 2.100499284376949660e+01 5.226967521018946172e+02 5.226056995146816917e+03 5.225965942559604446e+04 5.225956837300882908e+05
2.958860759493671111e-01 9.935096339825595646e-02 9.939994975888805095e-02 9.984082700457692916e-02 1.018002814298608338e-01 1.042495994614657112e-01 1.483373240303535456e-01 5.892145697192316955e-01 4.997987026608012862e+00 9.896623089817770946e+00 1.969389521623728356e+01 4.899629572843739425e+02 4.898735414173154822e+03 4.898645998306096590e+04 4.898637056719390675e+05
3.053797468354430555e-01 9.733318291357000163e-02 9.737905731016140154e-02 9.779192687948405627e-02 9.962690274314026095e-02 1.019206225727105342e-01 1.432075795049753131e-01 5.560771488276232688e-01 4.684772842054102604e+00 9.272212501194633916e+00 1.844709181947569832e+01 4.588412990969668499e+02 4.587536992323446611e+03 4.587449392458824150e+04 4.587440632472361904e+05
3.148734177215190000e-01 9.507882068166122191e-02 9.512172805919553997e-02 9.550789445700444413e-02 9.722418955837736076e-02 9.936955843509351349e-02 1.379861982159841238e-01 5.241525960248900606e-01 4.385816574113949429e+00 8.676554327546236678e+00 1.725802983441081295e+01 4.291688541639104528e+02 4.290832832252970547e+03 4.290747261314356729e+04 4.290738704220494838e+05
3.243670886075949444e-01 9.254935026913700680e-02 9.258942109794833508e-02 9.295005855725033128e-02 9.455289170970364310e-02 9.655643315027026552e-02 1.326201790804696357e-01 4.932576383824631705e-01 4.099632231402398297e+00 8.106715112535658463e+00 1.612088087480218235e+01 4.008008374635952578e+02 4.007175430483530818e+03 4.007092136068288528e+04 4.007083806626764126e+05
3.338607594936708889e-01 8.970578493821416977e-02 8.974313676359044201e-02 9.007930319197693381e-02 9.157337620702798997e-02 9.344096747584179630e-02 1.270576103144904767e-01 4.632240387009771143e-01 3.824888322565843879e+00 7.560070860193473408e+00 1.503043593544873247e+01 3.736079595477011139e+02 3.735272243412567605e+03 3.735191508206122671e+04 3.735183434685478569e+05
3.433544303797468333e-01 8.650963241478379362e-02 8.654437118553499897e-02 8.685702012229587488e-02 8.824657095234417215e-02 8.998350948990455067e-02 1.212484031659913919e-01 4.338973399268596376e-01 3.560386707535542428e+00 7.034263782656301700e+00 1.398201793289781847e+01 3.474742171444906376e+02 3.473963584753173109e+03 3.473885726083999907e+04 3.473877940217083087e+05
3.528481012658227778e-01 8.292419033879304402e-02 8.295641154988429855e-02 8.324640244970558933e-02 8.453525089335574283e-02 8.614631144791844164e-02 1.151454014300470063e-01 4.051363012513327089e-01 3.305045299464189235e+00 6.527166408589585522e+00 1.297140862684037899e+01 3.222950351028784439e+02 3.222204033315735160e+03 3.222129401544430220e+04 3.222121938367299736e+05
3.623417721518987777e-01 7.891627373845702675e-02 7.894606341630981683e-02 7.921417051698488587e-02 8.040575763109629459e-02 8.189524152373556243e-02 1.087059515912423557e-01 3.768130522663102333e-01 3.057884059016989564e+00 6.036851844295521907e+00 1.199478741485258659e+01 2.979756948015917146e+02 2.979046701552270406e+03 2.978975676905906221e+04 2.978968574441269739e+05
3.718354430379746667e-01 7.445848918148587070e-02 7.448592473537407610e-02 7.473284472036791082e-02 7.583026687589607129e-02 7.720204457030628575e-02 1.018940430696899657e-01 3.488140280635267931e-01 2.818013878001895289e+00 5.561569266822304236e+00 1.104868004446312391e+01 2.744299973712224414e+02 2.743629847309590787e+03 2.743562834669327640e+04 2.743556133405301371e+05
3.813291139240506666e-01 6.953219966245162420e-02 6.955735062126559842e-02 6.978370925059140806e-02 7.078974760315054349e-02 7.204729554384946277e-02 9.468315847643002381e-02 3.210417878022356342e-01 2.584628081060291738e+00 5.099723962458131865e+00 1.012991572525381301e+01 2.515791203394464901e+02 2.515165413597502720e+03 2.515102834617806366e+04 2.515096576719837030e+05
3.908227848101266111e-01 6.413136144262689131e-02 6.415429009292396290e-02 6.436064794559760716e-02 6.527779395748045665e-02 6.642422647233402200e-02 8.706001173969822593e-02 2.934178644133402236e-01 2.356996391149760672e+00 4.649861420856893801e+00 9.235591480271160947e+00 2.293506343321559768e+02 2.292929161068576377e+03 2.292871442843277691e+04 2.292865671020747686e+05
4.003164556962025555e-01 5.826746109655249473e-02 5.828822303508431057e-02 5.847508048187063240e-02 5.930555802314316921e-02 6.034365494973384370e-02 7.902939962836598442e-02 2.658868464146873500e-01 2.134461314277900978e+00 4.210655167459250059e+00 8.363042873821946444e+00 2.076776527792314084e+02 2.076252120642444879e+03 2.076199679927458055e+04 2.076194435855959600e+05
4.098101265822785000e-01 5.197584068239609334e-02 5.199448529407019876e-02 5.216228679913711974e-02 5.290807126610121147e-02 5.384030184980632266e-02 7.062045235649838659e-02 2.384219574234190397e-01 1.916437008092625627e+00 3.780898175502855452e+00 7.509820510323314657e+00 1.864980925817053503e+02 1.864513143250911980e+03 1.864466364994297692e+04 1.864461687168636417e+05
4.193037974683544444e-01 4.532377478729673892e-02 4.534034565768900460e-02 4.548948349121941653e-02 4.615231830691012699e-02 4.698086182652351506e-02 6.189464517956448641e-02 2.110324787099741861e-01 1.702410814014071239e+00 3.359497853240845711e+00 6.673671931694394210e+00 1.657540276974647497e+02 1.657132363001561771e+03 1.657091571604253113e+04 1.657087492464522365e+05
4.287974683544303889e-01 3.842075980138150160e-02 3.843529507138793849e-02 3.856611250144589831e-02 3.914752330170348515e-02 3.987428680202546871e-02 5.295602980782117275e-02 1.837734598657781993e-01 1.491947760445348603e+00 2.945474761089315940e+00 5.852528762377249727e+00 1.453911208241980830e+02 1.453565421403768369e+03 1.453530842719947213e+04 1.453527384851565294e+05
4.382911392405063333e-01 3.143159912241141885e-02 3.144413179134923630e-02 3.155692581178956568e-02 3.205823256930214610e-02 3.268486601619288029e-02 4.396426806022603329e-02 1.567582885005575355e-01 1.284698492903872724e+00 2.537965386685333780e+00 5.044499174248256779e+00 1.253581209772685270e+02 1.253298325380583719e+03 1.253270036941373291e+04 1.253267208097452385e+05
4.477848101265822778e-01 2.459302588463679190e-02 2.460358406702564671e-02 2.469860770852533652e-02 2.512093500407952193e-02 2.564884412352224849e-02 3.515120827349137167e-02 1.301748497731826104e-01 1.080411264770094748e+00 2.136229503655552975e+00 4.247865981426468984e+00 1.056064169144304543e+02 1.055842831911342728e+03 1.055820698188046481e+04 1.055818484815716947e+05
4.572784810126582222e-01 1.823480744683979304e-02 1.824341458717491926e-02 1.832087885019104828e-02 1.866516446359607617e-02 1.909552148035235930e-02 2.684194778196544520e-02 1.043062107980963077e-01 8.789488409594049534e-01 1.739662874471969989e+00 3.461090941497100282e+00 8.608963815870336589e+01 8.607322683200119400e+02 8.607158569933098988e+03 8.607142158606395242e+04
4.667721518987341667e-01 1.280653667220487540e-02 1.281321172124174138e-02 1.287328716257353164e-02 1.314028912404815834e-02 1.347404157589144127e-02 1.948158570907053411e-02 7.955702704086148325e-02 6.803114403587708914e-01 1.347816344045336789e+00 2.682826151418468807e+00 6.676329690532880079e+01 6.675177102232381685e+02 6.675061843402332670e+03 6.675050317519326927e+04
4.762658227848101111e-01 8.911651661121526916e-03 8.916409216500876395e-03 8.959227214915025175e-03 9.149529430089016480e-03 9.387407199056507778e-03 1.366920704047133034e-02 5.648720545461956288e-02 4.846671895961018883e-01 9.604227275310822654e-01 1.911933803401043130e+00 4.758446544515916088e+01 4.757644495866414900e+02 4.757564291001464881e+03 4.757556270514969947e+04
4.857594936708861111e-01 7.350661447653430471e-03 7.353511861083648037e-03 7.379165581955610467e-03 7.493182119164329587e-03 7.635702790675228703e-03 1.020107487787141540e-02 3.585479574983328060e-02 2.923920044694519604e-01 5.774333474912504149e-01 1.147516033534847546e+00 2.851148496362750251e+01 2.850486936832461993e+02 2.850420780879432641e+03 2.850414165284129558e+04
4.952531645569620555e-01 9.176121318999384824e-03 9.177070771661959003e-03 9.185615845625121414e-03 9.223593952128071247e-03 9.271066585256759404e-03 1.012557398157312542e-02 1.867064794473679429e-02 1.041213875763734864e-01 1.990666538337475810e-01 3.889571863484957426e-01 9.503702747056408384e+00 9.495444237869310200e+01 9.494618386950598961e+02 9.494535801858728519e+03
5.047468354430380000e-01 9.176121318999386559e-03 9.177070771661960738e-03 9.185615845625123149e-03 9.223593952128072981e-03 9.271066585256761139e-03 1.012557398157312716e-02 1.867064794473679429e-02 1.041213875763734864e-01 1.990666538337475810e-01 3.889571863484957426e-01 9.503702747056408384e+00 9.495444237869310200e+01 9.494618386950598961e+02 9.494535801858728519e+03
5.142405063291139999e-01 7.350661447653465165e-03 7.353511861083683598e-03 7.379165581955645162e-03 7.493182119164365149e-03 7.635702790675266000e-03 1.020107487787147264e-02 3.585479574983353734e-02 2.923920044694541809e-01 5.774333474912549669e-01 1.147516033534856428e+00 2.851148496362772633e+01 2.850486936832484162e+02 2.850420780879454924e+03 2.850414165284151750e+04
5.237341772151898889e-01 8.911651661121584161e-03 8.916409216500933640e-03 8.959227214915082421e-03 9.149529430089073725e-03 9.387407199056565024e-03 1.366920704047138932e-02 5.648720545461961839e-02 4.846671895961019438e-01 9.604227275310823764e-01 1.911933803401043130e+00 4.758446544515916088e+01 4.757644495866414900e+02 4.757564291001464881e+03 4.757556270514969947e+04
5.332278481012657778e-01 1.280653667220494479e-02 1.281321172124181076e-02 1.287328716257360103e-02 1.314028912404822773e-02 1.347404157589151066e-02 1.948158570907060350e-02 7.955702704086153876e-02 6.803114403587710024e-01 1.347816344045337011e+00 2.682826151418468807e+00 6.676329690532880079e+01 6.675177102232381685e+02 6.675061843402332670e+03 6.675050317519326927e+04
5.427215189873417778e-01 1.823480744683996305e-02 1.824341458717508926e-02 1.832087885019121828e-02 1.866516446359624617e-02 1.909552148035252930e-02 2.684194778196561521e-02 1.043062107980964742e-01 8.789488409594050644e-01 1.739662874471970211e+00 3.461090941497100726e+00 8.608963815870336589e+01 8.607322683200119400e+02 8.607158569933098988e+03 8.607142158606395242e+04
5.522151898734177777e-01 2.459302588463703129e-02 2.460358406702588610e-02 2.469860770852557591e-02 2.512093500407976132e-02 2.564884412352249135e-02 3.515120827349162147e-02 1.301748497731829435e-01 1.080411264770096302e+00 2.136229503655555639e+00 4.247865981426474313e+00 1.056064169144305680e+02 1.055842831911343865e+03 1.055820698188047572e+04 1.055818484815718111e+05
5.617088607594936667e-01 3.143159912241166171e-02 3.144413179134947917e-02 3.155692581178980854e-02 3.205823256930238896e-02 3.268486601619312315e-02 4.396426806022627615e-02 1.567582885005577853e-01 1.284698492903872946e+00 2.537965386685334224e+00 5.044499174248256779e+00 1.253581209772685270e+02 1.253298325380583719e+03 1.253270036941373291e+04 1.253267208097452385e+05
5.712025316455695556e-01 3.842075980138173058e-02 3.843529507138816748e-02 3.856611250144612729e-02 3.914752330170371414e-02 3.987428680202569770e-02 5.295602980782139479e-02 1.837734598657783380e-01 1.491947760445347715e+00 2.945474761089313720e+00 5.852528762377246174e+00 1.453911208241979693e+02 1.453565421403767232e+03 1.453530842719946122e+04 1.453527384851564129e+05
5.806962025316455556e-01 4.532377478729704423e-02 4.534034565768930991e-02 4.548948349121972184e-02 4.615231830691043230e-02 4.698086182652382037e-02 6.189464517956479173e-02 2.110324787099744914e-01 1.702410814014071461e+00 3.359497853240846155e+00 6.673671931694395099e+00 1.657540276974647497e+02 1.657132363001561771e+03 1.657091571604253113e+04 1.657087492464522365e+05
5.901898734177215555e-01 5.197584068239645416e-02 5.199448529407055958e-02 5.216228679913748056e-02 5.290807126610157229e-02 5.384030184980668349e-02 7.062045235649874741e-02 2.384219574234194283e-01 1.916437008092626071e+00 3.780898175502855452e+00 7.509820510323314657e+00 1.864980925817053503e+02 1.864513143250911980e+03 1.864466364994297692e+04 1.864461687168636417e+05
5.996835443037975555e-01 5.826746109655293188e-02 5.828822303508474773e-02 5.847508048187106955e-02 5.930555802314360636e-02 6.034365494973428085e-02 7.902939962836644239e-02 2.658868464146880717e-01 2.134461314277904087e+00 4.210655167459255388e+00 8.363042873821958878e+00 2.076776527792316926e+02 2.076252120642447608e+03 2.076199679927460966e+04 2.076194435855962220e+05
6.091772151898734444e-01 6.413136144262727989e-02 6.415429009292435147e-02 6.436064794559799573e-02 6.527779395748084523e-02 6.642422647233441058e-02 8.706001173969864226e-02 2.934178644133408342e-01 2.356996391149762893e+00 4.649861420856899130e+00 9.235591480271169829e+00 2.293506343321562042e+02 2.292929161068578651e+03 2.292871442843279874e+04 2.292865671020750015e+05
6.186708860759493334e-01 6.953219966245198502e-02 6.955735062126595925e-02 6.978370925059176888e-02 7.078974760315090431e-02 7.204729554384982360e-02 9.468315847643038463e-02 3.210417878022360227e-01 2.584628081060292182e+00 5.099723962458131865e+00 1.012991572525381301e+01 2.515791203394464901e+02 2.515165413597502720e+03 2.515102834617806366e+04 2.515096576719837030e+05
6.281645569620253333e-01 7.445848918148630091e-02 7.448592473537450631e-02 7.473284472036834103e-02 7.583026687589650150e-02 7.720204457030671596e-02 1.018940430696903959e-01 3.488140280635272372e-01 2.818013878001895733e+00 5.561569266822305124e+00 1.104868004446312391e+01 2.744299973712224414e+02 2.743629847309590787e+03 2.743562834669327640e+04 2.743556133405301371e+05
6.376582278481013333e-01 7.891627373845748472e-02 7.894606341631027480e-02 7.921417051698534384e-02 8.040575763109675256e-02 8.189524152373602039e-02 1.087059515912428415e-01 3.768130522663110105e-01 3.057884059016992673e+00 6.036851844295527236e+00 1.199478741485259725e+01 2.979756948015919420e+02 2.979046701552273589e+03 2.978975676905908767e+04 2.978968574441272067e+05
6.471518987341772222e-01 8.292419033879348811e-02 8.295641154988474264e-02 8.324640244970603342e-02 8.453525089335618692e-02 8.614631144791888573e-02 1.151454014300474504e-01 4.051363012513331530e-01 3.305045299464189679e+00 6.527166408589586410e+00 1.297140862684037899e+01 3.222950351028784439e+02 3.222204033315735160e+03 3.222129401544430220e+04 3.222121938367299736e+05
6.566455696202532222e-01 8.650963241478427934e-02 8.654437118553548469e-02 8.685702012229636060e-02 8.824657095234465787e-02 8.998350948990503639e-02 1.212484031659918915e-01 4.338973399268603037e-01 3.560386707535544648e+00 7.034263782656304365e+00 1.398201793289782557e+01 3.474742171444908081e+02 3.473963584753174928e+03 3.473885726084001362e+04 3.473877940217084251e+05
6.661392405063291111e-01 8.970578493821457222e-02 8.974313676359084446e-02 9.007930319197733626e-02 9.157337620702839243e-02 9.344096747584219875e-02 1.270576103144908653e-01 4.632240387009775029e-01 3.824888322565843879e+00 7.560070860193473408e+00 1.503043593544873247e+01 3.736079595477011139e+02 3.735272243412567605e+03 3.735191508206122671e+04 3.735183434685478569e+05
6.756329113924051111e-01 9.254935026913745089e-02 9.258942109794877917e-02 9.295005855725077537e-02 9.455289170970408719e-02 9.655643315027070961e-02 1.326201790804700797e-01 4.932576383824637256e-01 4.099632231402400073e+00 8.106715112535663792e+00 1.612088087480218945e+01 4.008008374635953714e+02 4.007175430483531727e+03 4.007092136068289983e+04 4.007083806626765290e+05
6.851265822784810000e-01 9.507882068166169376e-02 9.512172805919601182e-02 9.550789445700491598e-02 9.722418955837783261e-02 9.936955843509398534e-02 1.379861982159845679e-01 5.241525960248905047e-01 4.385816574113949429e+00 8.676554327546238454e+00 1.725802983441081295e+01 4.291688541639104528e+02 4.290832832252970547e+03 4.290747261314356729e+04 4.290738704220494838e+05
6.946202531645570000e-01 9.733318291357033469e-02 9.737905731016173461e-02 9.779192687948438933e-02 9.962690274314060790e-02 1.019206225727108672e-01 1.432075795049757017e-01 5.560771488276238239e-01 4.684772842054106157e+00 9.272212501194641021e+00 1.844709181947571253e+01 4.588412990969671341e+02 4.587536992323449340e+03 4.587449392458827060e+04 4.587440632472364814e+05
7.041139240506328889e-01 9.935096339825634504e-02 9.939994975888843953e-02 9.984082700457731774e-02 1.018002814298612224e-01 1.042495994614660998e-01 1.483373240303539342e-01 5.892145697192320286e-01 4.997987026608013750e+00 9.896623089817770946e+00 1.969389521623728356e+01 4.899629572843739425e+02 4.898735414173154822e+03 4.898645998306096590e+04 4.898637056719390675e+05
7.136075949367088889e-01 1.011695413476203509e-01 1.012218009058764023e-01 1.016921369301808931e-01 1.037825192604230895e-01 1.063954971732258142e-01 1.534290996036750399e-01 6.237651239081672960e-01 5.327125366953089802e+00 1.055308119255855814e+01 2.100499284376949660e+01 5.226967521018946172e+02 5.226056995146816917e+03 5.225965942559604446e+04 5.225956837300882908e+05
7.231012658227847778e-01 1.028246715743236922e-01 1.028803839844518592e-01 1.033817956756053480e-01 1.056102920807319434e-01 1.083959125871401946e-01 1.585370817024887580e-01 6.599487728559741972e-01 5.674065684390828146e+00 1.124530669720733300e+01 2.238778872284034449e+01 5.572269259532248498e+02 5.571343837488078861e+03 5.571251295283661602e+04 5.571242041063220240e+05
7.325949367088607778e-01 1.043501706638702703e-01 1.044095365181522267e-01 1.049438292066898065e-01 1.073184633779679376e-01 1.102867560920656048e-01 1.637160249458236017e-01 6.980087134834034313e-01 6.040935598859200617e+00 1.197752102705453225e+01 2.385069188344519375e+01 5.937628929901969741e+02 5.936689778365995153e+03 5.936595863212397671e+04 5.936586471697038505e+05
7.420886075949367777e-01 1.057777294543095631e-01 1.058409732702866451e-01 1.064101676140803837e-01 1.089399202531636801e-01 1.121021110520177833e-01 1.690215454313917509e-01 7.382158892251314830e-01 6.430159327162528804e+00 1.275454092487074931e+01 2.540330412028718854e+01 6.325439375002762290e+02 6.324487375437674018e+03 6.324392175481165032e+04 6.324382655485513387e+05
7.515822784810126667e-01 1.071368222444907259e-01 1.072041960292711427e-01 1.078105600922949492e-01 1.105055114835118424e-01 1.138742007225329589e-01 1.745106070249131114e-01 7.808746700487146919e-01 6.844515300286730941e+00 1.358189377832897016e+01 2.705665073441345214e+01 6.738449846264684311e+02 6.737485614864483978e+03 6.737389191724464763e+04 6.737379549410461914e+05
7.610759493670886666e-01 1.084546891178297251e-01 1.085264766465708908e-01 1.091725644052414373e-01 1.120440655548882863e-01 1.156334419919468337e-01 1.802422178590008806e-01 8.263299765295413213e-01 7.287207563234945340e+00 1.446596043735206116e+01 2.882346618558629459e+01 7.179837421008294314e+02 7.178861328806233360e+03 7.178763719586028310e+04 7.178753958664006786e+05
7.705696202531645556e-01 1.097563725435405646e-01 1.098328945289544223e-01 1.105215923976791970e-01 1.135824718142337542e-01 1.174085710849269576e-01 1.862783579574044668e-01 8.749762266821795587e-01 7.761954913929931088e+00 1.541415345531632042e+01 3.071855053808910085e+01 7.653296105111825227e+02 7.652308297758933804e+03 7.652209517023645458e+04 7.652199638950115768e+05
7.800632911392405555e-01 1.110647932436154839e-01 1.111464136268221076e-01 1.118809970756816791e-01 1.151458124039464459e-01 1.192268315642774218e-01 1.926851764502348074e-01 9.272686253098086917e-01 8.273103113905547090e+00 1.643514143456747689e+01 3.275921807589134005e+01 8.163148968594367716e+02 8.162149385455175434e+03 8.162049427141255001e+04 8.162039431309864158e+05
7.895569620253164445e-01 1.124008533838186941e-01 1.124879870496465900e-01 1.132721900420976535e-01 1.167575366752135191e-01 1.211142199666083302e-01 1.995345192117151112e-01 9.837375116627826710e-01 8.825767436173457270e+00 1.753913401896309665e+01 3.496586718454237541e+01 8.714490591323478839e+02 8.713478983643024549e+03 8.713377822874978301e+04 8.713367706798174186e+05
7.990506329113924444e-01 1.137835576133636173e-01 1.138766799334696433e-01 1.147147808144238779e-01 1.184396736186649340e-01 1.230957896239662508e-01 2.069058777193900078e-01 1.045006758673627356e+00 9.426015568216000062e+00 1.873824757881863690e+01 3.736271160002391412e+01 9.313369846178770786e+02 9.312345794160250080e+03 9.312243388958397554e+04 9.312233148438213393e+05
8.085443037974683334e-01 1.152301444623125420e-01 1.153298032095428916e-01 1.162267319346160788e-01 1.202130818238302257e-01 1.251960191853479232e-01 2.148888916926662285e-01 1.111817616765849559e+00 1.008110486749768242e+01 2.004697959053305212e+01 3.997872903660378796e+01 9.967027024479992861e+02 9.965989953179830991e+03 9.965886246049815963e+04 9.965875875336814206e+05
8.180379746835443333e-01 1.167562222048894316e-01 1.168630525808039833e-01 1.178245259640350040e-01 1.220977410006172936e-01 1.274392597963451557e-01 2.235865981194467000e-01 1.185059981350462088e+00 1.079979381366061553e+01 2.148283140511633960e+01 4.284890658802779484e+01 1.068420515367777625e+03 1.068315434767793158e+04 1.068304926707794802e+05 1.068303875901794760e+06
8.275316455696202222e-01 1.183759045879894389e-01 1.184906483913820002e-01 1.195233426219150935e-01 1.241130947576177257e-01 1.298502849272460125e-01 2.331197079805552574e-01 1.265813938513647541e+00 1.159275624384456904e+01 2.306713658310114923e+01 4.601589726161431315e+01 1.147556409830245912e+03 1.147449871516116764e+04 1.147439217684703763e+05 1.147438152301562717e+06
8.370253164556962222e-01 1.201019428687794266e-01 1.202254732521736286e-01 1.213372467027214741e-01 1.262784620384896361e-01 1.324549812081998457e-01 2.436323262629835895e-01 1.355405776810820972e+00 1.247314028228919369e+01 2.482617862170960876e+01 4.953225530055043890e+01 1.235423935884910179e+03 1.235315844136328269e+04 1.235305034961470228e+05 1.235303954043984413e+06
8.465189873417722222e-01 1.219458514525533083e-01 1.220792053402110777e-01 1.232793903291310167e-01 1.286135458354418226e-01 1.352812402183303786e-01 2.552997391103238867e-01 1.455484728030258967e+00 1.345733461722960911e+01 2.679272338300666689e+01 5.346350091456077536e+01 1.333660822429158316e+03 1.333551071162850894e+04 1.333540096036220202e+05 1.333538998523557093e+06
8.560126582278481111e-01 1.239180251111541148e-01 1.240624463091797441e-01 1.253622370914104500e-01 1.311390850124358187e-01 1.383601449137175365e-01 2.683392231367883740e-01 1.568130005367496693e+00 1.456603782767458100e+01 2.900815763023800997e+01 5.789239723536486082e+01 1.444335898281453865e+03 1.444224372058853805e+04 1.444213219436593936e+05 1.444212104174367618e+06
8.655063291139241111e-01 1.260278463246182756e-01 1.261848438512340465e-01 1.275978215907759283e-01 1.338777226554065392e-01 1.417275989861948027e-01 2.830253729403835461e-01 1.696003112482270536e+00 1.582578050790113977e+01 3.152553316947766149e+01 6.292503849263070492e+01 1.570101294003976818e+03 1.569987868942284695e+04 1.569976526436115673e+05 1.569975392185498495e+06
8.750000000000000000e-01 1.282837817492104848e-01 1.284552103206390572e-01 1.299980674634962086e-01 1.368552103206390480e-01 1.454266388920676389e-01 2.997123531777819427e-01 1.842569496034924814e+00 1.727114092460635675e+01 3.441399806746350265e+01 6.869971235317778735e+01 1.714413998067463581e+03 1.714298542663889384e+04 1.714286997123532055e+05 1.714285842569496017e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod2.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 2.669483338571669306e-01 2.671197624285954753e-01 2.686626195714526544e-01 2.755197624285954938e-01 2.840911910000240570e-01 4.383769052857383608e-01 1.981234048142881399e+00 1.740980547671431111e+01 3.455266261957145701e+01 6.883837690528575592e+01 1.714552662619571720e+03 1.714312409119100266e+04 1.714288383769053034e+05 1.714285981234048260e+06
1.344936708860759444e-01 2.718756561241407743e-01 2.720326536507565174e-01 2.734456313902984270e-01 2.797255324549290378e-01 2.875754087857173014e-01 4.288731827399059338e-01 1.841850922281792258e+00 1.597162831770065594e+01 3.167138097927717055e+01 6.307088630243019622e+01 1.570247141813775443e+03 1.570002453723263898e+04 1.569977984914212720e+05 1.569975538033307530e+06
1.439873417721518889e-01 2.772582890374170606e-01 2.774027102354427177e-01 2.787025010176734097e-01 2.844793489386987506e-01 2.917004088399804962e-01 4.216794870630513614e-01 1.721470269293759792e+00 1.471937809160084498e+01 2.916149789416427041e+01 5.804573749929112836e+01 1.444489238545380204e+03 1.444239706085246507e+04 1.444214752839233261e+05 1.444212257514631609e+06
1.534810126582278333e-01 2.830050445250528179e-01 2.831383984127106013e-01 2.843385834016305402e-01 2.896727389079413184e-01 2.963404332908298744e-01 4.163589321828233825e-01 1.616543921102758130e+00 1.361839381030210561e+01 2.695378257607915629e+01 5.362456010763326475e+01 1.333821881622230194e+03 1.333567177082157650e+04 1.333541706628150423e+05 1.333539159582749708e+06
1.629746835443038055e-01 2.890118027078897311e-01 2.891353330912839192e-01 2.902471065418317786e-01 2.951883218775999129e-01 3.013648410473101502e-01 4.125421861020938663e-01 1.524315636649931083e+00 1.264205014212830136e+01 2.499508848154871288e+01 4.970116516038953591e+01 1.235592845744748956e+03 1.235332735122312079e+04 1.235306724060068373e+05 1.235304122953844024e+06
1.724683544303797500e-01 2.951622640659242736e-01 2.952770078693168210e-01 2.963097020998499143e-01 3.008994542355525881e-01 3.066366444051808471e-01 4.099060674584901198e-01 1.442600297991582625e+00 1.176954260332250612e+01 2.324392294257908986e+01 4.619268362109225023e+01 1.147733196189724140e+03 1.147467550152064905e+04 1.147440985548298922e+05 1.147438329087922350e+06
1.819620253164556944e-01 3.013290832152799581e-01 3.014359135911945375e-01 3.023973869744255305e-01 3.066706020110078201e-01 3.120121208067356822e-01 4.081594591298371988e-01 1.369632842360852365e+00 1.098436667467100492e+01 2.166740426612672721e+01 4.303347944903817535e+01 1.068605088228787736e+03 1.068333892053893942e+04 1.068306772436404572e+05 1.068304060474655591e+06
1.914556962025316666e-01 3.073753748408942776e-01 3.074750335881246133e-01 3.083719623131978005e-01 3.123583122024119474e-01 3.173412495639296727e-01 4.070341220712480057e-01 1.303962847144431336e+00 1.027325009787626442e+01 2.023912482091163412e+01 4.017087426698237351e+01 9.968948476783779142e+02 9.966182098410210529e+03 9.965905460572853917e+04 9.965877796789117856e+05
2.009493670886076111e-01 3.131565692361145126e-01 3.132496915562205664e-01 3.140877924371747731e-01 3.178126852414158154e-01 3.224688012467171738e-01 4.062788893421408476e-01 1.244379770296377918e+00 9.625388579838750402e+00 1.893762059044138368e+01 3.756208461164665380e+01 9.315363576294995482e+02 9.312545167171871071e+03 9.312263326259558380e+04 9.312235142168327002e+05
2.104430379746835555e-01 3.185225828383307367e-01 3.186097165041586465e-01 3.193939194966097239e-01 3.228792661297255617e-01 3.272359494211203867e-01 4.056562486662271261e-01 1.189859241117294797e+00 9.031889165627969618e+00 1.774525574841760900e+01 3.517198891399689131e+01 8.716551808618023642e+02 8.713685105372478574e+03 8.713398435047923704e+04 8.713369768015468726e+05
2.199367088607595000e-01 3.233202586276720525e-01 3.234018790108786900e-01 3.241364624597382615e-01 3.274012777880030423e-01 3.314822969483339765e-01 4.049406418342913483e-01 1.139524090693864844e+00 8.485358579289600911e+00 1.664739689995152716e+01 3.297147354127538676e+01 8.165271523248204630e+02 8.162361640920556056e+03 8.162070652687791153e+04 8.162041553864515154e+05
2.294303797468354444e-01 3.273960227030927594e-01 3.274725446885066171e-01 3.281612425572313918e-01 3.312221219737859768e-01 3.350482212444791386e-01 4.039180081169566616e-01 1.092615876841731781e+00 7.979594564089483200e+00 1.563179310547587342e+01 3.093619018824865208e+01 7.655472501613420491e+02 7.652525937409093785e+03 7.652231280988661456e+04 7.652201815346617950e+05
2.389240506329113889e-01 3.305986971042679801e-01 3.306704846330091319e-01 3.313165723916796646e-01 3.341880735413265135e-01 3.377774499783851025e-01 4.023862258454391494e-01 1.048473984515979396e+00 7.509351571221381860e+00 1.468810444533849591e+01 2.904561019357272400e+01 7.182058861088156618e+02 7.179083472814218112e+03 7.178785933986824239e+04 7.178756180104084779e+05
2.484177215189873333e-01 3.327824052472674321e-01 3.328497790320478766e-01 3.334561430950716554e-01 3.361510944862885486e-01 3.395197837253096651e-01 4.001561900276898176e-01 1.006520253051491398e+00 7.070160883289507758e+00 1.380753936133174697e+01 2.728229631741622896e+01 6.740706302094712328e+02 6.737711260447486893e+03 6.737411756282765418e+04 6.737381805866291979e+05
2.579113924050633333e-01 3.338095053262797318e-01 3.338727491422568416e-01 3.344419434860505524e-01 3.369716961251338350e-01 3.401338869239879381e-01 3.970533213033619058e-01 9.662476650971012493e-01 6.658191103034495129e+00 1.298257270074270942e+01 2.563133589615913976e+01 6.327719692761477290e+02 6.324715407213540857e+03 6.324414978658747714e+04 6.324384935803269036e+05
2.674050632911392222e-01 3.335534887495742451e-01 3.336128546038562015e-01 3.341471472923937536e-01 3.365217814636718985e-01 3.394900741777695519e-01 3.929193430315275348e-01 9.272120315691073644e-01 6.270138916944905105e+00 1.220672434514023585e+01 2.407989520153089558e+01 5.939920963082826120e+02 5.936918981684080791e+03 5.936618783544206235e+04 5.936588763730218634e+05
2.768987341772152222e-01 3.319017850924018687e-01 3.319574975025300079e-01 3.324589091936835383e-01 3.346874055988101060e-01 3.374730261052183988e-01 3.876141952205669483e-01 8.890258863740523321e-01 5.903142797908906836e+00 1.147438381072541169e+01 2.261686583635842140e+01 5.574560030667429373e+02 5.571572914601597404e+03 5.571274202995013911e+04 5.571244331834355835e+05
2.863924050632911111e-01 3.287584220686506353e-01 3.288106816269066868e-01 3.292810176512112053e-01 3.313713999814533739e-01 3.339843778942561126e-01 3.810179803247053520e-01 8.513540046291976360e-01 5.554714247674120031e+00 1.078067007327958926e+01 2.123258172449052594e+01 5.229243409826156039e+02 5.226284584027538585e+03 5.225988701447676431e+04 5.225959113189689815e+05
2.958860759493671111e-01 3.240464985159449141e-01 3.240954848765770224e-01 3.245363621222658868e-01 3.264958165475497776e-01 3.289451345791546966e-01 3.730328591480425171e-01 8.139101048369206115e-01 5.222682561725702222e+00 1.012131862493545853e+01 1.991859075135497292e+01 4.901876528194916318e+02 4.898960109708272284e+03 4.898668467859608063e+04 4.898639303674742114e+05
3.053797468354430555e-01 3.177104402156807339e-01 3.177563146122721616e-01 3.181691841815947885e-01 3.200041600452510071e-01 3.222978798748212803e-01 3.635848368070860870e-01 7.764544061297340427e-01 4.905150099356212934e+00 9.492589758496745134e+00 1.866746907677780953e+01 4.590616763542689682e+02 4.587757369580748673e+03 4.587471430184553901e+04 4.587442836244934588e+05
3.148734177215190000e-01 3.097180224139992055e-01 3.097609297915335236e-01 3.101470961893424416e-01 3.118633912907153305e-01 3.140087601674315110e-01 3.526253999483220936e-01 7.387917977572280304e-01 4.600455775846286954e+00 8.891193529278575980e+00 1.747266903614315225e+01 4.293834933656428348e+02 4.291047471454702645e+03 4.290768725234529848e+04 4.290740850612512440e+05
3.243670886075949444e-01 3.000621591133656452e-01 3.001022299421770012e-01 3.004628674014789835e-01 3.020657005539322815e-01 3.040692419944989178e-01 3.401329879246982602e-01 7.007704472266917950e-01 4.307145040246626699e+00 8.314227921379888642e+00 1.632839368364641075e+01 4.010083502724394862e+02 4.007382943292374875e+03 4.007112887349172524e+04 4.007085881754852599e+05
3.338607594936708889e-01 2.887624776044039332e-01 2.887998294297802193e-01 2.891359958581666834e-01 2.906300688732177395e-01 2.924976601420315458e-01 3.261143029806802263e-01 6.622807313671668084e-01 4.023945015232033739e+00 7.759127552859663268e+00 1.522949262811492233e+01 3.738070162403673180e+02 3.735471300105233695e+03 3.735211413875389553e+04 3.735185425252405112e+05
3.433544303797468333e-01 2.758667174764384833e-01 2.759014562471897025e-01 2.762141051839505645e-01 2.776036560139988896e-01 2.793405945515592403e-01 3.106054882276460538e-01 6.232544249885143550e-01 3.749743792597197256e+00 7.223620867717956529e+00 1.417137501795947330e+01 3.476635742295522959e+02 3.474152941838234710e+03 3.473904661792506522e+04 3.473879833787933458e+05
3.528481012658227778e-01 2.614520168336817996e-01 2.614842380447730541e-01 2.617742289445943449e-01 2.630630773882444706e-01 2.646741379428071972e-01 2.936732279249357758e-01 5.836641277462214505e-01 3.483573125959078087e+00 6.705694235084473931e+00 1.314993645333526651e+01 3.224735629293733155e+02 3.222382561142229861e+03 3.222147254327080009e+04 3.222123723645564751e+05
3.623417721518987777e-01 2.456261752293384393e-01 2.456559649071912155e-01 2.459240720078662845e-01 2.471156591219776932e-01 2.486051430146169750e-01 2.754158530821237405e-01 5.435229537571917291e-01 3.224593960507870616e+00 6.203561745786402959e+00 1.216149731634346765e+01 2.981424047030826046e+02 2.979213411453761637e+03 2.978992347896055435e+04 2.978970241540285060e+05
3.718354430379746667e-01 2.285290137693482271e-01 2.285564493232364325e-01 2.288033693082302811e-01 2.299007914637584415e-01 2.312725691581686283e-01 2.559645676575523221e-01 5.028845526513892050e-01 2.972084402589757701e+00 5.715639791410167092e+00 1.120275056905098587e+01 2.745840678958102785e+02 2.743783917834178737e+03 2.743578241721786617e+04 2.743557674110546941e+05
3.813291139240506666e-01 2.103339891332212941e-01 2.103591400920352683e-01 2.105854987213610918e-01 2.115915370739202273e-01 2.128490850146191327e-01 2.354849479471997076e-01 4.618435772730052902e-01 2.725429870531061560e+00 5.240525751928901244e+00 1.027071751472458239e+01 2.517199221289172613e+02 2.515306215386973690e+03 2.515116914796753554e+04 2.515097984737731749e+05
3.908227848101266111e-01 1.912502615376678039e-01 1.912731901879648755e-01 1.914795480406385197e-01 1.923966940525213831e-01 1.935431265673749346e-01 2.141789118347391385e-01 4.205367645083811778e-01 2.484115291244801238e+00 4.776980320951935255e+00 9.362710380366202401e+00 2.294777532322510183e+02 2.293056279968671333e+03 2.292884154733287141e+04 2.292866942209748668e+05
4.003164556962025555e-01 1.715254690810862903e-01 1.715462310196181062e-01 1.717330884664044210e-01 1.725635660076769717e-01 1.736016629342676254e-01 1.922874076128997800e-01 3.791448543992211317e-01 2.247719322262434982e+00 4.323913175443783175e+00 8.476300881806480447e+00 2.077909107872159211e+02 2.076365378650429648e+03 2.076211005728256714e+04 2.076195568436039321e+05
4.098101265822785000e-01 1.514495252625695509e-01 1.514681698742436633e-01 1.516359713793105635e-01 1.523817558462746691e-01 1.533139864299797872e-01 1.700941369366718581e-01 3.378956420035925112e-01 2.015910692672798987e+00 3.880371860083028590e+00 7.609294194903488240e+00 1.865975662662855257e+02 1.864612616935492042e+03 1.864476312362755925e+04 1.864462681905482314e+05
4.193037974683544444e-01 1.313598364097889881e-01 1.313764072801812677e-01 1.315255451137116727e-01 1.321883799294023831e-01 1.330169234490157504e-01 1.479307068020567217e-01 2.970685403324664353e-01 1.788446875636563460e+00 3.445533914863338154e+00 6.759707993316887098e+00 1.658400637590872293e+02 1.657218399063184279e+03 1.657100175210415546e+04 1.657088352825138427e+05
4.287974683544303889e-01 1.116484359856440289e-01 1.116629712556504728e-01 1.117937886857084256e-01 1.123751994859660125e-01 1.131019629862879960e-01 1.261837059920837001e-01 2.570011360500407127e-01 1.565175436629611117e+00 3.018702437273578454e+00 5.925756438561512240e+00 1.454643485003823571e+02 1.453638649079952756e+03 1.453538165487565675e+04 1.453528117128327140e+05
4.382911392405063333e-01 9.277165936792941547e-02 9.278419203686723293e-02 9.289698605730756231e-02 9.339829281482014967e-02 9.402492626171086998e-02 1.053043283057440299e-01 2.180983487460755321e-01 1.346038553149390804e+00 2.599305446930852082e+00 5.105839234493774192e+00 1.254194610375140400e+02 1.253359665440829076e+03 1.253276170947397986e+04 1.253267821498054836e+05
4.477848101265822778e-01 7.526314361565006328e-02 7.527370179803891115e-02 7.536872543953861137e-02 7.579105273509278984e-02 7.631896185453551640e-02 8.582132600450464999e-02 1.808449675041958749e-01 1.131081382501108124e+00 2.186899621386566128e+00 4.298536099157481694e+00 1.056570870321614564e+02 1.055893502029073943e+03 1.055825765199819580e+04 1.055818991516894312e+05
4.572784810126582222e-01 5.975114224727393758e-02 5.975974938760906380e-02 5.983721365062519282e-02 6.018149926403022071e-02 6.061185628078650384e-02 6.835828258239959321e-02 1.458225455985304453e-01 9.204651757598391049e-01 1.781179209272404140e+00 3.502607276297534433e+00 8.613115449350380004e+01 8.607737846548124026e+02 8.607200086267899678e+03 8.607146310239876038e+04
4.667721518987341667e-01 4.698140863341950663e-02 4.698808368245636913e-02 4.704815912378816634e-02 4.731516108526279130e-02 4.764891353710607597e-02 5.365645767028516533e-02 1.137318990020761145e-01 7.144863123199854948e-01 1.381991216006551504e+00 2.717001023379683744e+00 6.679747177729001351e+01 6.675518850951993954e+02 6.675096018274293783e+03 6.675053735006523493e+04
4.762658227848101111e-01 3.784724096414233269e-02 3.785199851952168043e-02 3.789481651793583095e-02 3.808511873310982399e-02 3.832299650207731528e-02 4.260479634349213784e-02 8.542279475764036345e-02 5.136027788991227583e-01 9.893583168341031353e-01 1.940869392704063889e+00 4.761340103446217853e+01 4.757933851759445361e+02 4.757593226590767699e+03 4.757559164073900320e+04
4.857594936708861111e-01 3.342872029589299271e-02 3.343157070932321201e-02 3.345722443019517184e-02 3.357124096740389529e-02 3.371376163891479094e-02 3.627913372611097503e-02 6.193285459807284371e-02 3.184700633176915097e-01 6.035114063394899642e-01 1.173594092383086984e+00 2.853756302247574439e+01 2.850747717420944127e+02 2.850446858938280911e+03 2.850416773090014613e+04
4.952531645569620555e-01 3.504374199319389843e-02 3.504469144585647261e-02 3.505323651981963329e-02 3.509121462632258659e-02 3.513868725945127475e-02 3.599319465576764077e-02 4.453826861893130790e-02 1.299890082505680000e-01 2.249342745079420947e-01 4.148248070226902562e-01 9.529570367730602953e+00 9.498030999936729302e+01 9.494877063157340444e+02 9.494561669479402553e+03
5.047468354430380000e-01 3.504374199319384292e-02 3.504469144585641710e-02 3.505323651981957778e-02 3.509121462632253108e-02 3.513868725945121924e-02 3.599319465576758525e-02 4.453826861893125239e-02 1.299890082505679445e-01 2.249342745079420391e-01 4.148248070226902007e-01 9.529570367730602953e+00 9.498030999936729302e+01 9.494877063157340444e+02 9.494561669479402553e+03
5.142405063291139999e-01 3.342872029589302740e-02 3.343157070932324670e-02 3.345722443019520653e-02 3.357124096740392999e-02 3.371376163891482564e-02 3.627913372611103748e-02 6.193285459807310045e-02 3.184700633176937856e-01 6.035114063394945161e-01 1.173594092383095866e+00 2.853756302247596821e+01 2.850747717420966296e+02 2.850446858938303194e+03 2.850416773090036804e+04
5.237341772151898889e-01 3.784724096414235350e-02 3.785199851952170125e-02 3.789481651793585176e-02 3.808511873310984480e-02 3.832299650207733610e-02 4.260479634349215866e-02 8.542279475764039121e-02 5.136027788991227583e-01 9.893583168341031353e-01 1.940869392704063889e+00 4.761340103446217853e+01 4.757933851759445361e+02 4.757593226590767699e+03 4.757559164073900320e+04
5.332278481012657778e-01 4.698140863341945112e-02 4.698808368245631362e-02 4.704815912378811082e-02 4.731516108526273579e-02 4.764891353710602045e-02 5.365645767028510982e-02 1.137318990020760590e-01 7.144863123199854948e-01 1.381991216006551504e+00 2.717001023379683300e+00 6.679747177729001351e+01 6.675518850951993954e+02 6.675096018274293783e+03 6.675053735006523493e+04
5.427215189873417778e-01 5.975114224727401391e-02 5.975974938760914013e-02 5.983721365062526915e-02 6.018149926403029704e-02 6.061185628078658016e-02 6.835828258239966260e-02 1.458225455985305286e-01 9.204651757598392159e-01 1.781179209272404362e+00 3.502607276297534433e+00 8.613115449350380004e+01 8.607737846548124026e+02 8.607200086267899678e+03 8.607146310239876038e+04
5.522151898734177777e-01 7.526314361565032696e-02 7.527370179803917483e-02 7.536872543953887504e-02 7.579105273509305352e-02 7.631896185453578008e-02 8.582132600450492754e-02 1.808449675041962634e-01 1.131081382501109678e+00 2.186899621386568793e+00 4.298536099157487911e+00 1.056570870321615701e+02 1.055893502029075080e+03 1.055825765199820671e+04 1.055818991516895476e+05
5.617088607594936667e-01 9.277165936792955425e-02 9.278419203686737171e-02 9.289698605730770109e-02 9.339829281482028844e-02 9.402492626171100876e-02 1.053043283057441687e-01 2.180983487460756709e-01 1.346038553149390804e+00 2.599305446930852082e+00 5.105839234493775081e+00 1.254194610375140400e+02 1.253359665440829076e+03 1.253276170947397986e+04 1.253267821498054836e+05
5.712025316455695556e-01 1.116484359856443065e-01 1.116629712556507503e-01 1.117937886857087032e-01 1.123751994859662900e-01 1.131019629862882736e-01 1.261837059920839776e-01 2.570011360500409348e-01 1.565175436629610228e+00 3.018702437273576233e+00 5.925756438561508688e+00 1.454643485003822434e+02 1.453638649079951620e+03 1.453538165487564584e+04 1.453528117128325976e+05
5.806962025316455556e-01 1.313598364097895155e-01 1.313764072801817950e-01 1.315255451137122000e-01 1.321883799294029105e-01 1.330169234490162777e-01 1.479307068020572491e-01 2.970685403324669904e-01 1.788446875636563904e+00 3.445533914863338598e+00 6.759707993316887098e+00 1.658400637590872293e+02 1.657218399063184279e+03 1.657100175210415546e+04 1.657088352825138427e+05
5.901898734177215555e-01 1.514495252625703559e-01 1.514681698742444682e-01 1.516359713793113684e-01 1.523817558462754740e-01 1.533139864299805921e-01 1.700941369366726630e-01 3.378956420035933439e-01 2.015910692672799875e+00 3.880371860083029478e+00 7.609294194903489128e+00 1.865975662662855257e+02 1.864612616935492042e+03 1.864476312362755925e+04 1.864462681905482314e+05
5.996835443037975555e-01 1.715254690810874283e-01 1.715462310196192441e-01 1.717330884664055590e-01 1.725635660076781097e-01 1.736016629342687911e-01 1.922874076129009457e-01 3.791448543992225195e-01 2.247719322262438535e+00 4.323913175443790280e+00 8.476300881806492882e+00 2.077909107872162053e+02 2.076365378650432376e+03 2.076211005728259624e+04 2.076195568436041940e+05
6.091772151898734444e-01 1.912502615376686643e-01 1.912731901879657359e-01 1.914795480406393802e-01 1.923966940525222435e-01 1.935431265673757950e-01 2.141789118347400267e-01 4.205367645083822326e-01 2.484115291244804347e+00 4.776980320951940584e+00 9.362710380366211282e+00 2.294777532322512457e+02 2.293056279968673607e+03 2.292884154733289324e+04 2.292866942209750996e+05
6.186708860759493334e-01 2.103339891332221545e-01 2.103591400920361287e-01 2.105854987213619522e-01 2.115915370739210877e-01 2.128490850146199931e-01 2.354849479472005680e-01 4.618435772730061784e-01 2.725429870531062448e+00 5.240525751928902132e+00 1.027071751472458239e+01 2.517199221289172613e+02 2.515306215386973690e+03 2.515116914796753554e+04 2.515097984737731749e+05
6.281645569620253333e-01 2.285290137693492263e-01 2.285564493232374317e-01 2.288033693082312803e-01 2.299007914637594407e-01 2.312725691581696275e-01 2.559645676575533213e-01 5.028845526513902042e-01 2.972084402589758589e+00 5.715639791410167980e+00 1.120275056905098765e+01 2.745840678958102785e+02 2.743783917834178737e+03 2.743578241721786617e+04 2.743557674110546941e+05
6.376582278481013333e-01 2.456261752293398548e-01 2.456559649071926310e-01 2.459240720078677001e-01 2.471156591219791088e-01 2.486051430146183905e-01 2.754158530821251838e-01 5.435229537571933944e-01 3.224593960507875057e+00 6.203561745786410064e+00 1.216149731634348008e+01 2.981424047030828319e+02 2.979213411453764820e+03 2.978992347896057981e+04 2.978970241540287388e+05
6.471518987341772222e-01 2.614520168336831318e-01 2.614842380447743864e-01 2.617742289445956771e-01 2.630630773882458029e-01 2.646741379428085295e-01 2.936732279249371080e-01 5.836641277462227828e-01 3.483573125959079420e+00 6.705694235084475707e+00 1.314993645333526828e+01 3.224735629293733155e+02 3.222382561142229861e+03 3.222147254327080009e+04 3.222123723645564751e+05
6.566455696202532222e-01 2.758667174764398156e-01 2.759014562471910348e-01 2.762141051839518968e-01 2.776036560140002218e-01 2.793405945515605726e-01 3.106054882276474416e-01 6.232544249885159093e-01 3.749743792597199921e+00 7.223620867717960081e+00 1.417137501795948040e+01 3.476635742295524665e+02 3.474152941838236529e+03 3.473904661792507977e+04 3.473879833787934622e+05
6.661392405063291111e-01 2.887624776044054320e-01 2.887998294297817181e-01 2.891359958581681822e-01 2.906300688732192383e-01 2.924976601420330447e-01 3.261143029806817251e-01 6.622807313671683627e-01 4.023945015232034628e+00 7.759127552859664156e+00 1.522949262811492410e+01 3.738070162403673180e+02 3.735471300105233695e+03 3.735211413875389553e+04 3.735185425252405112e+05
6.756329113924051111e-01 3.000621591133670885e-01 3.001022299421784445e-01 3.004628674014804268e-01 3.020657005539337248e-01 3.040692419945003611e-01 3.401329879246997034e-01 7.007704472266933493e-01 4.307145040246630252e+00 8.314227921379892194e+00 1.632839368364641786e+01 4.010083502724396567e+02 4.007382943292375785e+03 4.007112887349173980e+04 4.007085881754853763e+05
6.851265822784810000e-01 3.097180224140009819e-01 3.097609297915352999e-01 3.101470961893442180e-01 3.118633912907171069e-01 3.140087601674332873e-01 3.526253999483238699e-01 7.387917977572298067e-01 4.600455775846288731e+00 8.891193529278577756e+00 1.747266903614315225e+01 4.293834933656428348e+02 4.291047471454702645e+03 4.290768725234529848e+04 4.290740850612512440e+05
6.946202531645570000e-01 3.177104402156820662e-01 3.177563146122734938e-01 3.181691841815961208e-01 3.200041600452523394e-01 3.222978798748226126e-01 3.635848368070874193e-01 7.764544061297355970e-01 4.905150099356218263e+00 9.492589758496754015e+00 1.866746907677782374e+01 4.590616763542692524e+02 4.587757369580751401e+03 4.587471430184556812e+04 4.587442836244937498e+05
7.041139240506328889e-01 3.240464985159465794e-01 3.240954848765786878e-01 3.245363621222675521e-01 3.264958165475514429e-01 3.289451345791563619e-01 3.730328591480441824e-01 8.139101048369222768e-01 5.222682561725703998e+00 1.012131862493546031e+01 1.991859075135497648e+01 4.901876528194916318e+02 4.898960109708272284e+03 4.898668467859608063e+04 4.898639303674742114e+05
7.136075949367088889e-01 3.287584220686528558e-01 3.288106816269089072e-01 3.292810176512134257e-01 3.313713999814555944e-01 3.339843778942583330e-01 3.810179803247075725e-01 8.513540046291998564e-01 5.554714247674121808e+00 1.078067007327959104e+01 2.123258172449052950e+01 5.229243409826156039e+02 5.226284584027538585e+03 5.225988701447676431e+04 5.225959113189689815e+05
7.231012658227847778e-01 3.319017850924033675e-01 3.319574975025315067e-01 3.324589091936850371e-01 3.346874055988116048e-01 3.374730261052198976e-01 3.876141952205683916e-01 8.890258863740538864e-01 5.903142797908908612e+00 1.147438381072541347e+01 2.261686583635842140e+01 5.574560030667429373e+02 5.571572914601597404e+03 5.571274202995013911e+04 5.571244331834355835e+05
7.325949367088607778e-01 3.335534887495765766e-01 3.336128546038585330e-01 3.341471472923960850e-01 3.365217814636742300e-01 3.394900741777718833e-01 3.929193430315298663e-01 9.272120315691096959e-01 6.270138916944906882e+00 1.220672434514023763e+01 2.407989520153089913e+01 5.939920963082826120e+02 5.936918981684080791e+03 5.936618783544206235e+04 5.936588763730218634e+05
7.420886075949367777e-01 3.338095053262810086e-01 3.338727491422581184e-01 3.344419434860518292e-01 3.369716961251351117e-01 3.401338869239892149e-01 3.970533213033632380e-01 9.662476650971030256e-01 6.658191103034500458e+00 1.298257270074272007e+01 2.563133589615916108e+01 6.327719692761481838e+02 6.324715407213545404e+03 6.324414978658752079e+04 6.324384935803272529e+05
7.515822784810126667e-01 3.327824052472694305e-01 3.328497790320498750e-01 3.334561430950736538e-01 3.361510944862905470e-01 3.395197837253116635e-01 4.001561900276918160e-01 1.006520253051493397e+00 7.070160883289509535e+00 1.380753936133174875e+01 2.728229631741622896e+01 6.740706302094712328e+02 6.737711260447486893e+03 6.737411756282765418e+04 6.737381805866291979e+05
7.610759493670886666e-01 3.305986971042697564e-01 3.306704846330109082e-01 3.313165723916814409e-01 3.341880735413282899e-01 3.377774499783868789e-01 4.023862258454409258e-01 1.048473984515981394e+00 7.509351571221385413e+00 1.468810444533850124e+01 2.904561019357273466e+01 7.182058861088158892e+02 7.179083472814219931e+03 7.178785933986827149e+04 7.178756180104085943e+05
7.705696202531645556e-01 3.273960227030943138e-01 3.274725446885081714e-01 3.281612425572329461e-01 3.312221219737875311e-01 3.350482212444806929e-01 4.039180081169582159e-01 1.092615876841733336e+00 7.979594564089484976e+00 1.563179310547587519e+01 3.093619018824865563e+01 7.655472501613420491e+02 7.652525937409093785e+03 7.652231280988661456e+04 7.652201815346617950e+05
7.800632911392405555e-01 3.233202586276740509e-01 3.234018790108806884e-01 3.241364624597402599e-01 3.274012777880050407e-01 3.314822969483359749e-01 4.049406418342933467e-01 1.139524090693867286e+00 8.485358579289606240e+00 1.664739689995153782e+01 3.297147354127540098e+01 8.165271523248208041e+02 8.162361640920559694e+03 8.162070652687794063e+04 8.162041553864518646e+05
7.895569620253164445e-01 3.185225828383319580e-01 3.186097165041598678e-01 3.193939194966109452e-01 3.228792661297267830e-01 3.272359494211216080e-01 4.056562486662283473e-01 1.189859241117295907e+00 9.031889165627971394e+00 1.774525574841760900e+01 3.517198891399689131e+01 8.716551808618023642e+02 8.713685105372478574e+03 8.713398435047923704e+04 8.713369768015468726e+05
7.990506329113924444e-01 3.131565692361162889e-01 3.132496915562223427e-01 3.140877924371765495e-01 3.178126852414175918e-01 3.224688012467189502e-01 4.062788893421426795e-01 1.244379770296379917e+00 9.625388579838753955e+00 1.893762059044139079e+01 3.756208461164666090e+01 9.315363576294997756e+02 9.312545167171872890e+03 9.312263326259559835e+04 9.312235142168329330e+05
8.085443037974683334e-01 3.073753748408956654e-01 3.074750335881260010e-01 3.083719623131991883e-01 3.123583122024133352e-01 3.173412495639310604e-01 4.070341220712493380e-01 1.303962847144432669e+00 1.027325009787626620e+01 2.023912482091163412e+01 4.017087426698237351e+01 9.968948476783779142e+02 9.966182098410210529e+03 9.965905460572853917e+04 9.965877796789117856e+05
8.180379746835443333e-01 3.013290832152812904e-01 3.014359135911958698e-01 3.023973869744268628e-01 3.066706020110091524e-01 3.120121208067370144e-01 4.081594591298385311e-01 1.369632842360853919e+00 1.098436667467100669e+01 2.166740426612673431e+01 4.303347944903818245e+01 1.068605088228787963e+03 1.068333892053894124e+04 1.068306772436404863e+05 1.068304060474655824e+06
8.275316455696202222e-01 2.951622640659257724e-01 2.952770078693183198e-01 2.963097020998514131e-01 3.008994542355540869e-01 3.066366444051823459e-01 4.099060674584915631e-01 1.442600297991583735e+00 1.176954260332250612e+01 2.324392294257908631e+01 4.619268362109224313e+01 1.147733196189723913e+03 1.147467550152064723e+04 1.147440985548298631e+05 1.147438329087922117e+06
8.370253164556962222e-01 2.890118027078912855e-01 2.891353330912854736e-01 2.902471065418333329e-01 2.951883218776014672e-01 3.013648410473117045e-01 4.125421861020954206e-01 1.524315636649932859e+00 1.264205014212830669e+01 2.499508848154871998e+01 4.970116516038955012e+01 1.235592845744749184e+03 1.235332735122312261e+04 1.235306724060068664e+05 1.235304122953844257e+06
8.465189873417722222e-01 2.830050445250539837e-01 2.831383984127117670e-01 2.843385834016317060e-01 2.896727389079425397e-01 2.963404332908310401e-01 4.163589321828245482e-01 1.616543921102759684e+00 1.361839381030210916e+01 2.695378257607916694e+01 5.362456010763327896e+01 1.333821881622230649e+03 1.333567177082158014e+04 1.333541706628151005e+05 1.333539159582750173e+06
8.560126582278481111e-01 2.772582890374181708e-01 2.774027102354438279e-01 2.787025010176745199e-01 2.844793489386998608e-01 2.917004088399816064e-01 4.216794870630524716e-01 1.721470269293760902e+00 1.471937809160084498e+01 2.916149789416427396e+01 5.804573749929112836e+01 1.444489238545380204e+03 1.444239706085246507e+04 1.444214752839233261e+05 1.444212257514631609e+06
8.655063291139241111e-01 2.718756561241418845e-01 2.720326536507576276e-01 2.734456313902995372e-01 2.797255324549301481e-01 2.875754087857184116e-01 4.288731827399071550e-01 1.841850922281794034e+00 1.597162831770066305e+01 3.167138097927718476e+01 6.307088630243023175e+01 1.570247141813776352e+03 1.570002453723264625e+04 1.569977984914213594e+05 1.569975538033308461e+06
8.750000000000000000e-01 2.669483338571678743e-01 2.671197624285964189e-01 2.686626195714535981e-01 2.755197624285964375e-01 2.840911910000250007e-01 4.383769052857393600e-01 1.981234048142882287e+00 1.740980547671431466e+01 3.455266261957145701e+01 6.883837690528575592e+01 1.714552662619571720e+03 1.714312409119100266e+04 1.714288383769053034e+05 1.714285981234048260e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod3.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.237783986433145356e-01 3.239498272147430802e-01 3.254926843576002593e-01 3.323498272147430987e-01 3.409212557861716619e-01 4.952069700718859657e-01 2.038064112929029115e+00 1.746663554150045883e+01 3.460949268435760473e+01 6.889520697007189654e+01 1.714609492684357747e+03 1.714318092125578914e+04 1.714288952069701045e+05 1.714286038064112887e+06
1.344936708860759444e-01 3.279235719656943826e-01 3.280805694923101257e-01 3.294935472318520353e-01 3.357734482964826461e-01 3.436233246272709096e-01 4.849210985814595420e-01 1.897898838123345699e+00 1.602767623354220916e+01 3.172742889511872377e+01 6.312693421827174944e+01 1.570303189729616861e+03 1.570008058514848017e+04 1.569978545393371023e+05 1.569975594081223244e+06
1.439873417721518889e-01 3.311978233935757854e-01 3.313422445916014425e-01 3.326420353738321345e-01 3.384188832948574754e-01 3.456399431961392210e-01 4.756190214192100862e-01 1.775409803649918405e+00 1.477331762595700226e+01 2.921543742852043124e+01 5.809967703364728209e+01 1.444543178079736208e+03 1.444245100038682176e+04 1.444215292234576773e+05 1.444212311454165960e+06
1.534810126582278333e-01 3.333651804612280389e-01 3.334985343488858223e-01 3.346987193378057612e-01 3.400328748441165394e-01 3.467005692270050954e-01 4.667190681189985479e-01 1.666904057038933296e+00 1.366875394623828122e+01 2.700414271201533367e+01 5.367492024356943858e+01 1.333872241758166410e+03 1.333572213095751249e+04 1.333542210229509801e+05 1.333539209942885675e+06
1.629746835443038055e-01 3.342204400101381201e-01 3.343439703935323082e-01 3.354557438440801675e-01 3.403969591798483019e-01 3.465734783495585392e-01 4.577508234043422553e-01 1.569524273952179305e+00 1.268725877943055025e+01 2.504029711885096177e+01 4.974637379769178125e+01 1.235638054382051223e+03 1.235337255986042328e+04 1.235307176146441343e+05 1.235304168162481161e+06
1.724683544303797500e-01 3.335978383912456269e-01 3.337125821946381743e-01 3.347452764251712676e-01 3.393350285608739414e-01 3.450722187305022004e-01 4.483416417838114731e-01 1.481035872316903923e+00 1.180797817764782742e+01 2.328235851690440938e+01 4.623111919541757686e+01 1.147771631764049289e+03 1.147471393709497352e+04 1.147441369904042222e+05 1.147438367523496738e+06
1.819620253164556944e-01 3.313776505422226237e-01 3.314844809181372032e-01 3.324459543013681961e-01 3.367191693379504858e-01 3.420606881336783478e-01 4.382080264567798644e-01 1.399681409687794975e+00 1.101441524199794664e+01 2.169745283345367071e+01 4.306352801636511884e+01 1.068635136796114693e+03 1.068336896910626638e+04 1.068307072922077787e+05 1.068304090523222927e+06
1.914556962025316666e-01 3.274904103388976973e-01 3.275900690861280329e-01 3.284869978112012201e-01 3.324733477004153670e-01 3.374562850619330923e-01 4.271491575692514253e-01 1.324077882642434645e+00 1.029336513337426773e+01 2.025923985640963565e+01 4.019098930248037504e+01 9.969149627138758660e+02 9.966202213445707457e+03 9.965907472076403792e+04 9.965877997939472552e+05
2.009493670886076111e-01 3.219186540718045331e-01 3.220117763919105869e-01 3.228498772728647936e-01 3.265747700771058359e-01 3.312308860824071943e-01 4.150409741778308681e-01 1.253141855132068105e+00 9.634150664674439923e+00 1.894638267527707498e+01 3.757084669648234154e+01 9.315451197143353284e+02 9.312553929256706397e+03 9.312264202468041913e+04 9.312235229789174628e+05
2.104430379746835555e-01 3.146962892876349893e-01 3.147834229534628991e-01 3.155676259459139765e-01 3.190529725790298143e-01 3.234096558704246394e-01 4.018299551155313787e-01 1.186032947566598938e+00 9.028062872077274648e+00 1.774142945486691403e+01 3.516816262044618924e+01 8.716513545682516906e+02 8.713681279078928128e+03 8.713398052418569569e+04 8.713369729752532439e+05
2.199367088607595000e-01 3.059058590501558816e-01 3.059874794333625192e-01 3.067220628822220907e-01 3.099868782104868714e-01 3.140678973708178057e-01 3.875262422567751774e-01 1.122109691116348618e+00 8.467944179712084463e+00 1.662998250037401249e+01 3.295405914169786854e+01 8.165097379252430301e+02 8.162344226520977827e+03 8.162068911247832875e+04 8.162041379720519762e+05
2.294303797468354444e-01 2.956740886629337095e-01 2.957506106483475672e-01 2.964393085170723419e-01 2.995001879336269268e-01 3.033262872043200886e-01 3.721960740767976117e-01 1.060893942801572676e+00 7.947872630049324094e+00 1.560007117143571342e+01 3.090446825420849564e+01 7.655155282273019566e+02 7.652494215475053352e+03 7.652228108795256412e+04 7.652201498127277009e+05
2.389240506329113889e-01 2.841661574215038066e-01 2.842379449502449584e-01 2.848840327089154911e-01 2.877555338585623401e-01 2.913449102956209291e-01 3.559536861626749760e-01 1.002041444833215111e+00 7.462919031538618242e+00 1.464167190565573229e+01 2.899917765388995861e+01 7.181594535691328929e+02 7.179037040274534775e+03 7.178781290732855268e+04 7.178755715778688900e+05
2.484177215189873333e-01 2.715791303298825676e-01 2.716465041146630122e-01 2.722528681776867909e-01 2.749478195689036841e-01 2.783165088079248006e-01 3.389529151103049531e-01 9.453169781341065336e-01 7.008957608372123005e+00 1.374633608641436311e+01 2.722109304249884332e+01 6.740094269345538578e+02 6.737650057172569177e+03 6.737405635955273465e+04 6.737381193833543221e+05
2.579113924050633333e-01 2.581349212813122684e-01 2.581981650972893783e-01 2.587673594410830891e-01 2.612971120801663716e-01 2.644593028790204747e-01 3.213787372583944424e-01 8.905730810521337304e-01 6.582516518989527832e+00 1.290689811669774301e+01 2.555566131211417158e+01 6.326962946921028106e+02 6.324639732629496393e+03 6.324407411200342904e+04 6.324384179057428846e+05
2.674050632911392222e-01 2.440730552589242819e-01 2.441324211132062383e-01 2.446667138017438181e-01 2.470413479730219353e-01 2.500096406871196164e-01 3.034389095408775994e-01 8.377315980784574290e-01 6.180658483454254615e+00 1.211724391164958625e+01 2.399041476804024597e+01 5.939026158747919908e+02 5.936829501250590511e+03 5.936609835500857298e+04 5.936587868925883668e+05
2.768987341772152222e-01 2.296433736945153181e-01 2.296990861046434851e-01 2.302004977957969600e-01 2.324289942009235832e-01 2.352146147073318205e-01 2.853557838226803423e-01 7.867674749761657260e-01 5.800884386511020452e+00 1.137212539932752442e+01 2.251460742496053413e+01 5.573537446553450536e+02 5.571470656190199406e+03 5.571263977153873566e+04 5.571243309250242310e+05
2.863924050632911111e-01 2.150987080278486396e-01 2.151509675861046911e-01 2.156213036104091818e-01 2.177116859406513782e-01 2.203246638534541169e-01 2.673582662839033564e-01 7.376942905883956403e-01 5.441054533633318258e+00 1.066701035923878749e+01 2.111892201044972595e+01 5.228106812685748537e+02 5.226170924313497380e+03 5.225977335476272856e+04 5.225957976592549821e+05
2.958860759493671111e-01 2.006874549099416372e-01 2.007364412705737455e-01 2.011773185162626099e-01 2.031367729415465284e-01 2.055860909731513919e-01 2.496738155420392125e-01 6.905510612309173624e-01 5.099323518119699195e+00 9.997959581329455503e+00 1.979523170774897167e+01 4.900642937758856306e+02 4.898836750664666397e+03 4.898656131955247838e+04 4.898638070084305946e+05
3.053797468354430555e-01 1.866459416250813574e-01 1.866918160216727574e-01 1.871046855909954121e-01 1.889396614546516306e-01 1.912333812842219039e-01 2.325203382164866828e-01 6.453899075391346107e-01 4.774085600765613613e+00 9.361525259906144925e+00 1.853640457818720932e+01 4.589306118556783645e+02 4.587626305082158069e+03 4.587458323734695296e+04 4.587441525599948945e+05
3.148734177215190000e-01 1.731904846424618116e-01 1.732333920199961297e-01 1.736195584178050477e-01 1.753358535191779644e-01 1.774812223958940893e-01 2.160978621767846997e-01 6.022642599856906642e-01 4.463928238074750254e+00 8.754665991507037504e+00 1.733614149837161378e+01 4.292469658278712927e+02 4.290910943916931501e+03 4.290755072480753006e+04 4.290739485337134684e+05
3.243670886075949444e-01 1.605091215404343685e-01 1.605491923692456968e-01 1.609098298285477069e-01 1.625126629810010048e-01 1.645162044215676411e-01 2.005799503517669835e-01 5.612174096537605461e-01 4.167592002673695006e+00 8.174674883806956061e+00 1.618884064607347995e+01 4.008687972348665767e+02 4.007243390254802307e+03 4.007098932045415131e+04 4.007084486224476714e+05
3.338607594936708889e-01 1.487531312243469406e-01 1.487904830497232267e-01 1.491266494781096907e-01 1.506207224931607469e-01 1.524883137619745810e-01 1.861049566006232336e-01 5.222713849871098990e-01 3.883935668851976608e+00 7.619118206479606137e+00 1.508948328173486431e+01 3.736670068939872635e+02 3.735331290758853811e+03 3.735197412940751383e+04 3.735184025158941513e+05
3.433544303797468333e-01 1.380286348271454744e-01 1.380633735978966936e-01 1.383760225346575556e-01 1.397655733647058529e-01 1.415025119022662314e-01 1.727674055783530727e-01 4.854163423392213739e-01 3.611905709947904164e+00 7.085782785068663436e+00 1.403353693531018109e+01 3.475257361469030002e+02 3.474015103755585642e+03 3.473890877984241524e+04 3.473878455407107249e+05
3.528481012658227778e-01 1.283887682661353224e-01 1.284209894772265770e-01 1.287109803770478678e-01 1.299998288206980213e-01 1.316108893752607201e-01 1.606099793573892986e-01 4.506008791786749734e-01 3.350509877391531610e+00 6.572630986516927898e+00 1.301687320476771959e+01 3.223404996808057490e+02 3.222249497893662465e+03 3.222133948002223042e+04 3.222122393013079418e+05
3.623417721518987777e-01 1.198271111704199282e-01 1.198569008482727183e-01 1.201250079489477873e-01 1.213165950630591960e-01 1.228060789556984639e-01 1.496167890232052433e-01 4.177238896982731764e-01 3.098794896448952230e+00 6.077762681727485017e+00 1.203569825228454881e+01 2.980166056390236804e+02 2.979087612389702372e+03 2.978979767989649554e+04 2.978968983549644472e+05
3.718354430379746667e-01 1.122732190823216847e-01 1.123006546362098901e-01 1.125475746212037248e-01 1.136449967767318853e-01 1.150167744711420997e-01 1.397087729705257797e-01 3.866287579643626349e-01 2.855828607902731076e+00 5.599383996723140910e+00 1.108649477436395969e+01 2.744678121011232861e+02 2.743667662039491915e+03 2.743566616142317798e+04 2.743556511552600423e+05
3.813291139240506666e-01 1.055912128086835405e-01 1.056163637674975148e-01 1.058427223968233244e-01 1.068487607493824598e-01 1.081063086900813791e-01 1.307421716226619401e-01 3.571008009484675783e-01 2.620687094206523682e+00 5.135782975604363365e+00 1.016597473840004362e+01 2.516151793525927189e+02 2.515201472610649034e+03 2.515106440519121315e+04 2.515096937309968343e+05
3.908227848101266111e-01 9.958241351038556177e-02 9.960534216068263336e-02 9.981170001335627762e-02 1.007288460252391271e-01 1.018752785400926925e-01 1.225110638074568964e-01 3.288689164810988941e-01 2.392447443217519343e+00 4.685312472924652916e+00 9.271042532338919173e+00 2.293860853842237191e+02 2.292964612120643778e+03 2.292874987948484340e+04 2.292866025531268388e+05
4.003164556962025555e-01 9.399296704194316787e-02 9.401372898047498372e-02 9.420058642726129861e-02 9.503106396853383542e-02 9.606916089512451684e-02 1.147549055737566576e-01 3.016123523600779954e-01 2.170186820223291679e+00 4.246380673404640760e+00 8.398768379767338033e+00 2.077133782851767876e+02 2.076287846148390599e+03 2.076203252478052673e+04 2.076194793111018953e+05
4.098101265822785000e-01 8.852728001535122015e-02 8.854592462702531863e-02 8.871372613209224656e-02 8.945951059905633829e-02 9.039174118276145642e-02 1.071718916894535134e-01 2.749733967563741666e-01 1.952988447425580754e+00 3.817449614835810578e+00 7.546371949656269784e+00 1.865346440210383037e+02 1.864549694690244905e+03 1.864470020138231121e+04 1.864462052683029906e+05
4.193037974683544444e-01 8.286790879553407319e-02 8.288447966592633886e-02 8.303361749945674386e-02 8.369645231514745432e-02 8.452499583476084932e-02 9.943877918780182068e-02 2.485766127182115204e-01 1.739954948022308656e+00 3.397041987249083128e+00 6.711216065702632072e+00 1.657915718314729645e+02 1.657169907135570156e+03 1.657095326017654224e+04 1.657087867905862222e+05
4.287974683544303889e-01 7.670232796343391668e-02 7.671686323344036051e-02 7.684768066349831339e-02 7.742909146375590024e-02 7.815585496407788380e-02 9.123759796987358783e-02 2.220550280278306143e-01 1.530229328607401129e+00 2.983756329251368022e+00 5.890810330539302697e+00 1.454294023923601458e+02 1.453603702971930488e+03 1.453534670876763448e+04 1.453527767667246808e+05
4.382911392405063333e-01 6.975679257252606624e-02 6.976932524146388370e-02 6.988211926190421308e-02 7.038342601941680043e-02 7.101005946630752075e-02 8.228946151034068068e-02 1.950834819506721829e-01 1.323023686353987260e+00 2.576290580135448760e+00 5.082824367698370871e+00 1.253964461707186331e+02 1.253336650574033683e+03 1.253273869460718379e+04 1.253267591349386785e+05
4.477848101265822778e-01 6.183734069322634197e-02 6.184789887561519678e-02 6.194292251711489006e-02 6.236524981266906853e-02 6.289315893211179509e-02 7.239552308208092868e-02 1.674191645817721397e-01 1.117655579578684444e+00 2.173473818464142227e+00 4.285110296235058236e+00 1.056436612292390436e+02 1.055880076226151459e+03 1.055824422619527286e+04 1.055818857258865028e+05
4.572784810126582222e-01 5.287790378609253522e-02 5.288651092642766144e-02 5.296397518944379046e-02 5.330826080284881835e-02 5.373861781960510148e-02 6.148504412121819085e-02 1.389493071373490429e-01 9.135919372986577303e-01 1.774305970811222766e+00 3.495734037836353281e+00 8.612428125504261800e+01 8.607669114163512631e+02 8.607193213029438994e+03 8.607145622916029242e+04
4.667721518987341667e-01 4.299554605702744781e-02 4.300222110606431031e-02 4.306229654739610752e-02 4.332929850887073248e-02 4.366305096071401715e-02 4.967059509389310651e-02 1.097460364256840487e-01 7.105004497435934985e-01 1.378005353430159508e+00 2.713015160803291526e+00 6.679348591471362795e+01 6.675478992326229672e+02 6.675092032411716900e+03 6.675053336420265259e+04
4.762658227848101111e-01 3.255308030332355884e-02 3.255783785870290659e-02 3.260065585711705710e-02 3.279095807229105014e-02 3.302883584125854144e-02 3.731063568267336400e-02 8.012863409682159654e-02 5.083086182383039775e-01 9.840641561732843545e-01 1.935575232043245109e+00 4.760810687380136130e+01 4.757880910152837259e+02 4.757587932430106775e+03 4.757558634657834045e+04
4.857594936708861111e-01 2.222974211935016889e-02 2.223259253278038819e-02 2.225824625365234802e-02 2.237226279086106800e-02 2.251478346237196712e-02 2.508015554956815468e-02 5.073387642153001642e-02 3.072710851411487032e-01 5.923124281629471577e-01 1.162395114206544289e+00 2.852636404429919992e+01 2.850635727639178754e+02 2.850435659960104203e+03 2.850415653192196987e+04
4.952531645569620555e-01 1.310127746809276045e-02 1.310222692075533463e-02 1.311077199471849704e-02 1.314875010122144687e-02 1.319622273435013503e-02 1.405073013066650105e-02 2.259580409383016991e-02 1.080465437254668482e-01 2.029918099828409428e-01 3.928823424975891321e-01 9.507627903205502662e+00 9.495836753484219628e+01 9.494657638512089761e+02 9.494539727014876917e+03
5.047468354430380000e-01 1.310127746809284718e-02 1.310222692075542136e-02 1.311077199471858377e-02 1.314875010122153361e-02 1.319622273435022176e-02 1.405073013066658778e-02 2.259580409383025665e-02 1.080465437254669453e-01 2.029918099828410261e-01 3.928823424975892431e-01 9.507627903205502662e+00 9.495836753484219628e+01 9.494657638512089761e+02 9.494539727014876917e+03
5.142405063291139999e-01 2.222974211935025562e-02 2.223259253278047493e-02 2.225824625365243475e-02 2.237226279086115474e-02 2.251478346237205733e-02 2.508015554956826224e-02 5.073387642153032867e-02 3.072710851411509791e-01 5.923124281629517096e-01 1.162395114206553171e+00 2.852636404429942374e+01 2.850635727639200923e+02 2.850435659960126486e+03 2.850415653192219179e+04
5.237341772151898889e-01 3.255308030332366293e-02 3.255783785870301067e-02 3.260065585711716118e-02 3.279095807229115422e-02 3.302883584125864552e-02 3.731063568267346808e-02 8.012863409682169369e-02 5.083086182383040885e-01 9.840641561732844655e-01 1.935575232043245109e+00 4.760810687380136130e+01 4.757880910152837259e+02 4.757587932430106775e+03 4.757558634657834045e+04
5.332278481012657778e-01 4.299554605702748944e-02 4.300222110606435194e-02 4.306229654739614915e-02 4.332929850887077411e-02 4.366305096071405878e-02 4.967059509389314814e-02 1.097460364256840903e-01 7.105004497435934985e-01 1.378005353430159508e+00 2.713015160803291526e+00 6.679348591471362795e+01 6.675478992326229672e+02 6.675092032411716900e+03 6.675053336420265259e+04
5.427215189873417778e-01 5.287790378609273645e-02 5.288651092642786267e-02 5.296397518944399169e-02 5.330826080284901958e-02 5.373861781960530271e-02 6.148504412121838514e-02 1.389493071373492650e-01 9.135919372986578413e-01 1.774305970811222988e+00 3.495734037836353281e+00 8.612428125504261800e+01 8.607669114163512631e+02 8.607193213029438994e+03 8.607145622916029242e+04
5.522151898734177777e-01 6.183734069322663340e-02 6.184789887561548821e-02 6.194292251711518149e-02 6.236524981266935996e-02 6.289315893211208652e-02 7.239552308208122011e-02 1.674191645817725560e-01 1.117655579578685998e+00 2.173473818464145335e+00 4.285110296235063565e+00 1.056436612292391573e+02 1.055880076226152596e+03 1.055824422619528377e+04 1.055818857258866192e+05
5.617088607594936667e-01 6.975679257252627441e-02 6.976932524146409187e-02 6.988211926190442125e-02 7.038342601941700860e-02 7.101005946630772891e-02 8.228946151034088885e-02 1.950834819506723772e-01 1.323023686353987483e+00 2.576290580135448760e+00 5.082824367698371759e+00 1.253964461707186331e+02 1.253336650574033683e+03 1.253273869460718379e+04 1.253267591349386785e+05
5.712025316455695556e-01 7.670232796343419424e-02 7.671686323344063807e-02 7.684768066349859095e-02 7.742909146375617779e-02 7.815585496407816135e-02 9.123759796987385151e-02 2.220550280278307809e-01 1.530229328607400241e+00 2.983756329251366246e+00 5.890810330539298256e+00 1.454294023923600321e+02 1.453603702971929351e+03 1.453534670876762357e+04 1.453527767667245644e+05
5.806962025316455556e-01 8.286790879553440625e-02 8.288447966592667193e-02 8.303361749945707693e-02 8.369645231514778738e-02 8.452499583476118239e-02 9.943877918780215375e-02 2.485766127182118534e-01 1.739954948022308878e+00 3.397041987249083128e+00 6.711216065702632072e+00 1.657915718314729645e+02 1.657169907135570156e+03 1.657095326017654224e+04 1.657087867905862222e+05
5.901898734177215555e-01 8.852728001535167812e-02 8.854592462702577660e-02 8.871372613209270452e-02 8.945951059905679625e-02 9.039174118276191439e-02 1.071718916894539714e-01 2.749733967563746662e-01 1.952988447425581198e+00 3.817449614835811023e+00 7.546371949656269784e+00 1.865346440210383037e+02 1.864549694690244905e+03 1.864470020138231121e+04 1.864462052683029906e+05
5.996835443037975555e-01 9.399296704194363972e-02 9.401372898047545557e-02 9.420058642726177045e-02 9.503106396853432114e-02 9.606916089512498869e-02 1.147549055737571572e-01 3.016123523600787726e-01 2.170186820223294788e+00 4.246380673404646089e+00 8.398768379767348691e+00 2.077133782851770718e+02 2.076287846148393328e+03 2.076203252478055583e+04 2.076194793111021572e+05
6.091772151898734444e-01 9.958241351038600586e-02 9.960534216068307745e-02 9.981170001335672171e-02 1.007288460252395712e-01 1.018752785400931365e-01 1.225110638074573682e-01 3.288689164810995602e-01 2.392447443217522007e+00 4.685312472924657357e+00 9.271042532338929831e+00 2.293860853842239464e+02 2.292964612120646052e+03 2.292874987948486523e+04 2.292866025531270716e+05
6.186708860759493334e-01 1.055912128086838181e-01 1.056163637674977923e-01 1.058427223968236019e-01 1.068487607493827374e-01 1.081063086900816567e-01 1.307421716226622177e-01 3.571008009484678558e-01 2.620687094206524126e+00 5.135782975604364253e+00 1.016597473840004362e+01 2.516151793525927189e+02 2.515201472610649034e+03 2.515106440519121315e+04 2.515096937309968343e+05
6.281645569620253333e-01 1.122732190823218790e-01 1.123006546362100844e-01 1.125475746212039191e-01 1.136449967767320796e-01 1.150167744711422940e-01 1.397087729705259740e-01 3.866287579643628014e-01 2.855828607902731076e+00 5.599383996723140910e+00 1.108649477436395969e+01 2.744678121011232861e+02 2.743667662039491915e+03 2.743566616142317798e+04 2.743556511552600423e+05
6.376582278481013333e-01 1.198271111704204278e-01 1.198569008482732179e-01 1.201250079489482869e-01 1.213165950630596956e-01 1.228060789556989635e-01 1.496167890232057707e-01 4.177238896982739536e-01 3.098794896448955338e+00 6.077762681727490346e+00 1.203569825228456125e+01 2.980166056390239078e+02 2.979087612389705555e+03 2.978979767989652100e+04 2.978968983549646800e+05
6.471518987341772222e-01 1.283887682661357110e-01 1.284209894772269656e-01 1.287109803770482563e-01 1.299998288206984098e-01 1.316108893752611086e-01 1.606099793573896872e-01 4.506008791786753620e-01 3.350509877391532054e+00 6.572630986516927898e+00 1.301687320476772136e+01 3.223404996808057490e+02 3.222249497893662465e+03 3.222133948002223042e+04 3.222122393013079418e+05
6.566455696202532222e-01 1.380286348271459185e-01 1.380633735978971377e-01 1.383760225346579997e-01 1.397655733647062970e-01 1.415025119022666755e-01 1.727674055783535167e-01 4.854163423392219290e-01 3.611905709947905940e+00 7.085782785068666101e+00 1.403353693531018642e+01 3.475257361469031707e+02 3.474015103755587461e+03 3.473890877984242979e+04 3.473878455407108413e+05
6.661392405063291111e-01 1.487531312243474124e-01 1.487904830497236985e-01 1.491266494781101626e-01 1.506207224931612187e-01 1.524883137619750528e-01 1.861049566006237055e-01 5.222713849871103431e-01 3.883935668851977052e+00 7.619118206479606137e+00 1.508948328173486608e+01 3.736670068939872635e+02 3.735331290758853811e+03 3.735197412940751383e+04 3.735184025158941513e+05
6.756329113924051111e-01 1.605091215404348126e-01 1.605491923692461409e-01 1.609098298285481510e-01 1.625126629810014489e-01 1.645162044215680852e-01 2.005799503517674554e-01 5.612174096537611012e-01 4.167592002673697671e+00 8.174674883806959613e+00 1.618884064607348705e+01 4.008687972348666904e+02 4.007243390254803217e+03 4.007098932045416586e+04 4.007084486224477878e+05
6.851265822784810000e-01 1.731904846424622835e-01 1.732333920199966015e-01 1.736195584178055196e-01 1.753358535191784362e-01 1.774812223958945612e-01 2.160978621767851715e-01 6.022642599856911083e-01 4.463928238074750254e+00 8.754665991507039280e+00 1.733614149837161378e+01 4.292469658278712927e+02 4.290910943916931501e+03 4.290755072480753006e+04 4.290739485337134684e+05
6.946202531645570000e-01 1.866459416250818015e-01 1.866918160216732014e-01 1.871046855909958562e-01 1.889396614546520747e-01 1.912333812842223479e-01 2.325203382164871546e-01 6.453899075391353879e-01 4.774085600765617166e+00 9.361525259906153806e+00 1.853640457818722354e+01 4.589306118556786487e+02 4.587626305082160798e+03 4.587458323734698206e+04 4.587441525599951856e+05
7.041139240506328889e-01 2.006874549099419980e-01 2.007364412705741064e-01 2.011773185162629707e-01 2.031367729415468892e-01 2.055860909731517527e-01 2.496738155420395733e-01 6.905510612309176954e-01 5.099323518119699195e+00 9.997959581329457279e+00 1.979523170774897167e+01 4.900642937758856306e+02 4.898836750664666397e+03 4.898656131955247838e+04 4.898638070084305946e+05
7.136075949367088889e-01 2.150987080278493335e-01 2.151509675861053850e-01 2.156213036104098757e-01 2.177116859406520721e-01 2.203246638534548107e-01 2.673582662839040225e-01 7.376942905883963064e-01 5.441054533633318258e+00 1.066701035923878749e+01 2.111892201044972595e+01 5.228106812685748537e+02 5.226170924313497380e+03 5.225977335476272856e+04 5.225957976592549821e+05
7.231012658227847778e-01 2.296433736945155402e-01 2.296990861046437071e-01 2.302004977957971821e-01 2.324289942009238052e-01 2.352146147073320426e-01 2.853557838226805643e-01 7.867674749761659481e-01 5.800884386511020452e+00 1.137212539932752442e+01 2.251460742496053413e+01 5.573537446553450536e+02 5.571470656190199406e+03 5.571263977153873566e+04 5.571243309250242310e+05
7.325949367088607778e-01 2.440730552589249203e-01 2.441324211132068767e-01 2.446667138017444565e-01 2.470413479730225736e-01 2.500096406871202270e-01 3.034389095408782655e-01 8.377315980784580951e-01 6.180658483454255503e+00 1.211724391164958625e+01 2.399041476804024953e+01 5.939026158747919908e+02 5.936829501250590511e+03 5.936609835500857298e+04 5.936587868925883668e+05
7.420886075949367777e-01 2.581349212813127680e-01 2.581981650972898779e-01 2.587673594410835887e-01 2.612971120801668712e-01 2.644593028790209743e-01 3.213787372583949420e-01 8.905730810521347296e-01 6.582516518989532273e+00 1.290689811669775189e+01 2.555566131211419290e+01 6.326962946921032653e+02 6.324639732629500941e+03 6.324407411200347269e+04 6.324384179057432339e+05
7.515822784810126667e-01 2.715791303298832893e-01 2.716465041146637338e-01 2.722528681776875126e-01 2.749478195689044058e-01 2.783165088079255223e-01 3.389529151103056748e-01 9.453169781341073108e-01 7.008957608372123005e+00 1.374633608641436311e+01 2.722109304249884332e+01 6.740094269345538578e+02 6.737650057172569177e+03 6.737405635955273465e+04 6.737381193833543221e+05
7.610759493670886666e-01 2.841661574215047503e-01 2.842379449502459021e-01 2.848840327089164348e-01 2.877555338585632838e-01 2.913449102956218728e-01 3.559536861626759197e-01 1.002041444833216222e+00 7.462919031538620906e+00 1.464167190565573584e+01 2.899917765388996926e+01 7.181594535691331203e+02 7.179037040274536594e+03 7.178781290732858179e+04 7.178755715778690064e+05
7.705696202531645556e-01 2.956740886629340981e-01 2.957506106483479558e-01 2.964393085170727304e-01 2.995001879336273154e-01 3.033262872043204772e-01 3.721960740767980003e-01 1.060893942801573120e+00 7.947872630049324094e+00 1.560007117143571520e+01 3.090446825420849564e+01 7.655155282273019566e+02 7.652494215475053352e+03 7.652228108795256412e+04 7.652201498127277009e+05
7.800632911392405555e-01 3.059058590501572694e-01 3.059874794333639070e-01 3.067220628822234785e-01 3.099868782104882592e-01 3.140678973708191934e-01 3.875262422567765652e-01 1.122109691116350394e+00 8.467944179712088015e+00 1.662998250037401959e+01 3.295405914169788275e+01 8.165097379252433711e+02 8.162344226520981465e+03 8.162068911247835786e+04 8.162041379720523255e+05
7.895569620253164445e-01 3.146962892876360995e-01 3.147834229534640094e-01 3.155676259459150867e-01 3.190529725790309246e-01 3.234096558704257496e-01 4.018299551155324889e-01 1.186032947566600049e+00 9.028062872077274648e+00 1.774142945486691403e+01 3.516816262044619634e+01 8.716513545682516906e+02 8.713681279078928128e+03 8.713398052418569569e+04 8.713369729752532439e+05
7.990506329113924444e-01 3.219186540718058098e-01 3.220117763919118636e-01 3.228498772728660704e-01 3.265747700771071127e-01 3.312308860824084711e-01 4.150409741778322004e-01 1.253141855132069438e+00 9.634150664674443476e+00 1.894638267527707853e+01 3.757084669648235575e+01 9.315451197143355557e+02 9.312553929256708216e+03 9.312264202468043368e+04 9.312235229789176956e+05
8.085443037974683334e-01 3.274904103388988075e-01 3.275900690861291431e-01 3.284869978112023303e-01 3.324733477004164772e-01 3.374562850619342025e-01 4.271491575692525355e-01 1.324077882642435755e+00 1.029336513337426773e+01 2.025923985640963920e+01 4.019098930248037504e+01 9.969149627138758660e+02 9.966202213445707457e+03 9.965907472076403792e+04 9.965877997939472552e+05
8.180379746835443333e-01 3.313776505422240115e-01 3.314844809181385910e-01 3.324459543013695839e-01 3.367191693379518735e-01 3.420606881336797356e-01 4.382080264567812522e-01 1.399681409687796751e+00 1.101441524199795019e+01 2.169745283345367426e+01 4.306352801636512595e+01 1.068635136796114921e+03 1.068336896910626820e+04 1.068307072922078078e+05 1.068304090523223160e+06
8.275316455696202222e-01 3.335978383912469591e-01 3.337125821946395066e-01 3.347452764251725998e-01 3.393350285608752737e-01 3.450722187305035327e-01 4.483416417838127499e-01 1.481035872316905033e+00 1.180797817764782742e+01 2.328235851690440583e+01 4.623111919541756976e+01 1.147771631764049062e+03 1.147471393709497170e+04 1.147441369904041931e+05 1.147438367523496505e+06
8.370253164556962222e-01 3.342204400101394524e-01 3.343439703935336405e-01 3.354557438440814998e-01 3.403969591798496341e-01 3.465734783495598714e-01 4.577508234043435875e-01 1.569524273952180859e+00 1.268725877943055380e+01 2.504029711885096887e+01 4.974637379769180257e+01 1.235638054382051450e+03 1.235337255986042510e+04 1.235307176146441634e+05 1.235304168162481394e+06
8.465189873417722222e-01 3.333651804612293157e-01 3.334985343488870990e-01 3.346987193378070380e-01 3.400328748441178162e-01 3.467005692270063721e-01 4.667190681189998802e-01 1.666904057038935072e+00 1.366875394623828477e+01 2.700414271201534078e+01 5.367492024356945279e+01 1.333872241758166865e+03 1.333572213095751613e+04 1.333542210229510383e+05 1.333539209942886140e+06
8.560126582278481111e-01 3.311978233935768956e-01 3.313422445916025527e-01 3.326420353738332447e-01 3.384188832948585857e-01 3.456399431961403312e-01 4.756190214192111965e-01 1.775409803649919516e+00 1.477331762595700404e+01 2.921543742852043124e+01 5.809967703364728919e+01 1.444543178079736208e+03 1.444245100038682176e+04 1.444215292234576773e+05 1.444212311454165960e+06
8.655063291139241111e-01 3.279235719656954928e-01 3.280805694923112359e-01 3.294935472318531455e-01 3.357734482964837563e-01 3.436233246272720199e-01 4.849210985814607078e-01 1.897898838123347698e+00 1.602767623354221627e+01 3.172742889511873798e+01 6.312693421827178497e+01 1.570303189729617770e+03 1.570008058514848744e+04 1.569978545393371896e+05 1.569975594081224175e+06
8.750000000000000000e-01 3.237783986433155903e-01 3.239498272147441349e-01 3.254926843576013140e-01 3.323498272147441535e-01 3.409212557861727166e-01 4.952069700718870759e-01 2.038064112929030003e+00 1.746663554150046238e+01 3.460949268435760473e+01 6.889520697007189654e+01 1.714609492684357747e+03 1.714318092125578914e+04 1.714288952069701045e+05 1.714286038064112887e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod4.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.614732359642429671e-01 3.616446645356715117e-01 3.631875216785286908e-01 3.700446645356715303e-01 3.786160931071000935e-01 5.329018073928144528e-01 2.075758950249957380e+00 1.750433037882138976e+01 3.464718752167853211e+01 6.893290180739282391e+01 1.714647187521678688e+03 1.714321861609310872e+04 1.714289329018074204e+05 1.714286075758950319e+06
1.344936708860759444e-01 3.578754865994841494e-01 3.580324841260998925e-01 3.594454618656418021e-01 3.657253629302724129e-01 3.735752392610606765e-01 5.148730132152492533e-01 1.927850752757135577e+00 1.605762814817599704e+01 3.175738080975251165e+01 6.315688613290554088e+01 1.570333141644250873e+03 1.570011053706311395e+04 1.569978844912517525e+05 1.569975624033137923e+06
1.439873417721518889e-01 3.525793883928768357e-01 3.527238095909024929e-01 3.540236003731331849e-01 3.598004482941585258e-01 3.670215081954402714e-01 4.970005864185110811e-01 1.796791368649219400e+00 1.479469919095630459e+01 2.923681899351973001e+01 5.812105859864658441e+01 1.444564559644735482e+03 1.444247238195182035e+04 1.444215506050226686e+05 1.444212332835730864e+06
1.534810126582278333e-01 3.455996798551499993e-01 3.457330337428077827e-01 3.469332187317277216e-01 3.522673742380384998e-01 3.589350686209270558e-01 4.789535675129205083e-01 1.679138556432855145e+00 1.368098844563220240e+01 2.701637721140925663e+01 5.368715474296335799e+01 1.333884476257560436e+03 1.333573436545690674e+04 1.333542332574503671e+05 1.333539222177384887e+06
1.629746835443038055e-01 3.370371919707749742e-01 3.371607223541691623e-01 3.382724958047170216e-01 3.432137111404851559e-01 3.493902303101953932e-01 4.605675753649791093e-01 1.572341025912816104e+00 1.269007553139118727e+01 2.504311387081159879e+01 4.974919054965241827e+01 1.235640871134011832e+03 1.235337537661238275e+04 1.235307204313960974e+05 1.235304170979233226e+06
1.724683544303797500e-01 3.270693417882022391e-01 3.271840855915947865e-01 3.282167798221278798e-01 3.328065319578305536e-01 3.385437221274588127e-01 4.418131451807680854e-01 1.474507375713860480e+00 1.180144968104478487e+01 2.327583002030136683e+01 4.622459069881453075e+01 1.147765103267446420e+03 1.147470740859837133e+04 1.147441304619076109e+05 1.147438360995000228e+06
1.819620253164556944e-01 3.159389704958679990e-01 3.160458008717825784e-01 3.170072742550135714e-01 3.212804892915958610e-01 3.266220080873237230e-01 4.227693464104252397e-01 1.384242729641440350e+00 1.099897656195159179e+01 2.168201415340731586e+01 4.304808933631876755e+01 1.068619698116068321e+03 1.068335353042622046e+04 1.068306918535277364e+05 1.068304075084542856e+06
1.914556962025316666e-01 3.039434004664154920e-01 3.040430592136458277e-01 3.049399879387190149e-01 3.089263378279331618e-01 3.139092751894508870e-01 4.036021476967691646e-01 1.300530872769952495e+00 1.026981812350178558e+01 2.023569284653715528e+01 4.016744229260789467e+01 9.968914157040034070e+02 9.966178666435835112e+03 9.965905117375415284e+04 9.965877762469374575e+05
2.009493670886076111e-01 2.914245213198017881e-01 2.915176436399078419e-01 2.923557445208620487e-01 2.960806373251030910e-01 3.007367533304044493e-01 3.845468414258281231e-01 1.222647722380065360e+00 9.603656531922437622e+00 1.891588854252507090e+01 3.754035256373034457e+01 9.315146255815832319e+02 9.312523435123954187e+03 9.312261153054767055e+04 9.312234924847848015e+05
2.104430379746835555e-01 2.787594352543323328e-01 2.788465689201602427e-01 2.796307719126113200e-01 2.831161185457271579e-01 2.874728018371219829e-01 3.658931010822287222e-01 1.150096093533296226e+00 8.992126018043972380e+00 1.770549260083361176e+01 3.513222576641288697e+01 8.716154177142183244e+02 8.713645342224894193e+03 8.713394458733165811e+04 8.713369370383992791e+05
2.199367088607595000e-01 2.663500711052714243e-01 2.664316914884780618e-01 2.671662749373376333e-01 2.704310902656024140e-01 2.745121094259333483e-01 3.479704543118907201e-01 1.082553903171464160e+00 8.428388391767200005e+00 1.659042671242912803e+01 3.291450335375298408e+01 8.164701821372981385e+02 8.162304670733033163e+03 8.162064955669039045e+04 8.162040984162639361e+05
2.294303797468354444e-01 2.546095679079478091e-01 2.546860898933616668e-01 2.553747877620864415e-01 2.584356671786410264e-01 2.622617664493341882e-01 3.311315533218117113e-01 1.019829422046586886e+00 7.906808109294337861e+00 1.555900665068072897e+01 3.086340373345350940e+01 7.654744637065468851e+02 7.652453150954298508e+03 7.652224002343181928e+04 7.652201087482069852e+05
2.389240506329113889e-01 2.439433726565830574e-01 2.440151601853242369e-01 2.446612479439947696e-01 2.475327490936416186e-01 2.511221255307001798e-01 3.157309013977541712e-01 9.618186600682944176e-01 7.422696246773696771e+00 1.460144912089081082e+01 2.895895486912504069e+01 7.181192307843679146e+02 7.178996817489770365e+03 7.178777268454378645e+04 7.178755313550840365e+05
2.484177215189873333e-01 2.347239531407772084e-01 2.347913269255576252e-01 2.353976909885814317e-01 2.380926423797983249e-01 2.414613316188194414e-01 3.020977379211995939e-01 9.084618009450011744e-01 6.972102431183017757e+00 1.370948090922525786e+01 2.718423786530973629e+01 6.739725717573647898e+02 6.737613201995380223e+03 6.737401950437553751e+04 6.737380825281771831e+05
2.579113924050633333e-01 2.272596463665891853e-01 2.273228901825662673e-01 2.278920845263600059e-01 2.304218371654432884e-01 2.335840279642973916e-01 2.905034623436713592e-01 8.596978061374107583e-01 6.551641244074803971e+00 1.287602284178301915e+01 2.552478603719945127e+01 6.326654194171881045e+02 6.324608857354581232e+03 6.324404323672851751e+04 6.324383870304679731e+05
2.674050632911392222e-01 2.217601100518175605e-01 2.218194759060995169e-01 2.223537685946370968e-01 2.247284027659152139e-01 2.276966954800128951e-01 2.811259643337709058e-01 8.154186528713507354e-01 6.158345538247147921e+00 1.209493096644247956e+01 2.396810182283314106e+01 5.938803029295849001e+02 5.936807188305383534e+03 5.936607604206335964e+04 5.936587645796431461e+05
2.768987341772152222e-01 2.183026633424869911e-01 2.183583757526151581e-01 2.188597874437686330e-01 2.210882838488952562e-01 2.238739043553034935e-01 2.740150734706520153e-01 7.754267646241375100e-01 5.789543676158992014e+00 1.136078468897549598e+01 2.250326671460850747e+01 5.573424039449929523e+02 5.571459315479847646e+03 5.571262843082838663e+04 5.571243195843137801e+05
2.863924050632911111e-01 2.168050183270179010e-01 2.168572778852739524e-01 2.173276139095784432e-01 2.194179962398206396e-01 2.220309741526233782e-01 2.690645765830725900e-01 7.394006008875648739e-01 5.442760843932487269e+00 1.066871666953795561e+01 2.112062832074889585e+01 5.228123875788739952e+02 5.226172630623796977e+03 5.225977506107302179e+04 5.225957993655652390e+05
2.958860759493671111e-01 2.170101333704927138e-01 2.170591197311248222e-01 2.174999969768136865e-01 2.194594514020976050e-01 2.219087694337024685e-01 2.659964940025902891e-01 7.068737396914683835e-01 5.115646196580249772e+00 1.001428225979000786e+01 1.981155438620952225e+01 4.900806164543461705e+02 4.898853073343127107e+03 4.898657764223093545e+04 4.898638233311090735e+05
3.053797468354430555e-01 2.184879692124540584e-01 2.185338436090454584e-01 2.189467131783681131e-01 2.207816890420243316e-01 2.230754088715946049e-01 2.643623658038594115e-01 6.772319351265072562e-01 4.805927628352986147e+00 9.393367287493518347e+00 1.856824660577458275e+01 4.589624538832657095e+02 4.587658147109745187e+03 4.587461507937454007e+04 4.587441844020224526e+05
3.148734177215190000e-01 2.206568544704514134e-01 2.206997618479857315e-01 2.210859282457946495e-01 2.228022233471675662e-01 2.249475922238836911e-01 2.635642320047743015e-01 6.497306298136802383e-01 4.511394607902739828e+00 8.802132361335027966e+00 1.738360786819960424e+01 4.292944321976992796e+02 4.290958410286759317e+03 4.290759819117735606e+04 4.290739960000832798e+05
3.243670886075949444e-01 2.228242793619317208e-01 2.228643501907430491e-01 2.232249876500450592e-01 2.248278208024983571e-01 2.268313622430649934e-01 2.628951081732643358e-01 6.235325674752578706e-01 4.229907160495192997e+00 8.236990041628454051e+00 1.625115580389497438e+01 4.009311123926880782e+02 4.007305705412623865e+03 4.007105163561197696e+04 4.007085109376054606e+05
3.338607594936708889e-01 2.242437503470129934e-01 2.242811021723892795e-01 2.246172686007757435e-01 2.261113416158267997e-01 2.279789328846406338e-01 2.615955757232892864e-01 5.977620041097759795e-01 3.959426287974642467e+00 7.694608825602272439e+00 1.516497390085753061e+01 3.737424975131099245e+02 3.735406781377976131e+03 3.735204962002663524e+04 3.735184780065132654e+05
3.433544303797468333e-01 2.241814740585374721e-01 2.242162128292886913e-01 2.245288617660495534e-01 2.259184125960978506e-01 2.276553511336582292e-01 2.589202448097450704e-01 5.715691815706133161e-01 3.698058549179296328e+00 7.171935624300054712e+00 1.411968977454157326e+01 3.476118889861343746e+02 3.474101256594817187e+03 3.473899493268164224e+04 3.473879316935499664e+05
3.528481012658227778e-01 2.219846923972866870e-01 2.220169136083779415e-01 2.223069045081992323e-01 2.235957529518493858e-01 2.252068135064120846e-01 2.542059034885406632e-01 5.441968033098263380e-01 3.444105801522682864e+00 6.666226910648079595e+00 1.311046912889887217e+01 3.224340956049369424e+02 3.222343093817793488e+03 3.222143307594636281e+04 3.222123328972320305e+05
3.623417721518987777e-01 2.171429035868060187e-01 2.171726932646587949e-01 2.174408003653338639e-01 2.186323874794452726e-01 2.201218713720845543e-01 2.469325814395913476e-01 5.150396821146592252e-01 3.196110688865338556e+00 6.175078474143870899e+00 1.213301404470093559e+01 2.981139214314400760e+02 2.979184928182118711e+03 2.978989499568891188e+04 2.978969956707568490e+05
3.718354430379746667e-01 2.093341599860710778e-01 2.093615955399592832e-01 2.096085155249531318e-01 2.107059376804812922e-01 2.120777153748914789e-01 2.367697138742751728e-01 4.836896988681120280e-01 2.952889548806480580e+00 5.696444937626889526e+00 1.118355571526770831e+01 2.745648730420270454e+02 2.743764722980395618e+03 2.743576322236408305e+04 2.743557482162009110e+05
3.813291139240506666e-01 1.984510063711441563e-01 1.984761573299581305e-01 1.987025159592839541e-01 1.997085543118430895e-01 2.009661022525419949e-01 2.236019651851225698e-01 4.499605945109281802e-01 2.713546887768984117e+00 5.228642769166824245e+00 1.025883453196250450e+01 2.517080391461551869e+02 2.515294332404211673e+03 2.515115726498477306e+04 2.515097865907904052e+05
3.908227848101266111e-01 1.846039894733100539e-01 1.846269181236071255e-01 1.848332759762807698e-01 1.857504219881636331e-01 1.868968545030171846e-01 2.075326397703813885e-01 4.138904924440234279e-01 2.477469019180443599e+00 4.770334048887577616e+00 9.356064108301843874e+00 2.294711069601866598e+02 2.293049633696606634e+03 2.292883490106080717e+04 2.292866875747028098e+05
4.003164556962025555e-01 1.681043901664258100e-01 1.681251521049576259e-01 1.683120095517439407e-01 1.691424870930164914e-01 1.701805840196071451e-01 1.888663286982392997e-01 3.757237754845606514e-01 2.244298243347774502e+00 4.320492096529123138e+00 8.472879802891819523e+00 2.077874897083012797e+02 2.076361957571514722e+03 2.076210663620365085e+04 2.076195534225250303e+05
4.098101265822785000e-01 1.494311750845444819e-01 1.494498196962185943e-01 1.496176212012854945e-01 1.503634056682496001e-01 1.512956362519547182e-01 1.680757867586467891e-01 3.358772918255674700e-01 2.013892342494774113e+00 3.878353509905003715e+00 7.607275844725462477e+00 1.865955479161075061e+02 1.864610598585314165e+03 1.864476110527737910e+04 1.864462661721980548e+05
4.193037974683544444e-01 1.291894725003857602e-01 1.292060433707780398e-01 1.293551812043084448e-01 1.300180160199991553e-01 1.308465595396125225e-01 1.457603428926534939e-01 2.948981764230632074e-01 1.786276511727160177e+00 3.443363550953934649e+00 6.757537629407483593e+00 1.658378933951778436e+02 1.657216228699275007e+03 1.657099958174024505e+04 1.657088331121499359e+05
4.287974683544303889e-01 1.080686994477480928e-01 1.080832347177545366e-01 1.082140521478124895e-01 1.087954629480700763e-01 1.095222264483920599e-01 1.226039694541877639e-01 2.534213995121448182e-01 1.561595700091715111e+00 3.015122700735682226e+00 5.922176702023616457e+00 1.454607687638444702e+02 1.453635069343414898e+03 1.453537807513911866e+04 1.453528081330961722e+05
4.382911392405063333e-01 8.680767500885740173e-02 8.682020767779521919e-02 8.693300169823554857e-02 8.743430845574813592e-02 8.806094190263885624e-02 9.934034394667201617e-02 2.121343643870035045e-01 1.340074568790318610e+00 2.593341462571780109e+00 5.099875250134702220e+00 1.254134970531549698e+02 1.253353701456470162e+03 1.253275574548961958e+04 1.253267761858211161e+05
4.477848101265822778e-01 6.617188167695318979e-02 6.618243985934203766e-02 6.627746350084173788e-02 6.669979079639591635e-02 6.722769991583864291e-02 7.673006406580777650e-02 1.717537055654990152e-01 1.121990120562411208e+00 2.177808359447868991e+00 4.289444837218785445e+00 1.056479957702227637e+02 1.055884410767135250e+03 1.055824856073625779e+04 1.055818900604274822e+05
4.572784810126582222e-01 4.694504171977762624e-02 4.695364886011275246e-02 4.703111312312888148e-02 4.737539873653390937e-02 4.780575575329019250e-02 5.555218205490328187e-02 1.330164450710341340e-01 9.076590752323427935e-01 1.768373108744907940e+00 3.489801175770038011e+00 8.611834839297630140e+01 8.607609785542849750e+02 8.607187280167372592e+03 8.607145029629822238e+04
4.667721518987341667e-01 2.993413456168024511e-02 2.994080961071711108e-02 3.000088505204890135e-02 3.026788701352352978e-02 3.060163946536681098e-02 3.660918359854590381e-02 9.668462493033684602e-02 6.974390382482462680e-01 1.364943941934812166e+00 2.699953749307944406e+00 6.678042450321828483e+01 6.675348378211276668e+02 6.675078971000221827e+03 6.675052030279116298e+04
4.762658227848101111e-01 1.598472666321098384e-02 1.598948421859033506e-02 1.603230221700448210e-02 1.622260443217847514e-02 1.646048220114596297e-02 2.074228204256078900e-02 6.356028045670902848e-02 4.917402645981913678e-01 9.674958025331716893e-01 1.919006878403132443e+00 4.759153852016125086e+01 4.757715226616435871e+02 4.757571364076467034e+03 4.757556977822470071e+04
4.857594936708861111e-01 6.002725619426392545e-03 6.005576032856610111e-03 6.031229753728572542e-03 6.145246290937291661e-03 6.287766962448190777e-03 8.853139049644378339e-03 3.450685992160624355e-02 2.910440686412248956e-01 5.760854116630234056e-01 1.146168097706620426e+00 2.851013702779927783e+01 2.850473457474179781e+02 2.850419432943604534e+03 2.850414030490546793e+04
4.952531645569620555e-01 9.798290665830823500e-04 9.807785192456560958e-04 9.893235932088198081e-04 1.027301699711769423e-03 1.074774332840456497e-03 1.929281729156823383e-03 1.047435569232049203e-02 9.592509532395718241e-02 1.908703615813312771e-01 3.807608940960794386e-01 9.495506454803992469e+00 9.494624608644068076e+01 9.494536424028075317e+02 9.494527605566476268e+03
5.047468354430380000e-01 9.798290665830743269e-04 9.807785192456480727e-04 9.893235932088117850e-04 1.027301699711761400e-03 1.074774332840448474e-03 1.929281729156815360e-03 1.047435569232048336e-02 9.592509532395716854e-02 1.908703615813312771e-01 3.807608940960794386e-01 9.495506454803992469e+00 9.494624608644068076e+01 9.494536424028075317e+02 9.494527605566476268e+03
5.142405063291139999e-01 6.002725619426455862e-03 6.005576032856674296e-03 6.031229753728635859e-03 6.145246290937355846e-03 6.287766962448256697e-03 8.853139049644463340e-03 3.450685992160652804e-02 2.910440686412271716e-01 5.760854116630279576e-01 1.146168097706629307e+00 2.851013702779950165e+01 2.850473457474201950e+02 2.850419432943626816e+03 2.850414030490568985e+04
5.237341772151898889e-01 1.598472666321099425e-02 1.598948421859034547e-02 1.603230221700449251e-02 1.622260443217848555e-02 1.646048220114597338e-02 2.074228204256079941e-02 6.356028045670902848e-02 4.917402645981913678e-01 9.674958025331718003e-01 1.919006878403132443e+00 4.759153852016125086e+01 4.757715226616435871e+02 4.757571364076467034e+03 4.757556977822470071e+04
5.332278481012657778e-01 2.993413456168020695e-02 2.994080961071707292e-02 3.000088505204886319e-02 3.026788701352349162e-02 3.060163946536677282e-02 3.660918359854586912e-02 9.668462493033680438e-02 6.974390382482462680e-01 1.364943941934812166e+00 2.699953749307944406e+00 6.678042450321828483e+01 6.675348378211276668e+02 6.675078971000221827e+03 6.675052030279116298e+04
5.427215189873417778e-01 4.694504171977773727e-02 4.695364886011286348e-02 4.703111312312899250e-02 4.737539873653402039e-02 4.780575575329030352e-02 5.555218205490339289e-02 1.330164450710342450e-01 9.076590752323429045e-01 1.768373108744907940e+00 3.489801175770038455e+00 8.611834839297630140e+01 8.607609785542849750e+02 8.607187280167372592e+03 8.607145029629822238e+04
5.522151898734177777e-01 6.617188167695349510e-02 6.618243985934234297e-02 6.627746350084204319e-02 6.669979079639622166e-02 6.722769991583894822e-02 7.673006406580809569e-02 1.717537055654994038e-01 1.121990120562412763e+00 2.177808359447872100e+00 4.289444837218790774e+00 1.056479957702228774e+02 1.055884410767136387e+03 1.055824856073626870e+04 1.055818900604275987e+05
5.617088607594936667e-01 8.680767500885751276e-02 8.682020767779533021e-02 8.693300169823565959e-02 8.743430845574824695e-02 8.806094190263896726e-02 9.934034394667212720e-02 2.121343643870036155e-01 1.340074568790318832e+00 2.593341462571780109e+00 5.099875250134702220e+00 1.254134970531549698e+02 1.253353701456470162e+03 1.253275574548961958e+04 1.253267761858211161e+05
5.712025316455695556e-01 1.080686994477482871e-01 1.080832347177547309e-01 1.082140521478126838e-01 1.087954629480702706e-01 1.095222264483922542e-01 1.226039694541879443e-01 2.534213995121448737e-01 1.561595700091714223e+00 3.015122700735680450e+00 5.922176702023612016e+00 1.454607687638443565e+02 1.453635069343413761e+03 1.453537807513910775e+04 1.453528081330960558e+05
5.806962025316455556e-01 1.291894725003861766e-01 1.292060433707784561e-01 1.293551812043088611e-01 1.300180160199995716e-01 1.308465595396129388e-01 1.457603428926539102e-01 2.948981764230635960e-01 1.786276511727160621e+00 3.443363550953935093e+00 6.757537629407484481e+00 1.658378933951778436e+02 1.657216228699275007e+03 1.657099958174024505e+04 1.657088331121499359e+05
5.901898734177215555e-01 1.494311750845450926e-01 1.494498196962192049e-01 1.496176212012861051e-01 1.503634056682502107e-01 1.512956362519553288e-01 1.680757867586473997e-01 3.358772918255680251e-01 2.013892342494774557e+00 3.878353509905004159e+00 7.607275844725463365e+00 1.865955479161075061e+02 1.864610598585314165e+03 1.864476110527737910e+04 1.864462661721980548e+05
5.996835443037975555e-01 1.681043901664264761e-01 1.681251521049582920e-01 1.683120095517446069e-01 1.691424870930171576e-01 1.701805840196078390e-01 1.888663286982399936e-01 3.757237754845615951e-01 2.244298243347777611e+00 4.320492096529129356e+00 8.472879802891831957e+00 2.077874897083015640e+02 2.076361957571517451e+03 2.076210663620367995e+04 2.076195534225252923e+05
6.091772151898734444e-01 1.846039894733106645e-01 1.846269181236077361e-01 1.848332759762813804e-01 1.857504219881642438e-01 1.868968545030177952e-01 2.075326397703820269e-01 4.138904924440242050e-01 2.477469019180446264e+00 4.770334048887582057e+00 9.356064108301854532e+00 2.294711069601868871e+02 2.293049633696608907e+03 2.292883490106082900e+04 2.292866875747030426e+05
6.186708860759493334e-01 1.984510063711445171e-01 1.984761573299584914e-01 1.987025159592843149e-01 1.997085543118434503e-01 2.009661022525423557e-01 2.236019651851229306e-01 4.499605945109285132e-01 2.713546887768984561e+00 5.228642769166825133e+00 1.025883453196250450e+01 2.517080391461551869e+02 2.515294332404211673e+03 2.515115726498477306e+04 2.515097865907904052e+05
6.281645569620253333e-01 2.093341599860716884e-01 2.093615955399598938e-01 2.096085155249537424e-01 2.107059376804819029e-01 2.120777153748920896e-01 2.367697138742757834e-01 4.836896988681126386e-01 2.952889548806481024e+00 5.696444937626890415e+00 1.118355571526771008e+01 2.745648730420270454e+02 2.743764722980395618e+03 2.743576322236408305e+04 2.743557482162009110e+05
6.376582278481013333e-01 2.171429035868067681e-01 2.171726932646595443e-01 2.174408003653346133e-01 2.186323874794460220e-01 2.201218713720853037e-01 2.469325814395921248e-01 5.150396821146603354e-01 3.196110688865341665e+00 6.175078474143877116e+00 1.213301404470094624e+01 2.981139214314403034e+02 2.979184928182121894e+03 2.978989499568893734e+04 2.978969956707570818e+05
6.471518987341772222e-01 2.219846923972874086e-01 2.220169136083786632e-01 2.223069045081999540e-01 2.235957529518501075e-01 2.252068135064128063e-01 2.542059034885413848e-01 5.441968033098270041e-01 3.444105801522683752e+00 6.666226910648079595e+00 1.311046912889887217e+01 3.224340956049369424e+02 3.222343093817793488e+03 3.222143307594636281e+04 3.222123328972320305e+05
6.566455696202532222e-01 2.241814740585380272e-01 2.242162128292892465e-01 2.245288617660501085e-01 2.259184125960984058e-01 2.276553511336587843e-01 2.589202448097456255e-01 5.715691815706140932e-01 3.698058549179298105e+00 7.171935624300058265e+00 1.411968977454157859e+01 3.476118889861345451e+02 3.474101256594819006e+03 3.473899493268165679e+04 3.473879316935500829e+05
6.661392405063291111e-01 2.242437503470137983e-01 2.242811021723900844e-01 2.246172686007765484e-01 2.261113416158276046e-01 2.279789328846414387e-01 2.615955757232900636e-01 5.977620041097767567e-01 3.959426287974643355e+00 7.694608825602272439e+00 1.516497390085753239e+01 3.737424975131099245e+02 3.735406781377976131e+03 3.735204962002663524e+04 3.735184780065132654e+05
6.756329113924051111e-01 2.228242793619326090e-01 2.228643501907439373e-01 2.232249876500459473e-01 2.248278208024992453e-01 2.268313622430658816e-01 2.628951081732652240e-01 6.235325674752588698e-01 4.229907160495195662e+00 8.236990041628457604e+00 1.625115580389498504e+01 4.009311123926881919e+02 4.007305705412624775e+03 4.007105163561199151e+04 4.007085109376055771e+05
6.851265822784810000e-01 2.206568544704520518e-01 2.206997618479863699e-01 2.210859282457952879e-01 2.228022233471682045e-01 2.249475922238843295e-01 2.635642320047749676e-01 6.497306298136809044e-01 4.511394607902739828e+00 8.802132361335027966e+00 1.738360786819960424e+01 4.292944321976992796e+02 4.290958410286759317e+03 4.290759819117735606e+04 4.290739960000832798e+05
6.946202531645570000e-01 2.184879692124540584e-01 2.185338436090454584e-01 2.189467131783681131e-01 2.207816890420243316e-01 2.230754088715946049e-01 2.643623658038594115e-01 6.772319351265075893e-01 4.805927628352989700e+00 9.393367287493525453e+00 1.856824660577459696e+01 4.589624538832659937e+02 4.587658147109747915e+03 4.587461507937456918e+04 4.587441844020227436e+05
7.041139240506328889e-01 2.170101333704932689e-01 2.170591197311253773e-01 2.174999969768142416e-01 2.194594514020981602e-01 2.219087694337030237e-01 2.659964940025908442e-01 7.068737396914689386e-01 5.115646196580250660e+00 1.001428225979000786e+01 1.981155438620952225e+01 4.900806164543461705e+02 4.898853073343127107e+03 4.898657764223093545e+04 4.898638233311090735e+05
7.136075949367088889e-01 2.168050183270183728e-01 2.168572778852744243e-01 2.173276139095789150e-01 2.194179962398211114e-01 2.220309741526238501e-01 2.690645765830730896e-01 7.394006008875653180e-01 5.442760843932487269e+00 1.066871666953795739e+01 2.112062832074889585e+01 5.228123875788739952e+02 5.226172630623796977e+03 5.225977506107302179e+04 5.225957993655652390e+05
7.231012658227847778e-01 2.183026633424870744e-01 2.183583757526152413e-01 2.188597874437687163e-01 2.210882838488953395e-01 2.238739043553035768e-01 2.740150734706521263e-01 7.754267646241375100e-01 5.789543676158992014e+00 1.136078468897549598e+01 2.250326671460850747e+01 5.573424039449929523e+02 5.571459315479847646e+03 5.571262843082838663e+04 5.571243195843137801e+05
7.325949367088607778e-01 2.217601100518178936e-01 2.218194759060998500e-01 2.223537685946374298e-01 2.247284027659155470e-01 2.276966954800132281e-01 2.811259643337712388e-01 8.154186528713509574e-01 6.158345538247148809e+00 1.209493096644247956e+01 2.396810182283314106e+01 5.938803029295849001e+02 5.936807188305383534e+03 5.936607604206335964e+04 5.936587645796431461e+05
7.420886075949367777e-01 2.272596463665890743e-01 2.273228901825661563e-01 2.278920845263598949e-01 2.304218371654431774e-01 2.335840279642972805e-01 2.905034623436713037e-01 8.596978061374109803e-01 6.551641244074808412e+00 1.287602284178302803e+01 2.552478603719946904e+01 6.326654194171885592e+02 6.324608857354585780e+03 6.324404323672856117e+04 6.324383870304683223e+05
7.515822784810126667e-01 2.347239531407771251e-01 2.347913269255575419e-01 2.353976909885813484e-01 2.380926423797982416e-01 2.414613316188193581e-01 3.020977379211995384e-01 9.084618009450010634e-01 6.972102431183016868e+00 1.370948090922525786e+01 2.718423786530973629e+01 6.739725717573647898e+02 6.737613201995380223e+03 6.737401950437553751e+04 6.737380825281771831e+05
7.610759493670886666e-01 2.439433726565829186e-01 2.440151601853240981e-01 2.446612479439946308e-01 2.475327490936414798e-01 2.511221255307000133e-01 3.157309013977540602e-01 9.618186600682945286e-01 7.422696246773698547e+00 1.460144912089081437e+01 2.895895486912504779e+01 7.181192307843681419e+02 7.178996817489772184e+03 7.178777268454381556e+04 7.178755313550841529e+05
7.705696202531645556e-01 2.546095679079475871e-01 2.546860898933614448e-01 2.553747877620862194e-01 2.584356671786408044e-01 2.622617664493339662e-01 3.311315533218114893e-01 1.019829422046586664e+00 7.906808109294337861e+00 1.555900665068072719e+01 3.086340373345350940e+01 7.654744637065468851e+02 7.652453150954298508e+03 7.652224002343181928e+04 7.652201087482069852e+05
7.800632911392405555e-01 2.663500711052715353e-01 2.664316914884781728e-01 2.671662749373377443e-01 2.704310902656025251e-01 2.745121094259334593e-01 3.479704543118908866e-01 1.082553903171464604e+00 8.428388391767203558e+00 1.659042671242913514e+01 3.291450335375299829e+01 8.164701821372984796e+02 8.162304670733036801e+03 8.162064955669041956e+04 8.162040984162642853e+05
7.895569620253164445e-01 2.787594352543318887e-01 2.788465689201597986e-01 2.796307719126108760e-01 2.831161185457267138e-01 2.874728018371215388e-01 3.658931010822282781e-01 1.150096093533295782e+00 8.992126018043970603e+00 1.770549260083361176e+01 3.513222576641288697e+01 8.716154177142183244e+02 8.713645342224894193e+03 8.713394458733165811e+04 8.713369370383992791e+05
7.990506329113924444e-01 2.914245213198017326e-01 2.915176436399077864e-01 2.923557445208619932e-01 2.960806373251030355e-01 3.007367533304043938e-01 3.845468414258281231e-01 1.222647722380065360e+00 9.603656531922439399e+00 1.891588854252507446e+01 3.754035256373035168e+01 9.315146255815834593e+02 9.312523435123956006e+03 9.312261153054768511e+04 9.312234924847850343e+05
8.085443037974683334e-01 3.039434004664151034e-01 3.040430592136454391e-01 3.049399879387186263e-01 3.089263378279327732e-01 3.139092751894504985e-01 4.036021476967688315e-01 1.300530872769952051e+00 1.026981812350178558e+01 2.023569284653715528e+01 4.016744229260789467e+01 9.968914157040034070e+02 9.966178666435835112e+03 9.965905117375415284e+04 9.965877762469374575e+05
8.180379746835443333e-01 3.159389704958678324e-01 3.160458008717824119e-01 3.170072742550134048e-01 3.212804892915956945e-01 3.266220080873235565e-01 4.227693464104250731e-01 1.384242729641440572e+00 1.099897656195159357e+01 2.168201415340731941e+01 4.304808933631877466e+01 1.068619698116068548e+03 1.068335353042622228e+04 1.068306918535277655e+05 1.068304075084543088e+06
8.275316455696202222e-01 3.270693417882022946e-01 3.271840855915948421e-01 3.282167798221279353e-01 3.328065319578306092e-01 3.385437221274588682e-01 4.418131451807680854e-01 1.474507375713860258e+00 1.180144968104478309e+01 2.327583002030136328e+01 4.622459069881452365e+01 1.147765103267446193e+03 1.147470740859836951e+04 1.147441304619075818e+05 1.147438360994999995e+06
8.370253164556962222e-01 3.370371919707745856e-01 3.371607223541687737e-01 3.382724958047166330e-01 3.432137111404847674e-01 3.493902303101950046e-01 4.605675753649787207e-01 1.572341025912816104e+00 1.269007553139118905e+01 2.504311387081160589e+01 4.974919054965243248e+01 1.235640871134012059e+03 1.235337537661238457e+04 1.235307204313961265e+05 1.235304170979233459e+06
8.465189873417722222e-01 3.455996798551497218e-01 3.457330337428075051e-01 3.469332187317274441e-01 3.522673742380382222e-01 3.589350686209267782e-01 4.789535675129202863e-01 1.679138556432855367e+00 1.368098844563220595e+01 2.701637721140926018e+01 5.368715474296337220e+01 1.333884476257560891e+03 1.333573436545691038e+04 1.333542332574504253e+05 1.333539222177385353e+06
8.560126582278481111e-01 3.525793883928765582e-01 3.527238095909022153e-01 3.540236003731329073e-01 3.598004482941582483e-01 3.670215081954399938e-01 4.970005864185108591e-01 1.796791368649219178e+00 1.479469919095630459e+01 2.923681899351973001e+01 5.812105859864658441e+01 1.444564559644735482e+03 1.444247238195182035e+04 1.444215506050226686e+05 1.444212332835730864e+06
8.655063291139241111e-01 3.578754865994841494e-01 3.580324841260998925e-01 3.594454618656418021e-01 3.657253629302724129e-01 3.735752392610606765e-01 5.148730132152493644e-01 1.927850752757136465e+00 1.605762814817600415e+01 3.175738080975252586e+01 6.315688613290556930e+01 1.570333141644251782e+03 1.570011053706312123e+04 1.569978844912518398e+05 1.569975624033138854e+06
8.750000000000000000e-01 3.614732359642431336e-01 3.616446645356716783e-01 3.631875216785288574e-01 3.700446645356716968e-01 3.786160931071002600e-01 5.329018073928145638e-01 2.075758950249957380e+00 1.750433037882138976e+01 3.464718752167853211e+01 6.893290180739282391e+01 1.714647187521678688e+03 1.714321861609310872e+04 1.714289329018074204e+05 1.714286075758950319e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.956375182789669265e-01 3.958089468503954711e-01 3.973518039932526502e-01 4.042089468503954897e-01 4.127803754218240528e-01 5.670660897075383566e-01 2.109923232564681506e+00 1.753849466113611300e+01 3.468135180399325890e+01 6.896706608970754360e+01 1.714681351803993493e+03 1.714325278037542375e+04 1.714289670660897391e+05 1.714286109923232580e+06
1.344936708860759444e-01 3.894251841271636483e-01 3.895821816537793914e-01 3.909951593933213010e-01 3.972750604579519118e-01 4.051249367887401753e-01 5.464227107429288077e-01 1.959400450284815021e+00 1.608917784570367715e+01 3.178893050728019176e+01 6.318843583043322099e+01 1.570364691341778553e+03 1.570014208676064118e+04 1.569979160409492906e+05 1.569975655582835432e+06
1.439873417721518889e-01 3.816312873911107406e-01 3.817757085891363977e-01 3.830754993713670897e-01 3.888523472923924307e-01 3.960734071936741763e-01 5.260524854167449860e-01 1.825843267647453416e+00 1.482375108995453772e+01 2.926587089251796669e+01 5.815011049764481754e+01 1.444593611543733914e+03 1.444250143385081901e+04 1.444215796569216764e+05 1.444212361887629842e+06
1.534810126582278333e-01 3.725428838652612429e-01 3.726762377529190262e-01 3.738764227418389652e-01 3.792105782481497434e-01 3.858782726310382993e-01 5.058967715230318074e-01 1.706081760442966555e+00 1.370793164964231359e+01 2.704332041541936604e+01 5.371409794697347451e+01 1.333911419461570404e+03 1.333576130866091808e+04 1.333542602006543602e+05 1.333539249120589113e+06
1.629746835443038055e-01 3.626258929099916428e-01 3.627494232933858309e-01 3.638611967439336903e-01 3.688024120797018246e-01 3.749789312494120619e-01 4.861562763041957780e-01 1.597929726852032939e+00 1.271566423233040233e+01 2.506870257175081562e+01 4.977477925059163510e+01 1.235666459834951183e+03 1.235340096531332347e+04 1.235307460200970381e+05 1.235304196567934239e+06
1.724683544303797500e-01 3.524985968432973737e-01 3.526133406466899212e-01 3.536460348772230144e-01 3.582357870129256883e-01 3.639729771825539473e-01 4.672424002358632200e-01 1.499936630768955670e+00 1.182687893609987917e+01 2.330125927535646113e+01 4.625001995386962506e+01 1.147790532522501508e+03 1.147473283785342574e+04 1.147441558911626635e+05 1.147438386424255092e+06
1.819620253164556944e-01 3.428896508122524778e-01 3.429964811881670572e-01 3.439579545713980502e-01 3.482311696079803398e-01 3.535726884037082018e-01 4.497200267268097185e-01 1.411193409957824940e+00 1.102592724226797571e+01 2.170896483372370156e+01 4.307504001663514970e+01 1.068646648796384625e+03 1.068338048110653654e+04 1.068307188042080525e+05 1.068304102035223041e+06
1.914556962025316666e-01 3.345749053811082341e-01 3.346745641283385697e-01 3.355714928534117569e-01 3.395578427426259038e-01 3.445407801041436291e-01 4.342336526114619621e-01 1.331162377684645293e+00 1.030044962841647838e+01 2.026632435145184630e+01 4.019807379752258925e+01 9.969220472089181158e+02 9.966209297940749821e+03 9.965908180525907665e+04 9.965878068784422940e+05
2.009493670886076111e-01 3.282909962322677067e-01 3.283841185523737605e-01 3.292222194333279672e-01 3.329471122375690095e-01 3.376032282428703679e-01 4.214133163382940417e-01 1.259514197292531223e+00 9.640523006834902375e+00 1.895275501743753921e+01 3.757721903864280932e+01 9.315514920564957038e+02 9.312560301598867227e+03 9.312264839702258178e+04 9.312235293512596982e+05
2.104430379746835555e-01 3.246310087677855005e-01 3.247181424336134103e-01 3.255023454260644877e-01 3.289876920591803255e-01 3.333443753505751506e-01 4.117646745956818899e-01 1.195967667046749394e+00 9.037997591557424215e+00 1.775136417434706360e+01 3.517809733992634591e+01 8.716612892877318473e+02 8.713691213798407261e+03 8.713399045890517300e+04 8.713369829099727795e+05
2.199367088607595000e-01 3.239363877694525495e-01 3.240180081526591871e-01 3.247525916015187586e-01 3.280174069297835393e-01 3.320984260901144736e-01 4.055567709760718453e-01 1.140140219835645397e+00 8.485974708431379909e+00 1.664801302909330971e+01 3.297208967041716221e+01 8.165277684539622669e+02 8.162362257049697291e+03 8.162070714300705004e+04 8.162041560025806539e+05
2.294303797468354444e-01 3.262063541033290992e-01 3.262828760887429569e-01 3.269715739574677316e-01 3.300324533740223165e-01 3.338585526447154783e-01 4.027283395171930014e-01 1.091426208241968121e+00 7.978404895489719095e+00 1.563060343687610931e+01 3.093500051964889153e+01 7.655460604927422992e+02 7.652524747740493694e+03 7.652231162021800992e+04 7.652201803449931322e+05
2.389240506329113889e-01 3.310481913419145439e-01 3.311199788706556957e-01 3.317660666293262284e-01 3.346375677789730774e-01 3.382269442160316664e-01 4.028357200830856577e-01 1.048923478753625904e+00 7.509801065459028813e+00 1.468855393957614197e+01 2.904605968781037006e+01 7.182063356030532759e+02 7.179083922308455840e+03 7.178785978936246829e+04 7.178756184599027038e+05
2.484177215189873333e-01 3.376869600201642396e-01 3.377543338049446842e-01 3.383606978679684629e-01 3.410556492591853561e-01 3.444243384982064726e-01 4.050607448005866251e-01 1.011424807824388150e+00 7.075065438062404510e+00 1.381244391610464461e+01 2.728720087218912482e+01 6.740755347642441393e+02 6.737716165002259004e+03 6.737412246738241811e+04 6.737381854911840055e+05
2.579113924050633333e-01 3.450417642116898054e-01 3.451050080276669152e-01 3.456742023714606260e-01 3.482039550105439085e-01 3.513661458093980117e-01 4.082855801887719793e-01 9.774799239825113784e-01 6.669423361919904814e+00 1.299380495962811999e+01 2.564256815504455034e+01 6.327832015350331858e+02 6.324726639472426541e+03 6.324416101884636009e+04 6.324385048125857720e+05
2.674050632911392222e-01 3.518602777881345012e-01 3.519196436424164576e-01 3.524539363309540096e-01 3.548285705022321546e-01 3.577968632163298079e-01 4.112261320700878464e-01 9.455188206076676760e-01 6.288445705983464862e+00 1.222503113417879561e+01 2.409820199056945711e+01 5.940104030973211593e+02 5.936937288473120134e+03 5.936620614223110169e+04 5.936588946798109682e+05
2.768987341772152222e-01 3.568881793016546733e-01 3.569438917117828125e-01 3.574453034029363430e-01 3.596737998080629106e-01 3.624594203144712035e-01 4.126005894298196974e-01 9.140122805833050812e-01 5.928129192118159807e+00 1.149937020493466378e+01 2.264185223056767526e+01 5.574809894609521734e+02 5.571597900995806413e+03 5.571276701634434721e+04 5.571244581698297989e+05
2.863924050632911111e-01 3.590401551939783609e-01 3.590924147522344123e-01 3.595627507765389308e-01 3.616531331067810995e-01 3.642661110195838381e-01 4.112997134500330776e-01 8.816357377545253060e-01 5.584995980799448034e+00 1.081095180640491726e+01 2.126286345761585395e+01 5.229546227157409248e+02 5.226314865760663452e+03 5.225991729620988917e+04 5.225959416007021209e+05
2.958860759493671111e-01 3.575377099717723661e-01 3.575866963324044745e-01 3.580275735780933388e-01 3.599870280033772296e-01 3.624363460349821486e-01 4.065240706038699692e-01 8.474013162927480636e-01 5.256173773181529896e+00 1.015480983639128709e+01 1.995208196281080149e+01 4.902211440309474710e+02 4.898993600919728124e+03 4.898671816980753647e+04 4.898639638586856890e+05
3.053797468354430555e-01 3.519871689662900094e-01 3.520330433628814371e-01 3.524459129322040640e-01 3.542808887958602826e-01 3.565746086254305558e-01 3.978615655576953625e-01 8.107311348803432072e-01 4.939426828106822320e+00 9.526866487247353632e+00 1.870174580552841803e+01 4.590959530830195376e+02 4.587791646309498901e+03 4.587474857857429015e+04 4.587443179012222099e+05
3.148734177215190000e-01 3.423869481384966273e-01 3.424298555160309454e-01 3.428160219138398634e-01 3.445323170152127523e-01 3.466776858919289328e-01 3.852943256728195154e-01 7.714607234817254522e-01 4.633124701570785042e+00 8.923862455003073180e+00 1.750533796186764945e+01 4.294161622913673000e+02 4.291080140380427110e+03 4.290771992127102567e+04 4.290741177301769494e+05
3.243670886075949444e-01 3.290718137208982208e-01 3.291118845497095768e-01 3.294725220090115592e-01 3.310753551614648571e-01 3.330788966020314934e-01 3.691426425322308358e-01 7.297801018342243706e-01 4.336154694854159608e+00 8.343237575987419774e+00 1.635740333825394188e+01 4.010373599270470208e+02 4.007411952946982638e+03 4.007115788314633392e+04 4.007086171851398540e+05
3.338607594936708889e-01 3.126176959917839615e-01 3.126550478171602476e-01 3.129912142455467117e-01 3.144852872605977678e-01 3.163528785294115742e-01 3.499695213680602546e-01 6.861359497545469477e-01 4.047800233619413213e+00 7.782982771247042741e+00 1.525334784650230269e+01 3.738308714587547001e+02 3.735495155323621020e+03 3.735213799397228286e+04 3.735185663804589421e+05
3.433544303797468333e-01 2.937385692189987685e-01 2.937733079897499877e-01 2.940859569265108497e-01 2.954755077565591748e-01 2.972124462941195255e-01 3.284773399702063390e-01 6.411262767310745847e-01 3.767615644339757708e+00 7.241492719460516092e+00 1.418924686970203375e+01 3.476814460812948369e+02 3.474170813689977422e+03 3.473906448977680702e+04 3.473880012506450876e+05
3.528481012658227778e-01 2.732043052150062712e-01 2.732365264260975257e-01 2.735265173259188165e-01 2.748153657695689422e-01 2.764264263241316688e-01 3.054255163062602474e-01 5.954164161275459222e-01 3.495325414340402670e+00 6.717446523465798514e+00 1.316168874171659198e+01 3.224853152177546463e+02 3.222394313430611419e+03 3.222148429555918119e+04 3.222123841168448562e+05
3.623417721518987777e-01 2.517960522276015967e-01 2.518258419054543729e-01 2.520939490061294697e-01 2.532855361202408506e-01 2.547750200128801046e-01 2.815857300803868979e-01 5.496928307554548310e-01 3.230763837506133829e+00 6.209731622784666172e+00 1.216766719334173175e+01 2.981485745800808331e+02 2.979219581330759866e+03 2.978992964883755121e+04 2.978970303239054629e+05
3.718354430379746667e-01 2.302977636748503310e-01 2.303251992287385364e-01 2.305721192137323849e-01 2.316695413692605454e-01 2.330413190636707321e-01 2.577333175630543982e-01 5.046533025568913366e-01 2.973853152495259611e+00 5.717408541315669446e+00 1.120451931895648734e+01 2.745858366457158013e+02 2.743785686584084488e+03 2.743578418596777192e+04 2.743557691798045998e+05
3.813291139240506666e-01 2.095053253336706667e-01 2.095304762924846409e-01 2.097568349218104644e-01 2.107628732743695998e-01 2.120204212150685052e-01 2.346562841476490802e-01 4.610149134734546905e-01 2.724601206731510850e+00 5.239697088129350533e+00 1.026988885092503168e+01 2.517190934651177088e+02 2.515305386723174252e+03 2.515116831930373519e+04 2.515097976451093564e+05
3.908227848101266111e-01 1.902247291781007377e-01 1.902476578283978093e-01 1.904540156810714535e-01 1.913711616929543169e-01 1.925175942078078684e-01 2.131533794751720723e-01 4.195112321488140839e-01 2.483089758885234311e+00 4.775954788592367883e+00 9.361684848006635917e+00 2.294767276998914554e+02 2.293055254436311770e+03 2.292884052180051003e+04 2.292866931954425236e+05
4.003164556962025555e-01 1.732322345490130699e-01 1.732529964875448858e-01 1.734398539343312007e-01 1.742703314756037514e-01 1.753084284021944050e-01 1.939941730808265596e-01 3.808516198671478836e-01 2.249426087730361790e+00 4.325619940911709982e+00 8.478007647274408143e+00 2.077926175526838506e+02 2.076367085415897691e+03 2.076211176404803336e+04 2.076195585503694019e+05
4.098101265822785000e-01 1.591830137243272492e-01 1.592016583360013615e-01 1.593694598410682617e-01 1.601152443080323673e-01 1.610474748917374854e-01 1.778276253984295563e-01 3.456291304653502094e-01 2.023644181134556685e+00 3.888105348544786288e+00 7.617027683365245494e+00 1.866052997547472785e+02 1.864620350423953823e+03 1.864477085711602194e+04 1.864462759240366868e+05
4.193037974683544444e-01 1.484767408682814704e-01 1.484933117386737500e-01 1.486424495722041550e-01 1.493052843878948654e-01 1.501338279075082327e-01 1.650476112605492041e-01 3.141854447909588899e-01 1.805563780095055915e+00 3.462650819321830387e+00 6.776824897775379775e+00 1.658571806635457335e+02 1.657235515967642868e+03 1.657101886900861427e+04 1.657088523994183051e+05
4.287974683544303889e-01 1.411119737786797057e-01 1.411265090486861495e-01 1.412573264787441163e-01 1.418387372790017031e-01 1.425655007793236728e-01 1.556472437851193769e-01 2.864646738430763895e-01 1.594638974422646793e+00 3.048165975066614131e+00 5.955219976354547917e+00 1.454938120381754061e+02 1.453668112617745692e+03 1.453541111841344900e+04 1.453528411763705080e+05
4.382911392405063333e-01 1.365777930641335070e-01 1.365903257330713105e-01 1.367031197535116538e-01 1.372044265110242411e-01 1.378310599579149753e-01 1.491104620019481075e-01 2.619044824422795958e-01 1.389844686845594701e+00 2.643111580627055979e+00 5.149645368189978534e+00 1.254632671712102479e+02 1.253403471574525383e+03 1.253280551560767526e+04 1.253268259559391736e+05
4.477848101265822778e-01 1.338342288263194568e-01 1.338447870087083047e-01 1.339398106502079910e-01 1.343621379457621834e-01 1.348900470652049099e-01 1.443924112151740435e-01 2.394160527148652684e-01 1.189652467711777462e+00 2.245470706597235466e+00 4.357107184368151920e+00 1.057156581173721293e+02 1.055952073114284531e+03 1.055831622308340593e+04 1.055819577227746340e+05
4.572784810126582222e-01 1.314195555811130955e-01 1.314281627214482218e-01 1.315056269844643577e-01 1.318499125978693787e-01 1.322802696146256618e-01 1.400266959162387581e-01 2.174909589323696102e-01 9.921335890936782143e-01 1.852847622606243361e+00 3.574275689631373876e+00 8.620282290683763904e+01 8.608454530681462984e+02 8.607271754681232778e+03 8.607153477081208257e+04
4.667721518987341667e-01 1.276947225987342394e-01 1.277013976477711088e-01 1.277614730891029060e-01 1.280284750505775171e-01 1.283622275024207948e-01 1.343697716355999050e-01 1.944452129673908403e-01 7.951996262853002762e-01 1.462704529971866174e+00 2.797714337344998192e+00 6.687818509125533240e+01 6.676325984091647570e+02 6.675176731588258917e+03 6.675061806337919552e+04
4.762658227848101111e-01 1.212000135513000287e-01 1.212047711066793765e-01 1.212475891050935201e-01 1.214378913202675131e-01 1.216757690892350113e-01 1.259575689306498270e-01 1.687755673447980664e-01 5.969555514862804335e-01 1.072711089421260811e+00 2.024222165291221565e+00 4.769675380704934042e+01 4.758767379485316837e+02 4.757676579363354904e+03 4.757567499351158767e+04
4.857594936708861111e-01 1.110665140824890623e-01 1.110693644959192816e-01 1.110950182167912414e-01 1.112090347539999580e-01 1.113515554255108675e-01 1.139169275127070446e-01 1.395706483846689272e-01 3.961078571042875862e-01 6.811492001260860407e-01 1.251231886169683172e+00 2.861520081626233747e+01 2.851524095358810200e+02 2.850524496732067291e+03 2.850424536869393341e+04
4.952531645569620555e-01 9.740521976230913370e-02 9.740616921497170788e-02 9.741471428893487550e-02 9.745269239543781492e-02 9.750016502856651002e-02 9.835467242488286910e-02 1.068997463880465432e-01 1.923504860196832422e-01 2.872957522770573369e-01 4.771862847918055262e-01 9.591931845499718889e+00 9.504267147713640895e+01 9.495500677935032172e+02 9.494624030957171271e+03
5.047468354430380000e-01 9.740521976230946677e-02 9.740616921497204095e-02 9.741471428893520856e-02 9.745269239543814799e-02 9.750016502856684308e-02 9.835467242488320216e-02 1.068997463880468762e-01 1.923504860196835753e-01 2.872957522770576699e-01 4.771862847918058592e-01 9.591931845499718889e+00 9.504267147713640895e+01 9.495500677935032172e+02 9.494624030957171271e+03
5.142405063291139999e-01 1.110665140824894925e-01 1.110693644959197118e-01 1.110950182167916717e-01 1.112090347540003882e-01 1.113515554255112977e-01 1.139169275127075026e-01 1.395706483846695656e-01 3.961078571042901952e-01 6.811492001260909257e-01 1.251231886169692498e+00 2.861520081626256129e+01 2.851524095358832369e+02 2.850524496732089574e+03 2.850424536869415533e+04
5.237341772151898889e-01 1.212000135513005283e-01 1.212047711066798761e-01 1.212475891050940197e-01 1.214378913202680127e-01 1.216757690892355109e-01 1.259575689306503266e-01 1.687755673447985660e-01 5.969555514862808776e-01 1.072711089421261255e+00 2.024222165291222009e+00 4.769675380704934042e+01 4.758767379485316837e+02 4.757676579363354904e+03 4.757567499351158767e+04
5.332278481012657778e-01 1.276947225987346557e-01 1.277013976477715251e-01 1.277614730891033223e-01 1.280284750505779334e-01 1.283622275024212112e-01 1.343697716356003213e-01 1.944452129673912566e-01 7.951996262853007202e-01 1.462704529971866618e+00 2.797714337344998636e+00 6.687818509125533240e+01 6.676325984091647570e+02 6.675176731588258917e+03 6.675061806337919552e+04
5.427215189873417778e-01 1.314195555811137617e-01 1.314281627214488879e-01 1.315056269844650239e-01 1.318499125978700448e-01 1.322802696146263279e-01 1.400266959162394242e-01 2.174909589323702763e-01 9.921335890936788804e-01 1.852847622606244027e+00 3.574275689631374320e+00 8.620282290683763904e+01 8.608454530681462984e+02 8.607271754681232778e+03 8.607153477081208257e+04
5.522151898734177777e-01 1.338342288263201230e-01 1.338447870087089708e-01 1.339398106502086572e-01 1.343621379457628495e-01 1.348900470652055761e-01 1.443924112151747097e-01 2.394160527148660456e-01 1.189652467711779460e+00 2.245470706597238575e+00 4.357107184368157249e+00 1.057156581173722429e+02 1.055952073114285668e+03 1.055831622308341684e+04 1.055819577227747504e+05
5.617088607594936667e-01 1.365777930641337568e-01 1.365903257330715603e-01 1.367031197535119036e-01 1.372044265110244909e-01 1.378310599579152251e-01 1.491104620019483573e-01 2.619044824422798734e-01 1.389844686845595145e+00 2.643111580627056423e+00 5.149645368189978534e+00 1.254632671712102479e+02 1.253403471574525383e+03 1.253280551560767526e+04 1.253268259559391736e+05
5.712025316455695556e-01 1.411119737786802886e-01 1.411265090486867324e-01 1.412573264787446714e-01 1.418387372790022583e-01 1.425655007793242557e-01 1.556472437851199597e-01 2.864646738430768891e-01 1.594638974422646349e+00 3.048165975066612354e+00 5.955219976354544364e+00 1.454938120381752924e+02 1.453668112617744555e+03 1.453541111841343809e+04 1.453528411763703916e+05
5.806962025316455556e-01 1.484767408682821921e-01 1.484933117386744716e-01 1.486424495722048766e-01 1.493052843878955871e-01 1.501338279075089543e-01 1.650476112605499257e-01 3.141854447909596670e-01 1.805563780095056581e+00 3.462650819321831275e+00 6.776824897775379775e+00 1.658571806635457335e+02 1.657235515967642868e+03 1.657101886900861427e+04 1.657088523994183051e+05
5.901898734177215555e-01 1.591830137243281096e-01 1.592016583360022219e-01 1.593694598410691221e-01 1.601152443080332277e-01 1.610474748917383458e-01 1.778276253984304167e-01 3.456291304653510421e-01 2.023644181134557574e+00 3.888105348544787176e+00 7.617027683365246382e+00 1.866052997547472785e+02 1.864620350423953823e+03 1.864477085711602194e+04 1.864462759240366868e+05
5.996835443037975555e-01 1.732322345490138471e-01 1.732529964875456630e-01 1.734398539343319778e-01 1.742703314756045285e-01 1.753084284021952099e-01 1.939941730808273646e-01 3.808516198671489938e-01 2.249426087730365342e+00 4.325619940911716199e+00 8.478007647274418801e+00 2.077926175526841348e+02 2.076367085415900419e+03 2.076211176404806247e+04 2.076195585503696639e+05
6.091772151898734444e-01 1.902247291781016258e-01 1.902476578283986974e-01 1.904540156810723417e-01 1.913711616929552051e-01 1.925175942078087565e-01 2.131533794751729882e-01 4.195112321488151941e-01 2.483089758885237419e+00 4.775954788592373212e+00 9.361684848006644799e+00 2.294767276998916827e+02 2.293055254436314044e+03 2.292884052180053186e+04 2.292866931954427564e+05
6.186708860759493334e-01 2.095053253336711385e-01 2.095304762924851127e-01 2.097568349218109363e-01 2.107628732743700717e-01 2.120204212150689771e-01 2.346562841476495520e-01 4.610149134734551346e-01 2.724601206731511294e+00 5.239697088129351421e+00 1.026988885092503168e+01 2.517190934651177088e+02 2.515305386723174252e+03 2.515116831930373519e+04 2.515097976451093564e+05
6.281645569620253333e-01 2.302977636748510248e-01 2.303251992287392302e-01 2.305721192137330788e-01 2.316695413692612393e-01 2.330413190636714260e-01 2.577333175630551199e-01 5.046533025568920028e-01 2.973853152495260499e+00 5.717408541315669446e+00 1.120451931895648912e+01 2.745858366457158013e+02 2.743785686584084488e+03 2.743578418596777192e+04 2.743557691798045998e+05
6.376582278481013333e-01 2.517960522276028179e-01 2.518258419054555941e-01 2.520939490061306909e-01 2.532855361202420719e-01 2.547750200128813258e-01 2.815857300803881746e-01 5.496928307554562743e-01 3.230763837506137826e+00 6.209731622784673277e+00 1.216766719334174240e+01 2.981485745800810605e+02 2.979219581330763049e+03 2.978992964883757668e+04 2.978970303239056957e+05
6.471518987341772222e-01 2.732043052150074369e-01 2.732365264260986915e-01 2.735265173259199822e-01 2.748153657695701080e-01 2.764264263241328345e-01 3.054255163062614131e-01 5.954164161275470324e-01 3.495325414340403558e+00 6.717446523465800290e+00 1.316168874171659198e+01 3.224853152177546463e+02 3.222394313430611419e+03 3.222148429555918119e+04 3.222123841168448562e+05
6.566455696202532222e-01 2.937385692189999897e-01 2.937733079897512090e-01 2.940859569265120710e-01 2.954755077565603960e-01 2.972124462941207468e-01 3.284773399702076158e-01 6.411262767310760280e-01 3.767615644339760372e+00 7.241492719460520533e+00 1.418924686970204085e+01 3.476814460812950074e+02 3.474170813689979241e+03 3.473906448977682157e+04 3.473880012506452040e+05
6.661392405063291111e-01 3.126176959917854603e-01 3.126550478171617464e-01 3.129912142455482105e-01 3.144852872605992666e-01 3.163528785294130730e-01 3.499695213680617534e-01 6.861359497545483910e-01 4.047800233619414989e+00 7.782982771247044518e+00 1.525334784650230446e+01 3.738308714587547001e+02 3.735495155323621020e+03 3.735213799397228286e+04 3.735185663804589421e+05
6.756329113924051111e-01 3.290718137208990535e-01 3.291118845497104095e-01 3.294725220090123918e-01 3.310753551614656898e-01 3.330788966020323261e-01 3.691426425322316685e-01 7.297801018342253698e-01 4.336154694854162273e+00 8.343237575987425103e+00 1.635740333825394899e+01 4.010373599270471345e+02 4.007411952946983547e+03 4.007115788314634847e+04 4.007086171851399704e+05
6.851265822784810000e-01 3.423869481384981817e-01 3.424298555160324997e-01 3.428160219138414178e-01 3.445323170152143066e-01 3.466776858919304871e-01 3.852943256728210697e-01 7.714607234817270065e-01 4.633124701570785930e+00 8.923862455003074956e+00 1.750533796186764945e+01 4.294161622913673000e+02 4.291080140380427110e+03 4.290771992127102567e+04 4.290741177301769494e+05
6.946202531645570000e-01 3.519871689662915637e-01 3.520330433628829914e-01 3.524459129322056183e-01 3.542808887958618369e-01 3.565746086254321101e-01 3.978615655576969168e-01 8.107311348803450946e-01 4.939426828106827649e+00 9.526866487247362514e+00 1.870174580552843580e+01 4.590959530830198219e+02 4.587791646309501630e+03 4.587474857857431925e+04 4.587443179012225010e+05
7.041139240506328889e-01 3.575377099717739759e-01 3.575866963324060843e-01 3.580275735780949486e-01 3.599870280033788394e-01 3.624363460349837585e-01 4.065240706038715235e-01 8.474013162927496179e-01 5.256173773181530784e+00 1.015480983639128887e+01 1.995208196281080149e+01 4.902211440309474710e+02 4.898993600919728124e+03 4.898671816980753647e+04 4.898639638586856890e+05
7.136075949367088889e-01 3.590401551939804703e-01 3.590924147522365217e-01 3.595627507765410402e-01 3.616531331067832089e-01 3.642661110195859475e-01 4.112997134500351870e-01 8.816357377545274154e-01 5.584995980799449811e+00 1.081095180640491904e+01 2.126286345761585750e+01 5.229546227157409248e+02 5.226314865760663452e+03 5.225991729620988917e+04 5.225959416007021209e+05
7.231012658227847778e-01 3.568881793016564496e-01 3.569438917117845889e-01 3.574453034029381193e-01 3.596737998080646870e-01 3.624594203144729798e-01 4.126005894298214738e-01 9.140122805833068576e-01 5.928129192118161583e+00 1.149937020493466555e+01 2.264185223056767526e+01 5.574809894609521734e+02 5.571597900995806413e+03 5.571276701634434721e+04 5.571244581698297989e+05
7.325949367088607778e-01 3.518602777881367216e-01 3.519196436424186780e-01 3.524539363309562301e-01 3.548285705022343750e-01 3.577968632163320284e-01 4.112261320700900669e-01 9.455188206076698965e-01 6.288445705983467526e+00 1.222503113417879739e+01 2.409820199056946066e+01 5.940104030973211593e+02 5.936937288473120134e+03 5.936620614223110169e+04 5.936588946798109682e+05
7.420886075949367777e-01 3.450417642116909711e-01 3.451050080276680809e-01 3.456742023714617917e-01 3.482039550105450743e-01 3.513661458093991774e-01 4.082855801887731451e-01 9.774799239825129327e-01 6.669423361919911031e+00 1.299380495962813065e+01 2.564256815504456810e+01 6.327832015350336405e+02 6.324726639472431089e+03 6.324416101884640375e+04 6.324385048125861213e+05
7.515822784810126667e-01 3.376869600201660715e-01 3.377543338049465160e-01 3.383606978679702948e-01 3.410556492591871880e-01 3.444243384982083045e-01 4.050607448005884570e-01 1.011424807824389926e+00 7.075065438062406287e+00 1.381244391610464639e+01 2.728720087218912482e+01 6.740755347642441393e+02 6.737716165002259913e+03 6.737412246738241811e+04 6.737381854911840055e+05
7.610759493670886666e-01 3.310481913419160427e-01 3.311199788706571945e-01 3.317660666293277272e-01 3.346375677789745762e-01 3.382269442160331652e-01 4.028357200830872120e-01 1.048923478753627681e+00 7.509801065459031477e+00 1.468855393957614730e+01 2.904605968781038072e+01 7.182063356030535033e+02 7.179083922308457659e+03 7.178785978936249739e+04 7.178756184599028202e+05
7.705696202531645556e-01 3.262063541033302649e-01 3.262828760887441226e-01 3.269715739574688973e-01 3.300324533740234823e-01 3.338585526447166441e-01 4.027283395171941671e-01 1.091426208241969231e+00 7.978404895489720872e+00 1.563060343687611109e+01 3.093500051964889153e+01 7.655460604927422992e+02 7.652524747740493694e+03 7.652231162021800992e+04 7.652201803449931322e+05
7.800632911392405555e-01 3.239363877694538818e-01 3.240180081526605194e-01 3.247525916015200909e-01 3.280174069297848716e-01 3.320984260901158058e-01 4.055567709760732331e-01 1.140140219835647173e+00 8.485974708431385238e+00 1.664801302909331682e+01 3.297208967041718353e+01 8.165277684539626080e+02 8.162362257049700929e+03 8.162070714300707914e+04 8.162041560025810031e+05
7.895569620253164445e-01 3.246310087677860556e-01 3.247181424336139655e-01 3.255023454260650428e-01 3.289876920591808807e-01 3.333443753505757057e-01 4.117646745956824450e-01 1.195967667046750060e+00 9.037997591557425991e+00 1.775136417434706360e+01 3.517809733992634591e+01 8.716612892877318473e+02 8.713691213798407261e+03 8.713399045890517300e+04 8.713369829099727795e+05
7.990506329113924444e-01 3.282909962322688724e-01 3.283841185523749262e-01 3.292222194333291330e-01 3.329471122375701753e-01 3.376032282428715336e-01 4.214133163382952629e-01 1.259514197292532556e+00 9.640523006834905928e+00 1.895275501743754276e+01 3.757721903864281643e+01 9.315514920564959311e+02 9.312560301598869046e+03 9.312264839702259633e+04 9.312235293512599310e+05
8.085443037974683334e-01 3.345749053811084006e-01 3.346745641283387362e-01 3.355714928534119235e-01 3.395578427426260704e-01 3.445407801041437956e-01 4.342336526114620732e-01 1.331162377684645293e+00 1.030044962841647838e+01 2.026632435145184630e+01 4.019807379752258925e+01 9.969220472089181158e+02 9.966209297940749821e+03 9.965908180525907665e+04 9.965878068784422940e+05
8.180379746835443333e-01 3.428896508122525333e-01 3.429964811881671127e-01 3.439579545713981057e-01 3.482311696079803953e-01 3.535726884037082574e-01 4.497200267268097740e-01 1.411193409957825162e+00 1.102592724226797927e+01 2.170896483372370511e+01 4.307504001663515680e+01 1.068646648796384852e+03 1.068338048110653835e+04 1.068307188042080816e+05 1.068304102035223274e+06
8.275316455696202222e-01 3.524985968432975403e-01 3.526133406466900877e-01 3.536460348772231810e-01 3.582357870129258548e-01 3.639729771825541138e-01 4.672424002358633310e-01 1.499936630768955670e+00 1.182687893609987739e+01 2.330125927535645758e+01 4.625001995386961795e+01 1.147790532522501280e+03 1.147473283785342392e+04 1.147441558911626344e+05 1.147438386424254859e+06
8.370253164556962222e-01 3.626258929099921424e-01 3.627494232933863305e-01 3.638611967439341899e-01 3.688024120797023242e-01 3.749789312494125615e-01 4.861562763041962776e-01 1.597929726852033605e+00 1.271566423233040766e+01 2.506870257175082273e+01 4.977477925059164932e+01 1.235666459834951411e+03 1.235340096531332529e+04 1.235307460200970672e+05 1.235304196567934472e+06
8.465189873417722222e-01 3.725428838652613539e-01 3.726762377529191372e-01 3.738764227418390762e-01 3.792105782481498544e-01 3.858782726310384104e-01 5.058967715230319184e-01 1.706081760442966999e+00 1.370793164964231714e+01 2.704332041541937315e+01 5.371409794697348872e+01 1.333911419461570858e+03 1.333576130866092171e+04 1.333542602006544184e+05 1.333539249120589579e+06
8.560126582278481111e-01 3.816312873911107961e-01 3.817757085891364532e-01 3.830754993713671452e-01 3.888523472923924862e-01 3.960734071936742318e-01 5.260524854167450970e-01 1.825843267647453416e+00 1.482375108995453772e+01 2.926587089251796669e+01 5.815011049764481754e+01 1.444593611543733914e+03 1.444250143385081901e+04 1.444215796569216764e+05 1.444212361887629842e+06
8.655063291139241111e-01 3.894251841271636483e-01 3.895821816537793914e-01 3.909951593933213010e-01 3.972750604579519118e-01 4.051249367887401753e-01 5.464227107429289187e-01 1.959400450284815909e+00 1.608917784570368426e+01 3.178893050728020597e+01 6.318843583043324941e+01 1.570364691341779462e+03 1.570014208676064845e+04 1.569979160409493779e+05 1.569975655582836363e+06
8.750000000000000000e-01 3.956375182789666489e-01 3.958089468503951935e-01 3.973518039932523727e-01 4.042089468503952121e-01 4.127803754218237753e-01 5.670660897075381346e-01 2.109923232564681062e+00 1.753849466113611300e+01 3.468135180399325890e+01 6.896706608970754360e+01 1.714681351803993493e+03 1.714325278037542375e+04 1.714289670660897391e+05 1.714286109923232580e+06


==> dat/l2proj1d_midnode_nel0002_p2.dev_from_mean.dev_from_unifmsh.sweep_nperiod7.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 2.647187354437310347e-01 2.648901640151595793e-01 2.664330211580167584e-01 2.732901640151595979e-01 2.818615925865881611e-01 4.361473068723025204e-01 1.979004449729445447e+00 1.740757587830087516e+01 3.455043302115802106e+01 6.883614730687231997e+01 1.714550433021158142e+03 1.714312186159258999e+04 1.714288361473068944e+05 1.714285979004449677e+06
1.344936708860759444e-01 2.464004766253375667e-01 2.465574741519533375e-01 2.479704518914952194e-01 2.542503529561258024e-01 2.621002292869140660e-01 4.033980032411027539e-01 1.816375742782988967e+00 1.594615313820185243e+01 3.164590579977836526e+01 6.304541112293139804e+01 1.570221666634276517e+03 1.569999906205314073e+04 1.569977730162417865e+05 1.569975512558127986e+06
1.439873417721518889e-01 2.284561895789782859e-01 2.286006107770039153e-01 2.299004015592346351e-01 2.356772494802600038e-01 2.428983093815417216e-01 3.728773876046125313e-01 1.672668169835320962e+00 1.467057599214240504e+01 2.911269579470583224e+01 5.799693539983268664e+01 1.444440436445921705e+03 1.444234825875300703e+04 1.444214264818238444e+05 1.444212208712532185e+06
1.534810126582278333e-01 2.130067329365224749e-01 2.131400868241802582e-01 2.143402718131001694e-01 2.196744273194110031e-01 2.263421217022995313e-01 3.463606205942930116e-01 1.546545609514227593e+00 1.354839549871357463e+01 2.688378426449062886e+01 5.355456179604473022e+01 1.333751883310641688e+03 1.333560177250998822e+04 1.333541006645034358e+05 1.333539089584438130e+06
1.629746835443038055e-01 2.012925233813352421e-01 2.014160537647294580e-01 2.025278272152772896e-01 2.074690425510454517e-01 2.136455617207556612e-01 3.248229067755393773e-01 1.436596357323376427e+00 1.255433086280174670e+01 2.490736920222216000e+01 4.961344588106297948e+01 1.235505126465422563e+03 1.235323963194379394e+04 1.235305846867275104e+05 1.235304035234564682e+06
1.724683544303797500e-01 1.935476224494376007e-01 1.936623662528301759e-01 1.946950604833632692e-01 1.992848126190658875e-01 2.050220027886941743e-01 3.082914258420034193e-01 1.340985656375095925e+00 1.166792796170602031e+01 2.314230830096260050e+01 4.609106897947576442e+01 1.147631581548107533e+03 1.147457388687903222e+04 1.147439969401882699e+05 1.147438227473280858e+06
1.819620253164556944e-01 1.890824696691716100e-01 1.891893000450861617e-01 1.901507734283171824e-01 1.944239884648994721e-01 1.997655072606273341e-01 2.959128455837288785e-01 1.257386228814743934e+00 1.087212006112489604e+01 2.155515765258061833e+01 4.292123283549207002e+01 1.068492841615241559e+03 1.068322667392539370e+04 1.068305649970269151e+05 1.068303948228041874e+06
1.914556962025316666e-01 1.865857849083303599e-01 1.866854436555607233e-01 1.875823723806339105e-01 1.915687222698480574e-01 1.965516596313657272e-01 2.862445321386840602e-01 1.183173257211867391e+00 1.015246050794370092e+01 2.011833523097907062e+01 4.005008467704981001e+01 9.967740580884452584e+02 9.966061308820277191e+03 9.965893381613859674e+04 9.965876588893218432e+05
2.009493670886076111e-01 1.845729958318879649e-01 1.846661181519939909e-01 1.855042190329482255e-01 1.892291118371892955e-01 1.938852278424905984e-01 2.776953159379142999e-01 1.115796196892151482e+00 9.496805006434522411e+00 1.880903701703715925e+01 3.743350103824242581e+01 9.314077740560953771e+02 9.312416583598465877e+03 9.312250467902218224e+04 9.312233856332593132e+05
2.104430379746835555e-01 1.818280199649252304e-01 1.819151536307531403e-01 1.826993566232041899e-01 1.861847032563200555e-01 1.905413865477148805e-01 2.689616857928216476e-01 1.053164678243889263e+00 8.895194602754564528e+00 1.760856118554420391e+01 3.503529435112348267e+01 8.715184862989289059e+02 8.713548410809604320e+03 8.713384765591636824e+04 8.713368401069839019e+05
2.199367088607595000e-01 1.776715981476297002e-01 1.777532185308363100e-01 1.784878019796958815e-01 1.817526173079606622e-01 1.858336364682916242e-01 2.592919813542490237e-01 9.938754302138225194e-01 8.339709918809557365e+00 1.650174823947148539e+01 3.282582488079534500e+01 8.163815036643404710e+02 8.162215992260075836e+03 8.162056087821743859e+04 8.162040097377910279e+05
2.294303797468354444e-01 1.719710660142740044e-01 1.720475879996878621e-01 1.727362858684126368e-01 1.757971652849671940e-01 1.796232645556603835e-01 2.484930514281379066e-01 9.371909201529130540e-01 7.824169607400664361e+00 1.547636814878705458e+01 3.078076523155983324e+01 7.653918252046532871e+02 7.652370512452404910e+03 7.652215738492991659e+04 7.652200261097050970e+05
2.389240506329113889e-01 1.649467909946183142e-01 1.650185785233594937e-01 1.656646662820300264e-01 1.685361674316768754e-01 1.721255438687354367e-01 2.367343197357894558e-01 8.828220784063296467e-01 7.343699665111732777e+00 1.452245253922884594e+01 2.887995828746307581e+01 7.180402342027059603e+02 7.178917820908108297e+03 7.178769368796212075e+04 7.178754523585024290e+05
2.484177215189873333e-01 1.569439374449538571e-01 1.570113112297342739e-01 1.576176752927580804e-01 1.603126266839749736e-01 1.636813159229960901e-01 2.243177222253762704e-01 8.306817852491777954e-01 6.894322415487193823e+00 1.363170089352943393e+01 2.710645784961391414e+01 6.738947917416688824e+02 6.737535421979684543e+03 6.737394172435984365e+04 6.737380047481614165e+05
2.579113924050633333e-01 1.483449381338836637e-01 1.484081819498607457e-01 1.489773762936544843e-01 1.515071289327377668e-01 1.546693197315918700e-01 2.115887541109658376e-01 7.807830979047052367e-01 6.472726535842098450e+00 1.279710813355031362e+01 2.544587132896674575e+01 6.325865047089553173e+02 6.324529942646348900e+03 6.324396432202028518e+04 6.324383081157597480e+05
2.674050632911392222e-01 1.396817533501203690e-01 1.397411192044023254e-01 1.402754118929399052e-01 1.426500460642180224e-01 1.456183387783157035e-01 1.990476076320736865e-01 7.333402961696534605e-01 6.076267181545451201e+00 1.201285260974078106e+01 2.388602346613144434e+01 5.937982245728832140e+02 5.936725109948682075e+03 5.936599396370666364e+04 5.936586825012865011e+05
2.768987341772152222e-01 1.318351195053356628e-01 1.318908319154638298e-01 1.323922436066173047e-01 1.346207400117439279e-01 1.374063605181521652e-01 1.875475296335007147e-01 6.889592207869861262e-01 5.703076132321840852e+00 1.127431714513834571e+01 2.241679917077135542e+01 5.572559364011558500e+02 5.571372847936009748e+03 5.571254196328455146e+04 5.571242331167699303e+05
2.863924050632911111e-01 1.260959679201499872e-01 1.261482274784060387e-01 1.266185635027105294e-01 1.287089458329527258e-01 1.313219237457554645e-01 1.783555261762046762e-01 6.486915504806969324e-01 5.352051793525618884e+00 1.057800761913108900e+01 2.102991927034202746e+01 5.227216785284671232e+02 5.226081921573389991e+03 5.225968435202261753e+04 5.225957086565148202e+05
2.958860759493671111e-01 1.239022933675678895e-01 1.239512797281999840e-01 1.243921569738888622e-01 1.263516113991727807e-01 1.288009294307776442e-01 1.728886539996654648e-01 6.137658996885435592e-01 5.022538356577324947e+00 9.921174419787082144e+00 1.971844654620659654e+01 4.899875086143432554e+02 4.898759965503124477e+03 4.898648453439093282e+04 4.898637302232690854e+05
3.053797468354430555e-01 1.262531181664289792e-01 1.262989925630203791e-01 1.267118621323430339e-01 1.285468379959992524e-01 1.308405578255695256e-01 1.721275147578343045e-01 5.849970840804822325e-01 4.713692777306961013e+00 9.301132436447494101e+00 1.847601175472855672e+01 4.588702190322196657e+02 4.587565912258699427e+03 4.587452284452348977e+04 4.587440921671714168e+05
3.148734177215190000e-01 1.330377375201003409e-01 1.330806448976346590e-01 1.334668112954435770e-01 1.351831063968164937e-01 1.373284752735326186e-01 1.759451150544232290e-01 5.621115128633291658e-01 4.423775490952388090e+00 8.714513244384676227e+00 1.729598875124925428e+01 4.292068130807489297e+02 4.290870791169808399e+03 4.290751057206040423e+04 4.290739083809663425e+05
3.243670886075949444e-01 1.426531214365124034e-01 1.426931922653237317e-01 1.430538297246257418e-01 1.446566628770790397e-01 1.466602043176456760e-01 1.827239502478450184e-01 5.433614095498385810e-01 4.149736002569773596e+00 8.156818883703033762e+00 1.617098464596955765e+01 4.008509412347626721e+02 4.007225534254698232e+03 4.007097146445405087e+04 4.007084307664475637e+05
3.338607594936708889e-01 1.522091375130690816e-01 1.522464893384453677e-01 1.525826557668318317e-01 1.540767287818828879e-01 1.559443200506967220e-01 1.895609628893453746e-01 5.257273912758320122e-01 3.887391675140698499e+00 7.622574212768328472e+00 1.509293928802358664e+01 3.736704629002759930e+02 3.735334746765142427e+03 3.735197758541380608e+04 3.735184059719004435e+05
3.433544303797468333e-01 1.583516367987926887e-01 1.583863755695439079e-01 1.586990245063047700e-01 1.600885753363530672e-01 1.618255138739134458e-01 1.930904075500002870e-01 5.057393443108685327e-01 3.632228711919551323e+00 7.106105787040310595e+00 1.405385993728182825e+01 3.475460591488746331e+02 3.474035426757557161e+03 3.473892910284438403e+04 3.473878658637126791e+05
3.528481012658227778e-01 1.584027116043225936e-01 1.584349328154138481e-01 1.587249237152351389e-01 1.600137721588852924e-01 1.616248327134479912e-01 1.906239226955765698e-01 4.806148225168622723e-01 3.380523820729719020e+00 6.602644929855115308e+00 1.304688714810590788e+01 3.223705136241439391e+02 3.222279511837000427e+03 3.222136949396556884e+04 3.222122693152512657e+05
3.623417721518987777e-01 1.513136464486343757e-01 1.513434361264871519e-01 1.516115432271622210e-01 1.528031303412736297e-01 1.542926142339129114e-01 1.811033243014197047e-01 4.492104249764876100e-01 3.130281431727166552e+00 6.109249217005698895e+00 1.206718478756276447e+01 2.980480921743018712e+02 2.979119098924980790e+03 2.978982916643177305e+04 2.978969298414997174e+05
3.718354430379746667e-01 1.379798426387276733e-01 1.380072781926158787e-01 1.382541981776097273e-01 1.393516203331378878e-01 1.407233980275480745e-01 1.654153965269317683e-01 4.123353815207686512e-01 2.881535231459137147e+00 5.625090620279546094e+00 1.111220139792036576e+01 2.744935187246796886e+02 2.743693368663048204e+03 2.743569186804673518e+04 2.743556768618836068e+05
3.813291139240506666e-01 1.207676890726133434e-01 1.207928400314273176e-01 1.210191986607531273e-01 1.220252370133122627e-01 1.232827849540111820e-01 1.459186478865917569e-01 3.722772772123973395e-01 2.635863570470453610e+00 5.150959451868293293e+00 1.018115121466397355e+01 2.516303558288566364e+02 2.515216649086913094e+03 2.515107958166747630e+04 2.515097089074731048e+05
3.908227848101266111e-01 1.024955142122242896e-01 1.025184428625213612e-01 1.027248007151950054e-01 1.036419467270778549e-01 1.047883792419314203e-01 1.254241645092956103e-01 3.317820171829376497e-01 2.395360543919357710e+00 4.688225573626491283e+00 9.273955633040758428e+00 2.293889984849255654e+02 2.292967525221345568e+03 2.292875279258554656e+04 2.292866054662275419e+05
4.003164556962025555e-01 8.537801760768617965e-02 8.539877954621799550e-02 8.558563699300431038e-02 8.641611453427684719e-02 8.745421146086752862e-02 1.061399561394996693e-01 2.929974029258209933e-01 2.161571870789035010e+00 4.237765723970383647e+00 8.390153430333080919e+00 2.077047633357425411e+02 2.076279231198956040e+03 2.076202390983109217e+04 2.076194706961524498e+05
4.098101265822785000e-01 7.043401804399415655e-02 7.045266265566825503e-02 7.062046416073518296e-02 7.136624862769927469e-02 7.229847921140439282e-02 8.907862971809644981e-02 2.568801347850171446e-01 1.934895185454223787e+00 3.799356352864453168e+00 7.528278687684912818e+00 1.865165507590669449e+02 1.864531601428273461e+03 1.864468210812034158e+04 1.864461871750410064e+05
4.193037974683544444e-01 5.757604936019121433e-02 5.759262023058348001e-02 5.774175806411389195e-02 5.840459287980460240e-02 5.923313639941799047e-02 7.414691975245896183e-02 2.232847532828686754e-01 1.714663088586965589e+00 3.371750127813740061e+00 6.685924206267289449e+00 1.657662799720376370e+02 1.657144615276134800e+03 1.657092796831710439e+04 1.657087614987267880e+05
4.287974683544303889e-01 4.621124988119369031e-02 4.622578515120012721e-02 4.635660258125808703e-02 4.693801338151567387e-02 4.766477688183765743e-02 6.074651988763336147e-02 1.915639499455903949e-01 1.499738250525160854e+00 2.953265251169127747e+00 5.860319252457061978e+00 1.453989113142779104e+02 1.453573211893848338e+03 1.453531621768955119e+04 1.453527462756466120e+05
4.382911392405063333e-01 3.591506232296103052e-02 3.592759499189884798e-02 3.604038901233917735e-02 3.654169576985175777e-02 3.716832921674249196e-02 4.844773126077564496e-02 1.612417517011071610e-01 1.289181956104422211e+00 2.542448849885883710e+00 5.048982637448806265e+00 1.253626044404690703e+02 1.253302808843784305e+03 1.253270485287693373e+04 1.253267252932084375e+05
4.477848101265822778e-01 2.674999785209648123e-02 2.676055603448533604e-02 2.685557967598502585e-02 2.727790697153921126e-02 2.780581609098193782e-02 3.730818024095106100e-02 1.323318217406422859e-01 1.082568236737554423e+00 2.138386475623012650e+00 4.250022953393928660e+00 1.056085738863979060e+02 1.055844988883310180e+03 1.055820913885243317e+04 1.055818506385436631e+05
4.572784810126582222e-01 1.907995712397810364e-02 1.908856426431322986e-02 1.916602852732935888e-02 1.951031414073438677e-02 1.994067115749066990e-02 2.768709745910375580e-02 1.051513604752346148e-01 8.797939906365432883e-01 1.740508024149108435e+00 3.461936091174238506e+00 8.609048330838049878e+01 8.607331134696891013e+02 8.607159415082776832e+03 8.607142243121363572e+04
4.667721518987341667e-01 1.309941615781224679e-02 1.310609120684911276e-02 1.316616664818090303e-02 1.343316860965552972e-02 1.376692106149881266e-02 1.977446519467790723e-02 7.984990652646885290e-02 6.806043198443783027e-01 1.348109223530944201e+00 2.683119030904076219e+00 6.676358978481441397e+01 6.675180031027238101e+02 6.675062136281818312e+03 6.675050346807275491e+04
4.762658227848101111e-01 8.518569010441677178e-03 8.523326565821026657e-03 8.566144564235175438e-03 8.756446779409166742e-03 8.994324548376658041e-03 1.327612438979148060e-02 5.609412280393971661e-02 4.842741069454220559e-01 9.600296448804024330e-01 1.911540720750363187e+00 4.758407236250847916e+01 4.757640565039908438e+02 4.757563897918814291e+03 4.757556231206704979e+04
4.857594936708861111e-01 4.768509384741262923e-03 4.771359798171480489e-03 4.797013519043442920e-03 4.911030056252162039e-03 5.053550727763061155e-03 7.618922814959247850e-03 3.327264368692111479e-02 2.898098524065397807e-01 5.748511954283382908e-01 1.144933881471935200e+00 2.850890281156459238e+01 2.850461115311832714e+02 2.850418198727369600e+03 2.850413907068923436e+04
4.952531645569620555e-01 1.747992817673483905e-03 1.748942270336057651e-03 1.757487344299221363e-03 1.795465450802170978e-03 1.842938083930858052e-03 2.697445480247224938e-03 1.124251944341089424e-02 9.669325907504758288e-02 1.916385253324216775e-01 3.815290578471698391e-01 9.496274618555082370e+00 9.494701425019177066e+01 9.494544105665585221e+02 9.494528373730227031e+03
5.047468354430380000e-01 1.747992817673517732e-03 1.748942270336091478e-03 1.757487344299255190e-03 1.795465450802204805e-03 1.842938083930891879e-03 2.697445480247258765e-03 1.124251944341092720e-02 9.669325907504761064e-02 1.916385253324217053e-01 3.815290578471698946e-01 9.496274618555082370e+00 9.494701425019177066e+01 9.494544105665585221e+02 9.494528373730227031e+03
5.142405063291139999e-01 4.768509384741338383e-03 4.771359798171556817e-03 4.797013519043518380e-03 4.911030056252238367e-03 5.053550727763139218e-03 7.618922814959345861e-03 3.327264368692141316e-02 2.898098524065420567e-01 5.748511954283428427e-01 1.144933881471944304e+00 2.850890281156481620e+01 2.850461115311854883e+02 2.850418198727391882e+03 2.850413907068945628e+04
5.237341772151898889e-01 8.518569010441743097e-03 8.523326565821092576e-03 8.566144564235241357e-03 8.756446779409232661e-03 8.994324548376723960e-03 1.327612438979154652e-02 5.609412280393977907e-02 4.842741069454221114e-01 9.600296448804025440e-01 1.911540720750363187e+00 4.758407236250847916e+01 4.757640565039908438e+02 4.757563897918814291e+03 4.757556231206704979e+04
5.332278481012657778e-01 1.309941615781226934e-02 1.310609120684913531e-02 1.316616664818092558e-02 1.343316860965555228e-02 1.376692106149883521e-02 1.977446519467793151e-02 7.984990652646886677e-02 6.806043198443783027e-01 1.348109223530944201e+00 2.683119030904076219e+00 6.676358978481441397e+01 6.675180031027238101e+02 6.675062136281818312e+03 6.675050346807275491e+04
5.427215189873417778e-01 1.907995712397816956e-02 1.908856426431329578e-02 1.916602852732942480e-02 1.951031414073445269e-02 1.994067115749073582e-02 2.768709745910382172e-02 1.051513604752346842e-01 8.797939906365432883e-01 1.740508024149108435e+00 3.461936091174238950e+00 8.609048330838049878e+01 8.607331134696891013e+02 8.607159415082776832e+03 8.607142243121363572e+04
5.522151898734177777e-01 2.674999785209662001e-02 2.676055603448547482e-02 2.685557967598516463e-02 2.727790697153935004e-02 2.780581609098208007e-02 3.730818024095121366e-02 1.323318217406425357e-01 1.082568236737555978e+00 2.138386475623015315e+00 4.250022953393933989e+00 1.056085738863980197e+02 1.055844988883311316e+03 1.055820913885244408e+04 1.055818506385437795e+05
5.617088607594936667e-01 3.591506232296111378e-02 3.592759499189893124e-02 3.604038901233926062e-02 3.654169576985184104e-02 3.716832921674257523e-02 4.844773126077572822e-02 1.612417517011072166e-01 1.289181956104422433e+00 2.542448849885883710e+00 5.048982637448806265e+00 1.253626044404690703e+02 1.253302808843784305e+03 1.253270485287693373e+04 1.253267252932084375e+05
5.712025316455695556e-01 4.621124988119377358e-02 4.622578515120021048e-02 4.635660258125817029e-02 4.693801338151575714e-02 4.766477688183774070e-02 6.074651988763343780e-02 1.915639499455903672e-01 1.499738250525159744e+00 2.953265251169125971e+00 5.860319252457057537e+00 1.453989113142777967e+02 1.453573211893847201e+03 1.453531621768954028e+04 1.453527462756464956e+05
5.806962025316455556e-01 5.757604936019138087e-02 5.759262023058364655e-02 5.774175806411405848e-02 5.840459287980476893e-02 5.923313639941815700e-02 7.414691975245912836e-02 2.232847532828688419e-01 1.714663088586965811e+00 3.371750127813740505e+00 6.685924206267289449e+00 1.657662799720376370e+02 1.657144615276134800e+03 1.657092796831710439e+04 1.657087614987267880e+05
5.901898734177215555e-01 7.043401804399442023e-02 7.045266265566851871e-02 7.062046416073544663e-02 7.136624862769953836e-02 7.229847921140465650e-02 8.907862971809671349e-02 2.568801347850173666e-01 1.934895185454224009e+00 3.799356352864453612e+00 7.528278687684912818e+00 1.865165507590669449e+02 1.864531601428273461e+03 1.864468210812034158e+04 1.864461871750410064e+05
5.996835443037975555e-01 8.537801760768676251e-02 8.539877954621857836e-02 8.558563699300489325e-02 8.641611453427744394e-02 8.745421146086811148e-02 1.061399561395002800e-01 2.929974029258218815e-01 2.161571870789038119e+00 4.237765723970388976e+00 8.390153430333091578e+00 2.077047633357428253e+02 2.076279231198958769e+03 2.076202390983112127e+04 2.076194706961527118e+05
6.091772151898734444e-01 1.024955142122246921e-01 1.025184428625217636e-01 1.027248007151954079e-01 1.036419467270782574e-01 1.047883792419318227e-01 1.254241645092960544e-01 3.317820171829382603e-01 2.395360543919360374e+00 4.688225573626496612e+00 9.273955633040767310e+00 2.293889984849257928e+02 2.292967525221347842e+03 2.292875279258556839e+04 2.292866054662277747e+05
6.186708860759493334e-01 1.207676890726137320e-01 1.207928400314277062e-01 1.210191986607535158e-01 1.220252370133126513e-01 1.232827849540115706e-01 1.459186478865921455e-01 3.722772772123977836e-01 2.635863570470454054e+00 5.150959451868294181e+00 1.018115121466397355e+01 2.516303558288566364e+02 2.515216649086913094e+03 2.515107958166747630e+04 2.515097089074731048e+05
6.281645569620253333e-01 1.379798426387281729e-01 1.380072781926163783e-01 1.382541981776102269e-01 1.393516203331383874e-01 1.407233980275485741e-01 1.654153965269322679e-01 4.123353815207690953e-01 2.881535231459137592e+00 5.625090620279546982e+00 1.111220139792036576e+01 2.744935187246796886e+02 2.743693368663048204e+03 2.743569186804673518e+04 2.743556768618836068e+05
6.376582278481013333e-01 1.513136464486349031e-01 1.513434361264876793e-01 1.516115432271627483e-01 1.528031303412741571e-01 1.542926142339134388e-01 1.811033243014202598e-01 4.492104249764884427e-01 3.130281431727170105e+00 6.109249217005705113e+00 1.206718478756277513e+01 2.980480921743020986e+02 2.979119098924983973e+03 2.978982916643179851e+04 2.978969298414999503e+05
6.471518987341772222e-01 1.584027116043235373e-01 1.584349328154147918e-01 1.587249237152360826e-01 1.600137721588862361e-01 1.616248327134489349e-01 1.906239226955775135e-01 4.806148225168631605e-01 3.380523820729719908e+00 6.602644929855116196e+00 1.304688714810590788e+01 3.223705136241439391e+02 3.222279511837000427e+03 3.222136949396556884e+04 3.222122693152512657e+05
6.566455696202532222e-01 1.583516367987935491e-01 1.583863755695447684e-01 1.586990245063056304e-01 1.600885753363539277e-01 1.618255138739143062e-01 1.930904075500011474e-01 5.057393443108695319e-01 3.632228711919553543e+00 7.106105787040314148e+00 1.405385993728183358e+01 3.475460591488748037e+02 3.474035426757558980e+03 3.473892910284439859e+04 3.473878658637127955e+05
6.661392405063291111e-01 1.522091375130700530e-01 1.522464893384463391e-01 1.525826557668328032e-01 1.540767287818838593e-01 1.559443200506976934e-01 1.895609628893463461e-01 5.257273912758330114e-01 3.887391675140699387e+00 7.622574212768329360e+00 1.509293928802358842e+01 3.736704629002759930e+02 3.735334746765142427e+03 3.735197758541380608e+04 3.735184059719004435e+05
6.756329113924051111e-01 1.426531214365134026e-01 1.426931922653247309e-01 1.430538297246267410e-01 1.446566628770800389e-01 1.466602043176466752e-01 1.827239502478460453e-01 5.433614095498396912e-01 4.149736002569776261e+00 8.156818883703039091e+00 1.617098464596956475e+01 4.008509412347627858e+02 4.007225534254699141e+03 4.007097146445406543e+04 4.007084307664476801e+05
6.851265822784810000e-01 1.330377375201015067e-01 1.330806448976358247e-01 1.334668112954447428e-01 1.351831063968176594e-01 1.373284752735337844e-01 1.759451150544243947e-01 5.621115128633302760e-01 4.423775490952389866e+00 8.714513244384678003e+00 1.729598875124925428e+01 4.292068130807489297e+02 4.290870791169808399e+03 4.290751057206040423e+04 4.290739083809663425e+05
6.946202531645570000e-01 1.262531181664296731e-01 1.262989925630210730e-01 1.267118621323437277e-01 1.285468379959999463e-01 1.308405578255702195e-01 1.721275147578350262e-01 5.849970840804832317e-01 4.713692777306965453e+00 9.301132436447501206e+00 1.847601175472857093e+01 4.588702190322199499e+02 4.587565912258702156e+03 4.587452284452351887e+04 4.587440921671717078e+05
7.041139240506328889e-01 1.239022933675686527e-01 1.239512797282007472e-01 1.243921569738896254e-01 1.263516113991735301e-01 1.288009294307784214e-01 1.728886539996662419e-01 6.137658996885443363e-01 5.022538356577325835e+00 9.921174419787083920e+00 1.971844654620659654e+01 4.899875086143432554e+02 4.898759965503124477e+03 4.898648453439093282e+04 4.898637302232690854e+05
7.136075949367088889e-01 1.260959679201504313e-01 1.261482274784064828e-01 1.266185635027109735e-01 1.287089458329531699e-01 1.313219237457559085e-01 1.783555261762051203e-01 6.486915504806973765e-01 5.352051793525619772e+00 1.057800761913108900e+01 2.102991927034202746e+01 5.227216785284671232e+02 5.226081921573389991e+03 5.225968435202261753e+04 5.225957086565148202e+05
7.231012658227847778e-01 1.318351195053362179e-01 1.318908319154643849e-01 1.323922436066178598e-01 1.346207400117444830e-01 1.374063605181527203e-01 1.875475296335012698e-01 6.889592207869866813e-01 5.703076132321840852e+00 1.127431714513834571e+01 2.241679917077135542e+01 5.572559364011558500e+02 5.571372847936009748e+03 5.571254196328455146e+04 5.571242331167699303e+05
7.325949367088607778e-01 1.396817533501207853e-01 1.397411192044027417e-01 1.402754118929403215e-01 1.426500460642184387e-01 1.456183387783161198e-01 1.990476076320741028e-01 7.333402961696539046e-01 6.076267181545451201e+00 1.201285260974078284e+01 2.388602346613144434e+01 5.937982245728832140e+02 5.936725109948682075e+03 5.936599396370666364e+04 5.936586825012865011e+05
7.420886075949367777e-01 1.483449381338841078e-01 1.484081819498611898e-01 1.489773762936549284e-01 1.515071289327382109e-01 1.546693197315923141e-01 2.115887541109663095e-01 7.807830979047061248e-01 6.472726535842103779e+00 1.279710813355032251e+01 2.544587132896676351e+01 6.325865047089557720e+02 6.324529942646353447e+03 6.324396432202032884e+04 6.324383081157600973e+05
7.515822784810126667e-01 1.569439374449542457e-01 1.570113112297346625e-01 1.576176752927584690e-01 1.603126266839753622e-01 1.636813159229964787e-01 2.243177222253766590e-01 8.306817852491782395e-01 6.894322415487194711e+00 1.363170089352943393e+01 2.710645784961391414e+01 6.738947917416688824e+02 6.737535421979684543e+03 6.737394172435984365e+04 6.737380047481614165e+05
7.610759493670886666e-01 1.649467909946185640e-01 1.650185785233597435e-01 1.656646662820302762e-01 1.685361674316771252e-01 1.721255438687356865e-01 2.367343197357897333e-01 8.828220784063300908e-01 7.343699665111734554e+00 1.452245253922884949e+01 2.887995828746308291e+01 7.180402342027061877e+02 7.178917820908110116e+03 7.178769368796214985e+04 7.178754523585025454e+05
7.705696202531645556e-01 1.719710660142740877e-01 1.720475879996879454e-01 1.727362858684127200e-01 1.757971652849672772e-01 1.796232645556604668e-01 2.484930514281379899e-01 9.371909201529131650e-01 7.824169607400664361e+00 1.547636814878705458e+01 3.078076523155983324e+01 7.653918252046532871e+02 7.652370512452404910e+03 7.652215738492991659e+04 7.652200261097050970e+05
7.800632911392405555e-01 1.776715981476302830e-01 1.777532185308368928e-01 1.784878019796964643e-01 1.817526173079612450e-01 1.858336364682922071e-01 2.592919813542495788e-01 9.938754302138235186e-01 8.339709918809562694e+00 1.650174823947149250e+01 3.282582488079535921e+01 8.163815036643408121e+02 8.162215992260079474e+03 8.162056087821746769e+04 8.162040097377913771e+05
7.895569620253164445e-01 1.818280199649257856e-01 1.819151536307536954e-01 1.826993566232047450e-01 1.861847032563206106e-01 1.905413865477154356e-01 2.689616857928222027e-01 1.053164678243889707e+00 8.895194602754564528e+00 1.760856118554420391e+01 3.503529435112348267e+01 8.715184862989289059e+02 8.713548410809604320e+03 8.713384765591636824e+04 8.713368401069839019e+05
7.990506329113924444e-01 1.845729958318884645e-01 1.846661181519944905e-01 1.855042190329487251e-01 1.892291118371897951e-01 1.938852278424910980e-01 2.776953159379148550e-01 1.115796196892152148e+00 9.496805006434525964e+00 1.880903701703716280e+01 3.743350103824243291e+01 9.314077740560956045e+02 9.312416583598467696e+03 9.312250467902219680e+04 9.312233856332595460e+05
8.085443037974683334e-01 1.865857849083312203e-01 1.866854436555615837e-01 1.875823723806347709e-01 1.915687222698489178e-01 1.965516596313665876e-01 2.862445321386849484e-01 1.183173257211868279e+00 1.015246050794370092e+01 2.011833523097907062e+01 4.005008467704981001e+01 9.967740580884452584e+02 9.966061308820277191e+03 9.965893381613859674e+04 9.965876588893218432e+05
8.180379746835443333e-01 1.890824696691725815e-01 1.891893000450871332e-01 1.901507734283181539e-01 1.944239884649004435e-01 1.997655072606283055e-01 2.959128455837298777e-01 1.257386228814745266e+00 1.087212006112489782e+01 2.155515765258062544e+01 4.292123283549207713e+01 1.068492841615241787e+03 1.068322667392539552e+04 1.068305649970269442e+05 1.068303948228042107e+06
8.275316455696202222e-01 1.935476224494385167e-01 1.936623662528310919e-01 1.946950604833641851e-01 1.992848126190668034e-01 2.050220027886950902e-01 3.082914258420043074e-01 1.340985656375096591e+00 1.166792796170601854e+01 2.314230830096260050e+01 4.609106897947575732e+01 1.147631581548107306e+03 1.147457388687903040e+04 1.147439969401882408e+05 1.147438227473280625e+06
8.370253164556962222e-01 2.012925233813360748e-01 2.014160537647302907e-01 2.025278272152781223e-01 2.074690425510462843e-01 2.136455617207564939e-01 3.248229067755402100e-01 1.436596357323377537e+00 1.255433086280175203e+01 2.490736920222216710e+01 4.961344588106299369e+01 1.235505126465422791e+03 1.235323963194379576e+04 1.235305846867275395e+05 1.235304035234564915e+06
8.465189873417722222e-01 2.130067329365232798e-01 2.131400868241810631e-01 2.143402718131009743e-01 2.196744273194118080e-01 2.263421217023003362e-01 3.463606205942938443e-01 1.546545609514228925e+00 1.354839549871357995e+01 2.688378426449063596e+01 5.355456179604474443e+01 1.333751883310642143e+03 1.333560177250999186e+04 1.333541006645034940e+05 1.333539089584438596e+06
8.560126582278481111e-01 2.284561895789787855e-01 2.286006107770044149e-01 2.299004015592351347e-01 2.356772494802605034e-01 2.428983093815422212e-01 3.728773876046130864e-01 1.672668169835321406e+00 1.467057599214240682e+01 2.911269579470583224e+01 5.799693539983268664e+01 1.444440436445921705e+03 1.444234825875300703e+04 1.444214264818238444e+05 1.444212208712532185e+06
8.655063291139241111e-01 2.464004766253384271e-01 2.465574741519541979e-01 2.479704518914960798e-01 2.542503529561266906e-01 2.621002292869149541e-01 4.033980032411036420e-01 1.816375742782990743e+00 1.594615313820185953e+01 3.164590579977838303e+01 6.304541112293142646e+01 1.570221666634277426e+03 1.569999906205314801e+04 1.569977730162418738e+05 1.569975512558128918e+06
8.750000000000000000e-01 2.647187354437314788e-01 2.648901640151600234e-01 2.664330211580172025e-01 2.732901640151600420e-01 2.818615925865886052e-01 4.361473068723029645e-01 1.979004449729445891e+00 1.740757587830087871e+01 3.455043302115802106e+01 6.883614730687231997e+01 1.714550433021158142e+03 1.714312186159258999e+04 1.714288361473068944e+05 1.714285979004449677e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod0p5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.386435652754054004e-01 3.388149938468339450e-01 3.403578509896911242e-01 3.472149938468339636e-01 3.557864224182625268e-01 5.100721367039768861e-01 2.052929279561119813e+00 1.748150070813255041e+01 3.462435785098969632e+01 6.891007213670398812e+01 1.714624357850989782e+03 1.714319578642242050e+04 1.714289100721367286e+05 1.714286052929279627e+06
1.344936708860759444e-01 3.306653447000607038e-01 3.308223422266764469e-01 3.322353199662183565e-01 3.385152210308489673e-01 3.463650973616372308e-01 4.876628713158258632e-01 1.900640610857712076e+00 1.603041800627657665e+01 3.173017066785309126e+01 6.312967599100611693e+01 1.570305931502351314e+03 1.570008332692121439e+04 1.569978572811098420e+05 1.569975596822995925e+06
1.439873417721518889e-01 3.226711800258011409e-01 3.228156012238267980e-01 3.241153920060574900e-01 3.298922399270828310e-01 3.371132998283645765e-01 4.670923780514354418e-01 1.766883160282143761e+00 1.476479098258922917e+01 2.920691078515265460e+01 5.809115039027950900e+01 1.444534651436368449e+03 1.444244247374345287e+04 1.444215206968143175e+05 1.444212302927522687e+06
1.534810126582278333e-01 3.146654323914530593e-01 3.147987862791108427e-01 3.159989712680307816e-01 3.213331267743415598e-01 3.280008211572301158e-01 4.480193200492236238e-01 1.648204308969158260e+00 1.365005419816850463e+01 2.698544296394555886e+01 5.365622049549966022e+01 1.333853542010096589e+03 1.333570343120944381e+04 1.333542023232028878e+05 1.333539191243137466e+06
1.629746835443038055e-01 3.066533404240471272e-01 3.067768708074413153e-01 3.078886442579891747e-01 3.128298595937573090e-01 3.190063787634675463e-01 4.301837238182512624e-01 1.541957174366088257e+00 1.265969167984445853e+01 2.501273001926487183e+01 4.971880669810569486e+01 1.235610487282465101e+03 1.235334499276083625e+04 1.235306900475445436e+05 1.235304140595381614e+06
1.724683544303797500e-01 2.986410421310738417e-01 2.987557859344663891e-01 2.997884801649994824e-01 3.043782323007021562e-01 3.101154224703304152e-01 4.133848455236396879e-01 1.446079076056732138e+00 1.177302138138765564e+01 2.324740172064423760e+01 4.619616239915740152e+01 1.147736674967789213e+03 1.147467898029871321e+04 1.147441020336079528e+05 1.147438332566700410e+06
1.819620253164556944e-01 2.906355773125173791e-01 2.907424076884319586e-01 2.917038810716629516e-01 2.959770961082452412e-01 3.013186149039731032e-01 3.974659532270746198e-01 1.358939336458089731e+00 1.097367316876824184e+01 2.165671076022396591e+01 4.302278594313541049e+01 1.068594394722884999e+03 1.068332822703303646e+04 1.068306665501345560e+05 1.068304049781149719e+06
1.914556962025316666e-01 2.826448648948132192e-01 2.827445236420435548e-01 2.836414523671167420e-01 2.876278022563308889e-01 2.926107396178486142e-01 3.823036121251669472e-01 1.279232337198350056e+00 1.024851958793018269e+01 2.021439431096555239e+01 4.014614375703629179e+01 9.968701171684317615e+02 9.966157367900264944e+03 9.965902987521859177e+04 9.965877549484018236e+05
2.009493670886076111e-01 2.746776485794082956e-01 2.747707708995143494e-01 2.756088717804685562e-01 2.793337645847095985e-01 2.839898805900109569e-01 3.677999686854346306e-01 1.205900849639671701e+00 9.586909659182042631e+00 1.889914166978467946e+01 3.752360569098994603e+01 9.314978787088429044e+02 9.312506688251214655e+03 9.312259478367492557e+04 9.312234757379119983e+05
2.104430379746835555e-01 2.667434030784965882e-01 2.668305367443244980e-01 2.676147397367755754e-01 2.711000863698914132e-01 2.754567696612862382e-01 3.538770689063929775e-01 1.138080061357460648e+00 8.980109985868136135e+00 1.769347656865777552e+01 3.512020973423705072e+01 8.716034016820425450e+02 8.713633326192719323e+03 8.713393257129947597e+04 8.713369250223670388e+05
2.199367088607595000e-01 2.588521919903349344e-01 2.589338123735415720e-01 2.596683958224011435e-01 2.629332111506659242e-01 2.670142303109968585e-01 3.404725751969542302e-01 1.075056024056527892e+00 8.420890512652263737e+00 1.658292883331419176e+01 3.290700547463804782e+01 8.164626842581831170e+02 8.162297172853918710e+03 8.162064205881128146e+04 8.162040909183848416e+05
2.294303797468354444e-01 2.510144670703549075e-01 2.510909890557687651e-01 2.517796869244935398e-01 2.548405663410481248e-01 2.586666656117412866e-01 3.275364524842188096e-01 1.016234321208993929e+00 7.903213008456745570e+00 1.555541154984313579e+01 3.085980863261591622e+01 7.654708686057093701e+02 7.652449555853460879e+03 7.652223642833097256e+04 7.652201051531061530e+05
2.389240506329113889e-01 2.432407973251108912e-01 2.433125848538520708e-01 2.439586726125226035e-01 2.468301737621694525e-01 2.504195501992280137e-01 3.150283260662820606e-01 9.611160847368223070e-01 7.421993671442224993e+00 1.460074654555933904e+01 2.895825229379356713e+01 7.181185282090365263e+02 7.178996114914438294e+03 7.178777198196845711e+04 7.178755306525087217e+05
2.484177215189873333e-01 2.355415150650714828e-01 2.356088888498518996e-01 2.362152529128757061e-01 2.389102043040925993e-01 2.422788935431137158e-01 3.029152998454938683e-01 9.092793628692954488e-01 6.972919993107311143e+00 1.371029847114955125e+01 2.718505542723403323e+01 6.739733893192890264e+02 6.737614019557304346e+03 6.737402032193746709e+04 6.737380833457390545e+05
2.579113924050633333e-01 2.279262649105807670e-01 2.279895087265578490e-01 2.285587030703515876e-01 2.310884557094348701e-01 2.342506465082889733e-01 2.911700808876629409e-01 8.603644246814022845e-01 6.552307862618795831e+00 1.287668946032701101e+01 2.552545265574344313e+01 6.326660860357320644e+02 6.324609523973125761e+03 6.324404390334706113e+04 6.324383876970864367e+05
2.674050632911392222e-01 2.204034409212507761e-01 2.204628067755327325e-01 2.209970994640703124e-01 2.233717336353484295e-01 2.263400263494461107e-01 2.797692952032040936e-01 8.140619837407838677e-01 6.156988869116581498e+00 1.209357429731191225e+01 2.396674515370257552e+01 5.938789462604543132e+02 5.936805831636253060e+03 5.936607468539423280e+04 5.936587632229740266e+05
2.768987341772152222e-01 2.129794967611617629e-01 2.130352091712899298e-01 2.135366208624434048e-01 2.157651172675700280e-01 2.185507377739782653e-01 2.686919068893268148e-01 7.701035980428122540e-01 5.784220509577666647e+00 1.135546152239417061e+01 2.249794354802718033e+01 5.573370807784116323e+02 5.571453992313266099e+03 5.571262310766180599e+04 5.571243142611472867e+05
2.863924050632911111e-01 2.056581144819182305e-01 2.057103740401742820e-01 2.061807100644787727e-01 2.082710923947209691e-01 2.108840703075237077e-01 2.579176727379729472e-01 7.282536970424651201e-01 5.431613940087387071e+00 1.065756976569285719e+01 2.110948141690379387e+01 5.228012406750289074e+02 5.226161483719951320e+03 5.225976391416917613e+04 5.225957882186613861e+05
2.958860759493671111e-01 1.984392196215822579e-01 1.984882059822143663e-01 1.989290832279032306e-01 2.008885376531871492e-01 2.033378556847920127e-01 2.474255802536798332e-01 6.883028259425579831e-01 5.097075282831339038e+00 9.995711346041096235e+00 1.979298347246061240e+01 4.900620455405972962e+02 4.898834502429378517e+03 4.898655907131719141e+04 4.898638047601953149e+05
3.053797468354430555e-01 1.913178346176365452e-01 1.913637090142279451e-01 1.917765785835505998e-01 1.936115544472068184e-01 1.959052742767770638e-01 2.371922312090418705e-01 6.500618005316898262e-01 4.778757493758169161e+00 9.366197152898701361e+00 1.854107647117976398e+01 4.589352837486708836e+02 4.587630976975150588e+03 4.587458790923994093e+04 4.587441572318878607e+05
3.148734177215190000e-01 1.842827700585431550e-01 1.843256774360774730e-01 1.847118438338863911e-01 1.864281389352593077e-01 1.885735078119754327e-01 2.271901475928660430e-01 6.133565454017719798e-01 4.475020523490830904e+00 8.765758276923119041e+00 1.734723378378769709e+01 4.292580581132873476e+02 4.290922036202347044e+03 4.290756181709294469e+04 4.290739596259988612e+05
3.243670886075949444e-01 1.773151655150332351e-01 1.773552363438445634e-01 1.777158738031465735e-01 1.793187069555998714e-01 1.813222483961665077e-01 2.173859943263658501e-01 5.780234536283593849e-01 4.184398046648293956e+00 8.191480927781555010e+00 1.620564669004807712e+01 4.008856032788411881e+02 4.007260196298776918e+03 4.007100612649812683e+04 4.007084654284916469e+05
3.338607594936708889e-01 1.703869106469928507e-01 1.704242624723691368e-01 1.707604289007556009e-01 1.722545019158066570e-01 1.741220931846204911e-01 2.077387360232691438e-01 5.439051644097557814e-01 3.905569448274622602e+00 7.640751985902252130e+00 1.511111706115751119e+01 3.736886406734099069e+02 3.735352924538276056e+03 3.735199576318694017e+04 3.735184241496736067e+05
3.433544303797468333e-01 1.634590058311798377e-01 1.634937446019310570e-01 1.638063935386919190e-01 1.651959443687402163e-01 1.669328829063005948e-01 1.981977765823874360e-01 5.108467133432557095e-01 3.637336080951938833e+00 7.111213156072697217e+00 1.405896730631421576e+01 3.475511665179070064e+02 3.474040534126589591e+03 3.473893421021341783e+04 3.473878709710817202e+05
3.528481012658227778e-01 1.564799636744019229e-01 1.565121848854931774e-01 1.568021757853144682e-01 1.580910242289646217e-01 1.597020847835273205e-01 1.887011747656558991e-01 4.786920745869415739e-01 3.378601072799798377e+00 6.600722181925194221e+00 1.304496440017598680e+01 3.223685908762140571e+02 3.222277589089070716e+03 3.222136757121763731e+04 3.222122673925033305e+05
3.623417721518987777e-01 1.493844139908061530e-01 1.494142036686589292e-01 1.496823107693339983e-01 1.508738978834454070e-01 1.523633817760846887e-01 1.791740918435914820e-01 4.472811925186593873e-01 3.128352199269338385e+00 6.107319984547871172e+00 1.206525555510493497e+01 2.980461629418440452e+02 2.979117169692523021e+03 2.978982723719931528e+04 2.978969279122672160e+05
3.718354430379746667e-01 1.420921628013435412e-01 1.421195983552317466e-01 1.423665183402255952e-01 1.434639404957537556e-01 1.448357181901639423e-01 1.695277166895476362e-01 4.164477016833845191e-01 2.885647551621752793e+00 5.629202940442162628e+00 1.111631371808298141e+01 2.744976310448423078e+02 2.743697480983210880e+03 2.743569598036689786e+04 2.743556809742037440e+05
3.813291139240506666e-01 1.345080813056138136e-01 1.345332322644277878e-01 1.347595908937536113e-01 1.357656292463127468e-01 1.370231771870116522e-01 1.596590401195922271e-01 3.860176694453978374e-01 2.649603962703453774e+00 5.164699844101294346e+00 1.019489160689697371e+01 2.516440962210896544e+02 2.515230389479146197e+03 2.515109332205970713e+04 2.515097226478653320e+05
3.908227848101266111e-01 1.265233783619635899e-01 1.265463070122606615e-01 1.267526648649343057e-01 1.276698108768171691e-01 1.288162433916707206e-01 1.494520286590349245e-01 3.558098813326769361e-01 2.419388408069097274e+00 4.712253437776230847e+00 9.297983497190497104e+00 2.294130263490752952e+02 2.292991553085495525e+03 2.292877682044969697e+04 2.292866294940916996e+05
4.003164556962025555e-01 1.180190603210701100e-01 1.180398222596019259e-01 1.182266797063882408e-01 1.190571572476607776e-01 1.200952541742514590e-01 1.387809988528835858e-01 3.256384456392049653e-01 2.194212913502418871e+00 4.270406766683767508e+00 8.422794473046463892e+00 2.077374043784559206e+02 2.076311872241669334e+03 2.076205655087380728e+04 2.076195033371951722e+05
4.098101265822785000e-01 1.088727336335154200e-01 1.088913782451895185e-01 1.090591797502564464e-01 1.098049642172205381e-01 1.107371948009256563e-01 1.275173453076177132e-01 2.953188503745383664e-01 1.973333901043744953e+00 3.837795068453974778e+00 7.566717403274433984e+00 1.865549894746564803e+02 1.864570040143863025e+03 1.864472054683592796e+04 1.864462256137566001e+05
4.193037974683544444e-01 9.897039822445018176e-02 9.898696909484244744e-02 9.913610692837285243e-02 9.979894174406356289e-02 1.006274852636769579e-01 1.155412686167179293e-01 2.646791021471276428e-01 1.756057437451224557e+00 3.413144476677999251e+00 6.727318555131548194e+00 1.658076743209018957e+02 1.657186009624999087e+03 1.657096936266596822e+04 1.657088028930756554e+05
4.287974683544303889e-01 8.822556859283031683e-02 8.824010386283676066e-02 8.837092129289471354e-02 8.895233209315230039e-02 8.967909559347428394e-02 1.027608385992699880e-01 2.335782686572270284e-01 1.541752569236797488e+00 2.995279569880764381e+00 5.902333571168698612e+00 1.454409256329895470e+02 1.453615226212559946e+03 1.453535823200826235e+04 1.453527882899653050e+05
4.382911392405063333e-01 7.660902232747508755e-02 7.662155499641290501e-02 7.673434901685323439e-02 7.723565577436582175e-02 7.786228922125654206e-02 8.914169126528970200e-02 2.019357117056211903e-01 1.329875916108936407e+00 2.583142809890397462e+00 5.089676597453320461e+00 1.254032984004735880e+02 1.253343502803788624e+03 1.253274554683693896e+04 1.253267659871684446e+05
4.477848101265822778e-01 6.419382055902612960e-02 6.420437874141497747e-02 6.429940238291467769e-02 6.472172967846885616e-02 6.524963879791158272e-02 7.475200294788071631e-02 1.697756444475719273e-01 1.120012059444484231e+00 2.175830298329942014e+00 4.287466776100858468e+00 1.056460177091048394e+02 1.055882432706017198e+03 1.055824658267513951e+04 1.055818880823663785e+05
4.572784810126582222e-01 5.122212379672778926e-02 5.123073093706291548e-02 5.130819520007904450e-02 5.165248081348407239e-02 5.208283783024035551e-02 5.982926413185343795e-02 1.372935271479843178e-01 9.119361573092928941e-01 1.772650190821858152e+00 3.494078257846988222e+00 8.612262547505325472e+01 8.607652556363618714e+02 8.607191557249449033e+03 8.607145457338030974e+04
4.667721518987341667e-01 3.820295353142365985e-02 3.820962858046052235e-02 3.826970402179231956e-02 3.853670598326694452e-02 3.887045843511022919e-02 4.487800256828931855e-02 1.049534439000802677e-01 7.057078572179896758e-01 1.373212760904555685e+00 2.708222568277687703e+00 6.678869332218802413e+01 6.675431066400973350e+02 6.675087239819191382e+03 6.675052857161012071e+04
4.762658227848101111e-01 2.605372680297301027e-02 2.605848435835236149e-02 2.610130235676650853e-02 2.629160457194050157e-02 2.652948234090798940e-02 3.081128218232281543e-02 7.362928059647104451e-02 5.018092647379533977e-01 9.775648026729337747e-01 1.929075878542894529e+00 4.760160752030100895e+01 4.757815916617833523e+02 4.757581433076607027e+03 4.757557984722484252e+04
4.857594936708861111e-01 1.630354506220683952e-02 1.630639547563705882e-02 1.633204919650901865e-02 1.644606573371773864e-02 1.658858640522863775e-02 1.915395849242482532e-02 4.480767936438669052e-02 3.013448880840053357e-01 5.863862311058039012e-01 1.156468917149400921e+00 2.852043784724205722e+01 2.850576465668607398e+02 2.850429733763047352e+03 2.850415060572490984e+04
4.952531645569620555e-01 1.138345741019539288e-02 1.138440686285796706e-02 1.139295193682112947e-02 1.143093004332407930e-02 1.147840267645276746e-02 1.233291007276913348e-02 2.087798403593280061e-02 1.063287236675694858e-01 2.012739899249435804e-01 3.911645224396917975e-01 9.505910083147604439e+00 9.495664971478429095e+01 9.494640460311510424e+02 9.494538009194819097e+03
5.047468354430380000e-01 1.477628168237293468e-02 1.477723113503550886e-02 1.478577620899867127e-02 1.482375431550162111e-02 1.487122694863030926e-02 1.572573434494667702e-02 2.427080830811034415e-02 1.097215479397470328e-01 2.046668141971211274e-01 3.945573467118693167e-01 9.509302907419781903e+00 9.496004253905647374e+01 9.494674388554233246e+02 9.494541402019092857e+03
5.142405063291139999e-01 2.629262378426960520e-02 2.629547419769982450e-02 2.632112791857178433e-02 2.643514445578050431e-02 2.657766512729140690e-02 2.914303721448761181e-02 5.479675808644968171e-02 3.113339668060703391e-01 5.963753098278710141e-01 1.166457995871472475e+00 2.853042692596434193e+01 2.850676356455850282e+02 2.850439722841791536e+03 2.850416059480385593e+04
5.237341772151898889e-01 4.238472075576240478e-02 4.238947831114175252e-02 4.243229630955590304e-02 4.262259852472989607e-02 4.286047629369738737e-02 4.714227613511220993e-02 8.996027454926044942e-02 5.181402586907427610e-01 9.938957966257231380e-01 1.945406872495683892e+00 4.761793851425380097e+01 4.757979226557361585e+02 4.757597764070559606e+03 4.757559617821879510e+04
5.332278481012657778e-01 6.061945594538002691e-02 6.062613099441688941e-02 6.068620643574868662e-02 6.095320839722331158e-02 6.128696084906659625e-02 6.729450498224569255e-02 1.273699463140366417e-01 7.281243596319459943e-01 1.395629263318512114e+00 2.730639070691644132e+00 6.681110982460198500e+01 6.675655231425113243e+02 6.675109656321605144e+03 6.675055098811254720e+04
5.427215189873417778e-01 7.946578691151391649e-02 7.947439405184904271e-02 7.955185831486517867e-02 7.989614392827019962e-02 8.032650094502648275e-02 8.807292724663956518e-02 1.655371902627704173e-01 9.401798204240791046e-01 1.800893853936644140e+00 3.522321920961774655e+00 8.615086913816803360e+01 8.607934992994767072e+02 8.607219800912564097e+03 8.607148281704341935e+04
5.522151898734177777e-01 9.800448434102837503e-02 9.801504252341722290e-02 9.811006616491692311e-02 9.853239346047110159e-02 9.906030257991382815e-02 1.085626667298829617e-01 2.035863082295742976e-01 1.153822723226487712e+00 2.209640962111946827e+00 4.321277439882865501e+00 1.056798283728869592e+02 1.055916243369800441e+03 1.055828039333893321e+04 1.055819218930302741e+05
5.617088607594936667e-01 1.157248452364337959e-01 1.157373779053716134e-01 1.158501719258119428e-01 1.163514786833245301e-01 1.169781121302152505e-01 1.282575141742484104e-01 2.410515346145798987e-01 1.368991739017895171e+00 2.622258632799356448e+00 5.128792420362279003e+00 1.254424142233825421e+02 1.253382618626697649e+03 1.253278466265984753e+04 1.253268051029913477e+05
5.712025316455695556e-01 1.323831602889790904e-01 1.323976955589855342e-01 1.325285129890434732e-01 1.331099237893010601e-01 1.338366872896230575e-01 1.469184302954187615e-01 2.777358603533757186e-01 1.585910160932945123e+00 3.039437161576910906e+00 5.946491162864843361e+00 1.454850832246855816e+02 1.453659383804254958e+03 1.453540238959994895e+04 1.453528324475568952e+05
5.806962025316455556e-01 1.479049541072631757e-01 1.479215249776554553e-01 1.480706628111858603e-01 1.487334976268765707e-01 1.495620411464899380e-01 1.644758244995309093e-01 3.136136580299406229e-01 1.804991993334037703e+00 3.462079032560811953e+00 6.776253111014360897e+00 1.658566088767847191e+02 1.657234944180881712e+03 1.657101829722185357e+04 1.657088518276315299e+05
5.901898734177215555e-01 1.623181711025586949e-01 1.623368157142328072e-01 1.625046172192997074e-01 1.632504016862638130e-01 1.641826322699689311e-01 1.809627827766610020e-01 3.487642878435816551e-01 2.026779338512788353e+00 3.891240505923017956e+00 7.620162840743477162e+00 1.866084349121255173e+02 1.864623485581332034e+03 1.864477399227339993e+04 1.864462790591940575e+05
5.996835443037975555e-01 1.757081566487311564e-01 1.757289185872629722e-01 1.759157760340492871e-01 1.767462535753218378e-01 1.777843505019125192e-01 1.964700951805446738e-01 3.833275419668662476e-01 2.251902009830082374e+00 4.328095863011434119e+00 8.480483569374136721e+00 2.077950934747838687e+02 2.076369561338000040e+03 2.076211423997016391e+04 2.076195610262917762e+05
6.091772151898734444e-01 1.881879100669650307e-01 1.882108387172621022e-01 1.884171965699357465e-01 1.893343425818186099e-01 1.904807750966721613e-01 2.111165603640363930e-01 4.174744130376786266e-01 2.481052939774100796e+00 4.773917969481236590e+00 9.359648028895508176e+00 2.294746908807805426e+02 2.293053217617202790e+03 2.292883848498142106e+04 2.292866911586236383e+05
6.186708860759493334e-01 1.998789649152643288e-01 1.999041158740783031e-01 2.001304745034041266e-01 2.011365128559632620e-01 2.023940607966621674e-01 2.250299237292427423e-01 4.513885530550483249e-01 2.714974846313104262e+00 5.230070727710944389e+00 1.026026249050662464e+01 2.517094671046992858e+02 2.515295760362755573e+03 2.515115869294331787e+04 2.515097880187489500e+05
6.281645569620253333e-01 2.108995968895514550e-01 2.109270324434396604e-01 2.111739524284335090e-01 2.122713745839616695e-01 2.136431522783718562e-01 2.383351507777555500e-01 4.852551357715924052e-01 2.954454985709960901e+00 5.698010374530370292e+00 1.118512115217118819e+01 2.745664384789304791e+02 2.743766288417299165e+03 2.743576478780098478e+04 2.743557497816378600e+05
6.376582278481013333e-01 2.213580223779162137e-01 2.213878120557689899e-01 2.216559191564440590e-01 2.228475062705554677e-01 2.243369901631947494e-01 2.511477002307015427e-01 5.192548009057696978e-01 3.200325807656451360e+00 6.179293592934985924e+00 1.213722916349205683e+01 2.981181365502313838e+02 2.979189143300913202e+03 2.978989921080772910e+04 2.978969998858758481e+05
6.471518987341772222e-01 2.313489396740114057e-01 2.313811608851026602e-01 2.316711517849239510e-01 2.329600002285741045e-01 2.345710607831368033e-01 2.635701507652653541e-01 5.535610505865510289e-01 3.453470048799407888e+00 6.675591157924803731e+00 1.311983337617559719e+01 3.224434598522136639e+02 3.222352458065070095e+03 3.222144244019363759e+04 3.222123422614792944e+05
6.566455696202532222e-01 2.409522574282133289e-01 2.409869961989645482e-01 2.412996451357254102e-01 2.426891959657737075e-01 2.444261345033340860e-01 2.756910281794209272e-01 5.883399649402893949e-01 3.714829332548973628e+00 7.188706407669733345e+00 1.413646055791125455e+01 3.476286597695042246e+02 3.474118027378188344e+03 3.473901170346503204e+04 3.473879484643334290e+05
6.661392405063291111e-01 2.502332064904994602e-01 2.502705583158757463e-01 2.506067247442622103e-01 2.521007977593132665e-01 2.539683890281270728e-01 2.875850318667757533e-01 6.237514602532623353e-01 3.985415744118129044e+00 7.720598281745758129e+00 1.519096335700101719e+01 3.737684869692534448e+02 3.735432770834119765e+03 3.735207560948278115e+04 3.735185039959694259e+05
6.756329113924051111e-01 2.592432816084376812e-01 2.592833524372490372e-01 2.596439898965510196e-01 2.612468230490043175e-01 2.632503644895709538e-01 2.993141104197702962e-01 6.599515697217639421e-01 4.266326162741700401e+00 8.273409043874963231e+00 1.628757480614148889e+01 4.009675313949347242e+02 4.007342124414871250e+03 4.007108805461423617e+04 4.007085473566078581e+05
6.851265822784810000e-01 2.680216370294159489e-01 2.680645444069502670e-01 2.684507108047591850e-01 2.701670059061320739e-01 2.723123747828482544e-01 3.109290145637388370e-01 6.970954123726447182e-01 4.558759390461704086e+00 8.849497143893991336e+00 1.743097265075856939e+01 4.293417969802582093e+02 4.291005775069317679e+03 4.290764555595991260e+04 4.290740433648658800e+05
6.946202531645570000e-01 2.765966854484676607e-01 2.766425598450590884e-01 2.770554294143817153e-01 2.788904052780379339e-01 2.811841251076082071e-01 3.224710820398730138e-01 7.353406513625211360e-01 4.864036344589003136e+00 9.451476003729538888e+00 1.862635532201061039e+01 4.590205625995020000e+02 4.587716255825984263e+03 4.587467318809080462e+04 4.587442425107390154e+05
7.041139240506328889e-01 2.849877377225553676e-01 2.850367240831874760e-01 2.854776013288763403e-01 2.874370557541602311e-01 2.898863737857651501e-01 3.339740983546529707e-01 7.748513440435310651e-01 5.183623800932312342e+00 1.008225986414207043e+01 1.987953199056158482e+01 4.901485940586982224e+02 4.898921050947479671e+03 4.898664561983528984e+04 4.898638913087134133e+05
7.136075949367088889e-01 2.932065819862911260e-01 2.932588415445471774e-01 2.937291775688516959e-01 2.958195598990938646e-01 2.984325378118966032e-01 3.454661402423458427e-01 8.158021645468380711e-01 5.519162407591760022e+00 1.074511823319723014e+01 2.119702988440816682e+01 5.228887891425332555e+02 5.226249032187455668e+03 5.225985146263668139e+04 5.225958757671288913e+05
7.231012658227847778e-01 3.012589429235495442e-01 3.013146553336776834e-01 3.018160670248312138e-01 3.040445634299577815e-01 3.068301839363660743e-01 3.569713530517145683e-01 8.583830442052000631e-01 5.872499955740054567e+00 1.144374096855655942e+01 2.258622299418956914e+01 5.574253602245740922e+02 5.571542271759428331e+03 5.571271138710796367e+04 5.571244025405934080e+05
7.325949367088607778e-01 3.091457904989158290e-01 3.092051563531977854e-01 3.097394490417353374e-01 3.121140832130134823e-01 3.150823759271111357e-01 3.685116447808691742e-01 9.028043333184490038e-01 6.245731218694246856e+00 1.218231664688957672e+01 2.405548750328023999e+01 5.939676886100319280e+02 5.936894573985830903e+03 5.936616342774380610e+04 5.936588519653236726e+05
7.420886075949367777e-01 3.168644864077229117e-01 3.169277302237000216e-01 3.174969245674937324e-01 3.200266772065770149e-01 3.231888680054311180e-01 3.801083023848050857e-01 9.493026461785448733e-01 6.641246084115942416e+00 1.296562768182416292e+01 2.561439087724060215e+01 6.327550242572295929e+02 6.324698462194627609e+03 6.324413284156860027e+04 6.324384766353083542e+05
7.515822784810126667e-01 3.244097687201172864e-01 3.244771425048977309e-01 3.250835065679215097e-01 3.277784579591384029e-01 3.311471471981595194e-01 3.917835535005396719e-01 9.981476165243412524e-01 7.061788246762357169e+00 1.379916672480459816e+01 2.727392368088907659e+01 6.740622575729440769e+02 6.737702887810959510e+03 6.737410919019111316e+04 6.737381722139926860e+05
7.610759493670886666e-01 3.317745827210966114e-01 3.318463702498377632e-01 3.324924580085082959e-01 3.353639591581551449e-01 3.389533355952137339e-01 4.035621114622677807e-01 1.049649870132808083e+00 7.510527456838212323e+00 1.468928033095532903e+01 2.904678607918955890e+01 7.182070619944327063e+02 7.179084648699836180e+03 7.178786051575388410e+04 7.178756191862942651e+05
7.705696202531645556e-01 3.389507702487062346e-01 3.390272922341200923e-01 3.397159901028448670e-01 3.427768695193994519e-01 3.466029687900926137e-01 4.154727556625701368e-01 1.104170624387345256e+00 7.991149311635096453e+00 1.564334785302148667e+01 3.094774493579426888e+01 7.655588049088877369e+02 7.652537492156639019e+03 7.652232436463415797e+04 7.652201930894092657e+05
7.800632911392405555e-01 3.459296319486455107e-01 3.460112523318521482e-01 3.467458357807117197e-01 3.500106511089765005e-01 3.540916702693074347e-01 4.275500151552648065e-01 1.162133464014838635e+00 8.507967952610577811e+00 1.667000627327250939e+01 3.299408291459636899e+01 8.165497616981417650e+02 8.162384250293880541e+03 8.162072913625126239e+04 8.162041779958251864e+05
7.895569620253164445e-01 3.527023775333245625e-01 3.527895111991524724e-01 3.535737141916035498e-01 3.570590608247193876e-01 3.614157441161142126e-01 4.398360433612209519e-01 1.224039035812288567e+00 9.066068960322963832e+00 1.777943554311260499e+01 3.520616870869188375e+01 8.716893606564973425e+02 8.713719285167173439e+03 8.713401853027394100e+04 8.713370109813414747e+05
7.990506329113924444e-01 3.592604788756136869e-01 3.593536011957197407e-01 3.601917020766739475e-01 3.639165948809149898e-01 3.685727108862163481e-01 4.523827989816400774e-01 1.290483679935877426e+00 9.671492489478250576e+00 1.898372450008088563e+01 3.760818852128615930e+01 9.315824615391393309e+02 9.312591271081511877e+03 9.312267936650523916e+04 9.312235603207425447e+05
8.085443037974683334e-01 3.655959399435836366e-01 3.656955986908139722e-01 3.665925274158871594e-01 3.705788773051013063e-01 3.755618146666190316e-01 4.652546871739373646e-01 1.362183412247120584e+00 1.033147066297895300e+01 2.029734538601432448e+01 4.022909483208506032e+01 9.969530682434805158e+02 9.966240318975313130e+03 9.965911282629363996e+04 9.965878378994768718e+05
8.180379746835443333e-01 3.717014964409310895e-01 3.718083268168456690e-01 3.727698002000766619e-01 3.770430152366589516e-01 3.823845340323868136e-01 4.785318723554883302e-01 1.440005255586503718e+00 1.105473908789665671e+01 2.173777667935238256e+01 4.310385186226383780e+01 1.068675460642013604e+03 1.068340929295216665e+04 1.068307476160537044e+05 1.068304130847068969e+06
8.275316455696202222e-01 3.775707567268835607e-01 3.776855005302761081e-01 3.787181947608092014e-01 3.833079468965118752e-01 3.890451370661401342e-01 4.923145601194493515e-01 1.525008790652541579e+00 1.185195109598346441e+01 2.332633143524004282e+01 4.627509211375320319e+01 1.147815604682384901e+03 1.147475791001330799e+04 1.147441809633225203e+05 1.147438411496414803e+06
8.370253164556962222e-01 3.831982942602835118e-01 3.833218246436776999e-01 3.844335980942255593e-01 3.893748134299936936e-01 3.955513325997039309e-01 5.067286776544877025e-01 1.618502128202325085e+00 1.273623663368069892e+01 2.508927497310111221e+01 4.979535165194194235e+01 1.235687032236301548e+03 1.235342153771467565e+04 1.235307665924984176e+05 1.235304217140335822e+06
8.465189873417722222e-01 3.885797005164456919e-01 3.887130544041034752e-01 3.899132393930234142e-01 3.952473948993342479e-01 4.019150892822227483e-01 5.219335881742162009e-01 1.722118577094151393e+00 1.372396846629350087e+01 2.705935723207055688e+01 5.373013476362466889e+01 1.333927456278222053e+03 1.333577734547757245e+04 1.333542762374710874e+05 1.333539265157406218e+06
8.560126582278481111e-01 3.937116061053762550e-01 3.938560273034019121e-01 3.951558180856326041e-01 4.009326660066579451e-01 4.081537259079396907e-01 5.381328041310105004e-01 1.837923586361718931e+00 1.483583140866880257e+01 2.927795121123223154e+01 5.816219081635908594e+01 1.444605691862448111e+03 1.444251351416953366e+04 1.444215917372403783e+05 1.444212373967948603e+06
8.655063291139241111e-01 3.985916766998418015e-01 3.987486742264575446e-01 4.001616519659994542e-01 4.064415530306300650e-01 4.142914293614183285e-01 5.555892033156070164e-01 1.968566942857494118e+00 1.609834433827636246e+01 3.179809699985288418e+01 6.319760232300593117e+01 1.570373857834352066e+03 1.570015125325322151e+04 1.569979252074419346e+05 1.569975664749328978e+06
8.750000000000000000e-01 4.032185893725044878e-01 4.033900179439330325e-01 4.049328750867902116e-01 4.117900179439330510e-01 4.203614465153616142e-01 5.746471608010759180e-01 2.117504303658218845e+00 1.754607573222964945e+01 3.468893287508679890e+01 6.897464716080108360e+01 1.714688932875086948e+03 1.714326036144651880e+04 1.714289746471608232e+05 1.714286117504303576e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod1.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 1.362305479909839134e-01 1.364019765624124858e-01 1.379448337052696372e-01 1.448019765624124766e-01 1.533734051338410675e-01 3.076591194195553713e-01 1.850516262276698409e+00 1.727908769084812945e+01 3.442194483370527536e+01 6.870765911941957427e+01 1.714421944833705538e+03 1.714299337340513739e+04 1.714287076591194491e+05 1.714285850516262231e+06
1.344936708860759444e-01 1.336958370966393750e-01 1.338528346232551458e-01 1.352658123627970277e-01 1.415457134274276385e-01 1.493955897582158743e-01 2.906933637124045067e-01 1.703671103254290831e+00 1.583344849867315318e+01 3.153320116024966779e+01 6.293270648340269702e+01 1.570108961994747915e+03 1.569988635741361213e+04 1.569976603116022598e+05 1.569975399853488430e+06
1.439873417721518889e-01 1.312361857511060159e-01 1.313806069491316453e-01 1.326803977313623650e-01 1.384572456523877337e-01 1.456783055536694516e-01 2.756573837767403168e-01 1.575448166007448636e+00 1.457335598831453360e+01 2.901547579087796080e+01 5.789971539600481520e+01 1.444343216442093762e+03 1.444225103874917841e+04 1.444213292618200358e+05 1.444212111492528347e+06
1.534810126582278333e-01 1.288451638507719654e-01 1.289785177384297488e-01 1.301787027273496600e-01 1.355128582336604937e-01 1.421805526165490219e-01 2.621990515085425022e-01 1.462384040428477139e+00 1.346423392962782373e+01 2.679962269540487796e+01 5.347040022695897932e+01 1.333667721741556079e+03 1.333551761094090216e+04 1.333540165029343625e+05 1.333539005422868999e+06
1.629746835443038055e-01 1.265172419623922517e-01 1.266407723457864676e-01 1.277525457963342992e-01 1.326937611321024613e-01 1.388702803018126708e-01 2.500476253565964146e-01 1.361821075904433576e+00 1.247955558138280452e+01 2.483259392080321604e+01 4.953867059964403552e+01 1.235430351184003484e+03 1.235316485666237531e+04 1.235305099114460900e+05 1.235303960459283320e+06
1.724683544303797500e-01 1.242478803122351733e-01 1.243626241156277346e-01 1.253953183461608278e-01 1.299850704818634739e-01 1.357222606514917607e-01 2.389916837048010056e-01 1.271685914237893344e+00 1.159862821956881795e+01 2.307300855882539992e+01 4.602176923733856029e+01 1.147562281805970315e+03 1.147450458713689477e+04 1.147439276404461416e+05 1.147438158173538744e+06
1.819620253164556944e-01 1.220335929596321339e-01 1.221404233355466856e-01 1.231018967187777063e-01 1.273751117553599821e-01 1.327166305510878441e-01 2.288639688741893607e-01 1.190337352105204527e+00 1.080507118441535575e+01 2.148810877587107981e+01 4.285418395878252795e+01 1.068425792738532209e+03 1.068315962504868367e+04 1.068304979481501941e+05 1.068303881179165328e+06
1.914556962025316666e-01 1.198719810198707880e-01 1.199716397671011375e-01 1.208685684921743247e-01 1.248549183813884716e-01 1.298378557429061553e-01 2.195307282502244883e-01 1.116459453323407791e+00 1.008574670405524110e+01 2.005162142709060902e+01 3.998337087316134841e+01 9.967073442845568252e+02 9.965994595016389212e+03 9.965886710233471240e+04 9.965875921755179297e+05
2.009493670886076111e-01 1.177617278654447541e-01 1.178548501855507802e-01 1.186929510665050147e-01 1.224178438707460709e-01 1.270739598760473876e-01 2.108840479714710892e-01 1.048984928925708271e+00 9.429993738468079201e+00 1.874222574907071603e+01 3.736668977027598260e+01 9.313409627881288770e+02 9.312349772330500855e+03 9.312243786775421177e+04 9.312233188219913282e+05
2.104430379746835555e-01 1.157025481920514604e-01 1.157896818578793563e-01 1.165738848503304198e-01 1.200592314834462854e-01 1.244159147748410965e-01 2.028362140199478636e-01 9.870392064710155067e-01 8.829069130981689995e+00 1.754243571377132938e+01 3.496916887935061169e+01 8.714523608271560988e+02 8.713482285337831854e+03 8.713378153044459759e+04 8.713367739815121749e+05
2.199367088607595000e-01 1.136950816963217675e-01 1.137767020795283912e-01 1.145112855283879627e-01 1.177761008566527295e-01 1.218571200169836916e-01 1.953154649029410495e-01 9.298989137625146562e-01 8.275733402358250501e+00 1.643777172302017675e+01 3.276184836434403280e+01 8.163175271478891091e+02 8.162152015743624361e+03 8.162049690170098620e+04 8.162039457612745464e+05
2.294303797468354444e-01 1.117407208990852524e-01 1.118172428844991101e-01 1.125059407532238848e-01 1.155668201697784420e-01 1.193929194404716454e-01 1.882627063129491685e-01 8.769605750377242881e-01 7.763939262285475706e+00 1.541613780367186592e+01 3.072053488644464636e+01 7.653315948595380860e+02 7.652310282107289822e+03 7.652209715458480059e+04 7.652199658793599810e+05
2.389240506329113889e-01 1.098413614032322932e-01 1.099131489319734589e-01 1.105592366906440055e-01 1.134307378402908545e-01 1.170201142773494019e-01 1.816288901444034209e-01 8.277166488149436674e-01 7.288594235520346132e+00 1.446734710963746018e+01 2.882485285787169005e+01 7.179851287731146385e+02 7.178862715478517202e+03 7.178763858253254148e+04 7.178753972530728206e+05
2.484177215189873333e-01 1.079990616691266364e-01 1.080664354539070532e-01 1.086727995169308597e-01 1.113677509081477529e-01 1.147364401471688833e-01 1.753728464495490358e-01 7.817369094733506163e-01 6.845377539711366310e+00 1.358275601775360641e+01 2.705751297383808662e+01 6.738458468658931224e+02 6.737486477103908328e+03 6.737389277948407107e+04 6.737379558032857021e+05
2.579113924050633333e-01 1.062155983333455261e-01 1.062788421493226082e-01 1.068480364931163468e-01 1.093777891321996293e-01 1.125399799310537463e-01 1.694594143104276862e-01 7.386537581041670020e-01 6.430597196041560437e+00 1.275497879374977650e+01 2.540374198916620685e+01 6.325443753691548636e+02 6.324487813306548560e+03 6.324392219268048211e+04 6.324382659864198649e+05
2.674050632911392222e-01 1.044919023556484527e-01 1.045512682099304091e-01 1.050855608984679890e-01 1.074601950697461200e-01 1.104284877838437873e-01 1.638577566376017702e-01 6.981504451751815443e-01 6.041077330550979063e+00 1.197766275874631070e+01 2.385083361513697042e+01 5.937630347218887437e+02 5.936689920097686809e+03 5.936595877385566564e+04 5.936586473114355467e+05
2.768987341772152222e-01 1.028273611021948697e-01 1.028830735123230367e-01 1.033844852034765255e-01 1.056129816086031209e-01 1.083986021150113721e-01 1.585397712303599216e-01 6.599514623838453886e-01 5.674068373918699670e+00 1.124530938673520453e+01 2.238779141236821602e+01 5.572269286427526822e+02 5.571343840177606580e+03 5.571251295552614465e+04 5.571242041090115672e+05
2.863924050632911111e-01 1.012189722206637416e-01 1.012712317789197930e-01 1.017415678032242837e-01 1.038319501334664802e-01 1.064449280462692049e-01 1.534785304767184444e-01 6.238145547812107283e-01 5.327174797826132568e+00 1.055313062343160269e+01 2.100504227464254114e+01 5.226968015327676085e+02 5.226057044577690249e+03 5.225965947502692143e+04 5.225956837795191677e+05
2.958860759493671111e-01 9.966033735301989271e-02 9.970932371365198721e-02 1.001502009593408654e-01 1.021096553846247701e-01 1.045589734162296475e-01 1.486466979851174819e-01 5.895239436739956318e-01 4.998296400562777464e+00 9.896932463772534661e+00 1.969420459019204728e+01 4.899632666583287346e+02 4.898735723547109956e+03 4.898646029243491648e+04 4.898637059813130763e+05
3.053797468354430555e-01 9.814048810131179024e-02 9.818636249790319015e-02 9.859923206722584488e-02 1.004342079308820634e-01 1.027279277604523228e-01 1.440148846927171156e-01 5.568844540153650158e-01 4.685580147241844351e+00 9.273019806382375663e+00 1.844789912466344006e+01 4.588421064021545703e+02 4.587537799628634275e+03 4.587449473189342825e+04 4.587440640545413480e+05
3.148734177215190000e-01 9.664254425248663960e-02 9.668545163002095766e-02 9.707161802782986182e-02 9.878791312920277845e-02 1.009332820059189312e-01 1.395499217868095276e-01 5.257163195957155200e-01 4.387380297684774888e+00 8.678118051117062137e+00 1.725959355798163841e+01 4.291704178874812783e+02 4.290834395976540691e+03 4.290747417686713743e+04 4.290738719857730903e+05
3.243670886075949444e-01 9.514221654300528130e-02 9.518228737181660959e-02 9.554292483111860579e-02 9.714575798357191760e-02 9.914929942413854003e-02 1.352130453543378963e-01 4.958505046563314034e-01 4.102225097676265975e+00 8.109307978809527029e+00 1.612347374107605091e+01 4.008034303298691725e+02 4.007178023349804789e+03 4.007092395354915789e+04 4.007083832555426634e+05
3.338607594936708889e-01 9.360618525045429072e-02 9.364353707583056297e-02 9.397970350421705477e-02 9.547377651926811093e-02 9.734136778808191726e-02 1.309580106267305699e-01 4.671244390132172075e-01 3.828788722878083917e+00 7.563971260505713445e+00 1.503433633576097250e+01 3.736118599480133753e+02 3.735276143812879582e+03 3.735191898246153869e+04 3.735183473689481616e+05
3.433544303797468333e-01 9.199041449335208787e-02 9.202515326410329322e-02 9.233780220086416912e-02 9.372735303091246639e-02 9.546429156847284492e-02 1.267291852445596723e-01 4.393781220054279735e-01 3.565867489614110930e+00 7.039744564734869314e+00 1.398749871497638786e+01 3.474796979265692016e+02 3.473969065535251957e+03 3.473886274162207701e+04 3.473877995024903794e+05
3.528481012658227778e-01 9.023850427691096354e-02 9.027072548800221807e-02 9.056071638782350885e-02 9.184956483147366235e-02 9.346062538603636116e-02 1.224597153681649397e-01 4.124506151894505868e-01 3.312359613402307446e+00 6.534480722527703733e+00 1.297872294077849631e+01 3.223023494168165257e+02 3.222211347629673128e+03 3.222130132975824017e+04 3.222122011510439334e+05
3.623417721518987777e-01 8.828024356588340393e-02 8.831003324373619401e-02 8.857814034441126305e-02 8.976972745852267177e-02 9.125921135116193961e-02 1.180699214186687329e-01 3.861770220937366105e-01 3.067248028844415941e+00 6.046215814122947840e+00 1.200415138468001253e+01 2.979850587714191192e+02 2.979056065522097924e+03 2.978976613302889018e+04 2.978968668080968200e+05
3.718354430379746667e-01 8.603061566632219659e-02 8.605805122021040199e-02 8.630497120520423671e-02 8.740239336073239718e-02 8.877417105514261164e-02 1.134661695545262916e-01 3.603861545483631468e-01 2.829586004486731809e+00 5.573141393307141200e+00 1.106025217094795998e+01 2.744415694977072917e+02 2.743641419436075921e+03 2.743563991881976108e+04 2.743556249126566108e+05
3.813291139240506666e-01 8.338963260330203853e-02 8.341478356211601275e-02 8.364114219144182238e-02 8.464718054400095781e-02 8.590472848469987710e-02 1.085405914172804381e-01 3.348992207430860901e-01 2.598485514001142249e+00 5.113581395398981932e+00 1.014377315819466219e+01 2.515929777723873428e+02 2.515179271030443942e+03 2.515104220361100670e+04 2.515096715294166352e+05
3.908227848101266111e-01 8.024355277210087900e-02 8.026648142239795058e-02 8.047283927507159484e-02 8.138998528695444434e-02 8.253641780180800969e-02 1.031722030691722136e-01 3.095300557428142252e-01 2.373108582479234396e+00 4.665973612186368413e+00 9.251703671600635559e+00 2.293667465234854319e+02 2.292945273259905662e+03 2.292873054062410665e+04 2.292865832142661093e+05
4.003164556962025555e-01 7.646828644624657778e-02 7.648904838477839363e-02 7.667590583156470851e-02 7.750638337283724533e-02 7.854448029942792675e-02 9.723022497806006748e-02 2.840876717643814331e-01 2.152662139627595117e+00 4.228855992808943753e+00 8.381243699171641026e+00 2.076958536045810888e+02 2.076270321467794929e+03 2.076201500009993106e+04 2.076194617864213069e+05
4.098101265822785000e-01 7.193614528957403831e-02 7.195478990124813679e-02 7.212259140631506471e-02 7.286837587327915644e-02 7.380060645698427457e-02 9.058075696367633156e-02 2.583822620305969986e-01 1.936397312699803752e+00 3.800858480110033355e+00 7.529780814930492561e+00 1.865180528863125460e+02 1.864533103555519119e+03 1.864468361024758633e+04 1.864461886771682475e+05
4.193037974683544444e-01 6.652758457262748781e-02 6.654415544301975349e-02 6.669329327655015849e-02 6.735612809224086894e-02 6.818467161185426395e-02 8.309845496489523531e-02 2.322362884953049211e-01 1.723614623799401890e+00 3.380701663026176362e+00 6.694875741479725306e+00 1.657752315072500835e+02 1.657153566811347218e+03 1.657093691985231635e+04 1.657087704502620036e+05
4.287974683544303889e-01 6.015027573128437638e-02 6.016481100129081327e-02 6.029562843134877309e-02 6.087703923160635994e-02 6.160380273192834349e-02 7.468554573772404059e-02 2.055029757956810810e-01 1.513677276375251513e+00 2.967204277019218406e+00 5.874258278307152636e+00 1.454128503401279886e+02 1.453587150919698388e+03 1.453533015671540124e+04 1.453527602146724530e+05
4.382911392405063333e-01 5.276880960637374968e-02 5.278134227531156714e-02 5.289413629575189651e-02 5.339544305326447693e-02 5.402207650015521112e-02 6.530147854418835718e-02 1.780954989845198733e-01 1.306035703387834923e+00 2.559302597169296423e+00 5.065836384732218534e+00 1.253794581877524905e+02 1.253319662591067527e+03 1.253272170662421740e+04 1.253267421469557157e+05
4.477848101265822778e-01 4.444967548971682364e-02 4.446023367210567845e-02 4.455525731360537173e-02 4.497758460915955020e-02 4.550549372860228370e-02 5.500785787857140341e-02 1.500314993782626283e-01 1.100267914375174794e+00 2.156086153260632798e+00 4.267722631031548808e+00 1.056262735640355288e+02 1.055862688560947845e+03 1.055822683853007038e+04 1.055818683382213057e+05
4.572784810126582222e-01 3.542803998604866084e-02 3.543664712638378705e-02 3.551411138939991607e-02 3.585839700280494396e-02 3.628875401956122709e-02 4.403518032117431646e-02 1.214994433373051685e-01 8.961420734986138559e-01 1.756856107011179002e+00 3.478284174036309295e+00 8.610683139124256513e+01 8.607494615525512245e+02 8.607175763165638273e+03 8.607143877929649898e+04
4.667721518987341667e-01 2.620547658232043678e-02 2.621215163135730275e-02 2.627222707268909302e-02 2.653922903416372145e-02 2.687298148600700265e-02 3.288052561918609895e-02 9.295596695097703421e-02 6.937103802688864285e-01 1.361215283955452549e+00 2.696225091328584345e+00 6.677669584523891899e+01 6.675311091631482441e+02 6.675075242342242746e+03 6.675051657413317298e+04
4.762658227848101111e-01 1.769147357881470026e-02 1.769623113419405147e-02 1.773904913260819852e-02 1.792935134778219156e-02 1.816722911674967939e-02 2.244902895816450542e-02 6.526702737231274143e-02 4.934470115137950530e-01 9.692025494487754855e-01 1.920713625318736240e+00 4.759324526707685266e+01 4.757732294085591889e+02 4.757573070823382295e+03 4.757557148497161688e+04
4.857594936708861111e-01 1.140670211244407609e-02 1.140955252587429365e-02 1.143520624674625522e-02 1.154922278395497520e-02 1.169174345546587432e-02 1.425711554266206188e-02 3.991083641462392362e-02 2.964480451342426104e-01 5.814893881560411204e-01 1.151572074199638029e+00 2.851554100429229521e+01 2.850527497239109493e+02 2.850424836920097277e+03 2.850414570888196249e+04
4.952531645569620555e-01 9.773264699006760717e-03 9.774214151669334896e-03 9.782759225632497307e-03 9.820737332135447140e-03 9.868209965264135297e-03 1.072271736158050132e-02 1.926779132474416845e-02 1.047185309563808536e-01 1.996637972137549621e-01 3.895543297285031237e-01 9.504299890436415765e+00 9.495503952207310761e+01 9.494624358384398874e+02 9.494536399002108737e+03
5.047468354430380000e-01 9.773264699006736431e-03 9.774214151669310610e-03 9.782759225632473021e-03 9.820737332135422853e-03 9.868209965264111011e-03 1.072271736158047703e-02 1.926779132474414763e-02 1.047185309563808259e-01 1.996637972137549344e-01 3.895543297285031237e-01 9.504299890436415765e+00 9.495503952207310761e+01 9.494624358384398874e+02 9.494536399002108737e+03
5.142405063291139999e-01 1.140670211244392517e-02 1.140955252587414273e-02 1.143520624674610603e-02 1.154922278395482602e-02 1.169174345546572513e-02 1.425711554266193351e-02 3.991083641462399995e-02 2.964480451342446643e-01 5.814893881560453393e-01 1.151572074199646911e+00 2.851554100429251903e+01 2.850527497239131662e+02 2.850424836920119560e+03 2.850414570888218441e+04
5.237341772151898889e-01 1.769147357881472801e-02 1.769623113419407923e-02 1.773904913260822627e-02 1.792935134778221931e-02 1.816722911674970714e-02 2.244902895816453317e-02 6.526702737231276918e-02 4.934470115137951085e-01 9.692025494487754855e-01 1.920713625318736240e+00 4.759324526707685266e+01 4.757732294085591889e+02 4.757573070823382295e+03 4.757557148497161688e+04
5.332278481012657778e-01 2.620547658232095720e-02 2.621215163135782317e-02 2.627222707268961344e-02 2.653922903416424187e-02 2.687298148600752307e-02 3.288052561918661937e-02 9.295596695097756157e-02 6.937103802688869836e-01 1.361215283955452993e+00 2.696225091328584789e+00 6.677669584523891899e+01 6.675311091631482441e+02 6.675075242342242746e+03 6.675051657413317298e+04
5.427215189873417778e-01 3.542803998604885513e-02 3.543664712638398134e-02 3.551411138940011036e-02 3.585839700280513825e-02 3.628875401956142138e-02 4.403518032117451075e-02 1.214994433373053628e-01 8.961420734986139669e-01 1.756856107011179224e+00 3.478284174036309295e+00 8.610683139124256513e+01 8.607494615525512245e+02 8.607175763165638273e+03 8.607143877929649898e+04
5.522151898734177777e-01 4.444967548971716365e-02 4.446023367210601845e-02 4.455525731360571173e-02 4.497758460915989021e-02 4.550549372860262370e-02 5.500785787857175729e-02 1.500314993782631001e-01 1.100267914375176570e+00 2.156086153260635907e+00 4.267722631031554137e+00 1.056262735640356425e+02 1.055862688560948982e+03 1.055822683853008130e+04 1.055818683382214222e+05
5.617088607594936667e-01 5.276880960637457540e-02 5.278134227531239286e-02 5.289413629575272224e-02 5.339544305326530266e-02 5.402207650015603685e-02 6.530147854418918985e-02 1.780954989845207059e-01 1.306035703387835811e+00 2.559302597169297311e+00 5.065836384732219422e+00 1.253794581877524905e+02 1.253319662591067527e+03 1.253272170662421740e+04 1.253267421469557157e+05
5.712025316455695556e-01 6.015027573128446658e-02 6.016481100129090348e-02 6.029562843134886330e-02 6.087703923160645014e-02 6.160380273192843370e-02 7.468554573772412386e-02 2.055029757956810532e-01 1.513677276375250402e+00 2.967204277019216629e+00 5.874258278307148196e+00 1.454128503401278749e+02 1.453587150919697251e+03 1.453533015671539033e+04 1.453527602146723366e+05
5.806962025316455556e-01 6.652758457262752945e-02 6.654415544301979513e-02 6.669329327655020012e-02 6.735612809224091058e-02 6.818467161185430558e-02 8.309845496489527694e-02 2.322362884953049766e-01 1.723614623799401890e+00 3.380701663026176362e+00 6.694875741479725306e+00 1.657752315072500835e+02 1.657153566811347218e+03 1.657093691985231635e+04 1.657087704502620036e+05
5.901898734177215555e-01 7.193614528957485710e-02 7.195478990124895557e-02 7.212259140631588350e-02 7.286837587327997523e-02 7.380060645698509336e-02 9.058075696367715035e-02 2.583822620305978313e-01 1.936397312699804418e+00 3.800858480110034243e+00 7.529780814930493449e+00 1.865180528863125460e+02 1.864533103555519119e+03 1.864468361024758633e+04 1.864461886771682475e+05
5.996835443037975555e-01 7.646828644624725779e-02 7.648904838477907364e-02 7.667590583156538853e-02 7.750638337283793922e-02 7.854448029942860676e-02 9.723022497806077524e-02 2.840876717643823768e-01 2.152662139627598670e+00 4.228855992808949971e+00 8.381243699171651684e+00 2.076958536045813730e+02 2.076270321467797658e+03 2.076201500009996016e+04 2.076194617864215688e+05
6.091772151898734444e-01 8.024355277210157289e-02 8.026648142239864447e-02 8.047283927507228873e-02 8.138998528695513823e-02 8.253641780180870358e-02 1.031722030691729353e-01 3.095300557428151134e-01 2.373108582479237505e+00 4.665973612186372854e+00 9.251703671600644441e+00 2.293667465234856593e+02 2.292945273259907935e+03 2.292873054062412848e+04 2.292865832142663421e+05
6.186708860759493334e-01 8.338963260330242711e-02 8.341478356211640133e-02 8.364114219144221096e-02 8.464718054400134639e-02 8.590472848470026568e-02 1.085405914172808267e-01 3.348992207430864232e-01 2.598485514001142693e+00 5.113581395398982821e+00 1.014377315819466219e+01 2.515929777723873428e+02 2.515179271030443942e+03 2.515104220361100670e+04 2.515096715294166352e+05
6.281645569620253333e-01 8.603061566632261292e-02 8.605805122021081832e-02 8.630497120520465304e-02 8.740239336073281351e-02 8.877417105514302798e-02 1.134661695545267079e-01 3.603861545483635354e-01 2.829586004486731809e+00 5.573141393307141200e+00 1.106025217094795998e+01 2.744415694977072917e+02 2.743641419436075921e+03 2.743563991881976108e+04 2.743556249126566108e+05
6.376582278481013333e-01 8.828024356588388966e-02 8.831003324373667973e-02 8.857814034441174877e-02 8.976972745852315749e-02 9.125921135116242533e-02 1.180699214186692464e-01 3.861770220937373876e-01 3.067248028844419050e+00 6.046215814122954058e+00 1.200415138468002318e+01 2.979850587714193466e+02 2.979056065522101107e+03 2.978976613302891565e+04 2.978968668080970529e+05
6.471518987341772222e-01 9.023850427691118559e-02 9.027072548800244012e-02 9.056071638782373090e-02 9.184956483147388440e-02 9.346062538603658321e-02 1.224597153681651618e-01 4.124506151894508088e-01 3.312359613402307446e+00 6.534480722527703733e+00 1.297872294077849631e+01 3.223023494168165257e+02 3.222211347629673128e+03 3.222130132975824017e+04 3.222122011510439334e+05
6.566455696202532222e-01 9.199041449335222664e-02 9.202515326410343199e-02 9.233780220086430790e-02 9.372735303091260517e-02 9.546429156847298370e-02 1.267291852445598388e-01 4.393781220054282510e-01 3.565867489614112262e+00 7.039744564734872867e+00 1.398749871497639319e+01 3.474796979265693722e+02 3.473969065535253776e+03 3.473886274162209156e+04 3.473877995024904958e+05
6.661392405063291111e-01 9.360618525045456828e-02 9.364353707583084052e-02 9.397970350421733232e-02 9.547377651926838849e-02 9.734136778808219481e-02 1.309580106267308475e-01 4.671244390132174851e-01 3.828788722878083917e+00 7.563971260505713445e+00 1.503433633576097250e+01 3.736118599480133753e+02 3.735276143812879582e+03 3.735191898246153869e+04 3.735183473689481616e+05
6.756329113924051111e-01 9.514221654300546172e-02 9.518228737181679000e-02 9.554292483111878620e-02 9.714575798357209802e-02 9.914929942413872044e-02 1.352130453543380906e-01 4.958505046563317364e-01 4.102225097676268639e+00 8.109307978809530582e+00 1.612347374107605802e+01 4.008034303298692862e+02 4.007178023349805699e+03 4.007092395354917244e+04 4.007083832555427798e+05
6.851265822784810000e-01 9.664254425248676450e-02 9.668545163002108256e-02 9.707161802782998672e-02 9.878791312920290335e-02 1.009332820059190561e-01 1.395499217868096387e-01 5.257163195957156310e-01 4.387380297684774888e+00 8.678118051117063914e+00 1.725959355798163841e+01 4.291704178874812783e+02 4.290834395976540691e+03 4.290747417686713743e+04 4.290738719857730903e+05
6.946202531645570000e-01 9.814048810131192901e-02 9.818636249790332893e-02 9.859923206722598366e-02 1.004342079308822022e-01 1.027279277604524615e-01 1.440148846927172821e-01 5.568844540153654599e-01 4.685580147241847904e+00 9.273019806382382768e+00 1.844789912466345427e+01 4.588421064021548545e+02 4.587537799628637003e+03 4.587449473189345736e+04 4.587440640545416391e+05
7.041139240506328889e-01 9.966033735301998986e-02 9.970932371365208435e-02 1.001502009593409626e-01 1.021096553846248672e-01 1.045589734162297446e-01 1.486466979851175652e-01 5.895239436739956318e-01 4.998296400562777464e+00 9.896932463772534661e+00 1.969420459019204728e+01 4.899632666583287346e+02 4.898735723547109956e+03 4.898646029243491648e+04 4.898637059813130763e+05
7.136075949367088889e-01 1.012189722206637832e-01 1.012712317789198346e-01 1.017415678032243254e-01 1.038319501334665218e-01 1.064449280462692465e-01 1.534785304767184722e-01 6.238145547812107283e-01 5.327174797826133457e+00 1.055313062343160269e+01 2.100504227464254114e+01 5.226968015327676085e+02 5.226057044577690249e+03 5.225965947502692143e+04 5.225956837795191677e+05
7.231012658227847778e-01 1.028273611021949807e-01 1.028830735123231477e-01 1.033844852034766365e-01 1.056129816086032319e-01 1.083986021150114831e-01 1.585397712303600326e-01 6.599514623838453886e-01 5.674068373918699670e+00 1.124530938673520453e+01 2.238779141236821602e+01 5.572269286427526822e+02 5.571343840177606580e+03 5.571251295552614465e+04 5.571242041090115672e+05
7.325949367088607778e-01 1.044919023556484805e-01 1.045512682099304369e-01 1.050855608984680167e-01 1.074601950697461478e-01 1.104284877838438150e-01 1.638577566376017980e-01 6.981504451751816553e-01 6.041077330550979063e+00 1.197766275874631070e+01 2.385083361513697042e+01 5.937630347218887437e+02 5.936689920097686809e+03 5.936595877385566564e+04 5.936586473114355467e+05
7.420886075949367777e-01 1.062155983333455678e-01 1.062788421493226498e-01 1.068480364931163884e-01 1.093777891321996709e-01 1.125399799310537879e-01 1.694594143104277695e-01 7.386537581041675571e-01 6.430597196041564878e+00 1.275497879374978538e+01 2.540374198916622461e+01 6.325443753691553184e+02 6.324487813306553107e+03 6.324392219268052577e+04 6.324382659864202142e+05
7.515822784810126667e-01 1.079990616691266364e-01 1.080664354539070532e-01 1.086727995169308597e-01 1.113677509081477529e-01 1.147364401471688833e-01 1.753728464495490358e-01 7.817369094733506163e-01 6.845377539711366310e+00 1.358275601775360641e+01 2.705751297383808662e+01 6.738458468658931224e+02 6.737486477103908328e+03 6.737389277948407107e+04 6.737379558032857021e+05
7.610759493670886666e-01 1.098413614032322516e-01 1.099131489319734173e-01 1.105592366906439639e-01 1.134307378402908129e-01 1.170201142773493741e-01 1.816288901444034209e-01 8.277166488149438894e-01 7.288594235520347908e+00 1.446734710963746373e+01 2.882485285787169715e+01 7.179851287731148659e+02 7.178862715478519021e+03 7.178763858253257058e+04 7.178753972530729370e+05
7.705696202531645556e-01 1.117407208990851275e-01 1.118172428844989852e-01 1.125059407532237599e-01 1.155668201697783171e-01 1.193929194404715205e-01 1.882627063129490297e-01 8.769605750377241771e-01 7.763939262285475706e+00 1.541613780367186592e+01 3.072053488644464636e+01 7.653315948595380860e+02 7.652310282107289822e+03 7.652209715458480059e+04 7.652199658793599810e+05
7.800632911392405555e-01 1.136950816963218508e-01 1.137767020795284745e-01 1.145112855283880460e-01 1.177761008566528128e-01 1.218571200169837887e-01 1.953154649029411605e-01 9.298989137625149892e-01 8.275733402358254054e+00 1.643777172302018386e+01 3.276184836434404701e+01 8.163175271478894501e+02 8.162152015743627999e+03 8.162049690170101530e+04 8.162039457612748956e+05
7.895569620253164445e-01 1.157025481920513910e-01 1.157896818578792869e-01 1.165738848503303504e-01 1.200592314834462160e-01 1.244159147748410271e-01 2.028362140199477803e-01 9.870392064710153956e-01 8.829069130981689995e+00 1.754243571377132938e+01 3.496916887935061169e+01 8.714523608271560988e+02 8.713482285337831854e+03 8.713378153044459759e+04 8.713367739815121749e+05
7.990506329113924444e-01 1.177617278654446570e-01 1.178548501855506830e-01 1.186929510665049176e-01 1.224178438707459737e-01 1.270739598760473044e-01 2.108840479714710336e-01 1.048984928925708271e+00 9.429993738468080977e+00 1.874222574907071959e+01 3.736668977027598970e+01 9.313409627881291044e+02 9.312349772330502674e+03 9.312243786775422632e+04 9.312233188219915610e+05
8.085443037974683334e-01 1.198719810198708297e-01 1.199716397671011792e-01 1.208685684921743664e-01 1.248549183813885133e-01 1.298378557429062108e-01 2.195307282502245161e-01 1.116459453323407791e+00 1.008574670405524110e+01 2.005162142709060902e+01 3.998337087316134841e+01 9.967073442845568252e+02 9.965994595016389212e+03 9.965886710233471240e+04 9.965875921755179297e+05
8.180379746835443333e-01 1.220335929596323005e-01 1.221404233355468522e-01 1.231018967187778729e-01 1.273751117553601764e-01 1.327166305510880384e-01 2.288639688741895828e-01 1.190337352105204971e+00 1.080507118441535752e+01 2.148810877587108337e+01 4.285418395878253506e+01 1.068425792738532436e+03 1.068315962504868548e+04 1.068304979481502232e+05 1.068303881179165561e+06
8.275316455696202222e-01 1.242478803122350067e-01 1.243626241156275680e-01 1.253953183461606613e-01 1.299850704818633074e-01 1.357222606514915941e-01 2.389916837048008114e-01 1.271685914237893122e+00 1.159862821956881440e+01 2.307300855882539636e+01 4.602176923733855318e+01 1.147562281805970088e+03 1.147450458713689295e+04 1.147439276404461125e+05 1.147438158173538512e+06
8.370253164556962222e-01 1.265172419623923628e-01 1.266407723457865786e-01 1.277525457963344102e-01 1.326937611321025723e-01 1.388702803018127818e-01 2.500476253565965257e-01 1.361821075904433798e+00 1.247955558138280807e+01 2.483259392080322314e+01 4.953867059964404973e+01 1.235430351184003712e+03 1.235316485666237713e+04 1.235305099114461191e+05 1.235303960459283553e+06
8.465189873417722222e-01 1.288451638507717711e-01 1.289785177384295545e-01 1.301787027273494657e-01 1.355128582336602994e-01 1.421805526165488276e-01 2.621990515085423357e-01 1.462384040428477361e+00 1.346423392962782728e+01 2.679962269540488506e+01 5.347040022695899353e+01 1.333667721741556534e+03 1.333551761094090580e+04 1.333540165029344207e+05 1.333539005422869464e+06
8.560126582278481111e-01 1.312361857511061825e-01 1.313806069491318118e-01 1.326803977313625316e-01 1.384572456523879003e-01 1.456783055536696181e-01 2.756573837767404278e-01 1.575448166007448858e+00 1.457335598831453360e+01 2.901547579087796080e+01 5.789971539600481520e+01 1.444343216442093762e+03 1.444225103874917841e+04 1.444213292618200358e+05 1.444212111492528347e+06
8.655063291139241111e-01 1.336958370966393472e-01 1.338528346232551181e-01 1.352658123627969999e-01 1.415457134274276108e-01 1.493955897582158743e-01 2.906933637124046177e-01 1.703671103254291719e+00 1.583344849867316029e+01 3.153320116024968200e+01 6.293270648340272544e+01 1.570108961994748825e+03 1.569988635741361941e+04 1.569976603116023471e+05 1.569975399853489362e+06
8.750000000000000000e-01 1.362305479909839134e-01 1.364019765624124858e-01 1.379448337052696372e-01 1.448019765624124766e-01 1.533734051338410675e-01 3.076591194195553713e-01 1.850516262276698409e+00 1.727908769084812945e+01 3.442194483370527536e+01 6.870765911941957427e+01 1.714421944833705538e+03 1.714299337340513739e+04 1.714287076591194491e+05 1.714285850516262231e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod2.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.648190213988236619e-01 3.649904499702522065e-01 3.665333071131093856e-01 3.733904499702522251e-01 3.819618785416807882e-01 5.362475928273950920e-01 2.079104735684538241e+00 1.750767616425596884e+01 3.465053330711311474e+01 6.893624759282741365e+01 1.714650533307113164e+03 1.714322196187854206e+04 1.714289362475928501e+05 1.714286079104735749e+06
1.344936708860759444e-01 3.632641863019634987e-01 3.634211838285792417e-01 3.648341615681211514e-01 3.711140626327517622e-01 3.789639389635400257e-01 5.202617129177287136e-01 1.933239452459614816e+00 1.606301684787847961e+01 3.176276950945499422e+01 6.316227483260801989e+01 1.570338530343953153e+03 1.570011592576281691e+04 1.569978898799514573e+05 1.569975629421837628e+06
1.439873417721518889e-01 3.615842260618012394e-01 3.617286472598268965e-01 3.630284380420575885e-01 3.688052859630829294e-01 3.760263458643646750e-01 5.060054240874355402e-01 1.805796206318143859e+00 1.480370402862522816e+01 2.924582383118865536e+01 5.813006343631550976e+01 1.444573564482404436e+03 1.444248138678948999e+04 1.444215596098603273e+05 1.444212341840568697e+06
1.534810126582278333e-01 3.598053403925166593e-01 3.599386942801744427e-01 3.611388792690943816e-01 3.664730347754051598e-01 3.731407291582937158e-01 4.931592280502872239e-01 1.693344216970221972e+00 1.369519410616956989e+01 2.703058287194662057e+01 5.370136040350072903e+01 1.333898681918097736e+03 1.333574857111744495e+04 1.333542474631108926e+05 1.333539236383045558e+06
1.629746835443038055e-01 3.579534888515629176e-01 3.580770192349571057e-01 3.591887926855049651e-01 3.641300080212730994e-01 3.703065271909833367e-01 4.814838722457670528e-01 1.593257322793604214e+00 1.271099182827197360e+01 2.506403016769238690e+01 4.977010684653320993e+01 1.235661787430892673e+03 1.235339629290926496e+04 1.235307413476929796e+05 1.235304191895530093e+06
1.724683544303797500e-01 3.560524025708155516e-01 3.561671463742080990e-01 3.571998406047411923e-01 3.617895927404438661e-01 3.675267829100721251e-01 4.707962059633813978e-01 1.503490436496473848e+00 1.183043274182739779e+01 2.330481308108397798e+01 4.625357375959714545e+01 1.147794086328229014e+03 1.147473639165915301e+04 1.147441594449683907e+05 1.147438389978060964e+06
1.819620253164556944e-01 3.541217137793836178e-01 3.542285441552981973e-01 3.551900175385291902e-01 3.594632325751114799e-01 3.648047513708393419e-01 4.609520896939408585e-01 1.422425472924956136e+00 1.103715930523510735e+01 2.172019689669083320e+01 4.308627207960228134e+01 1.068657880859351962e+03 1.068339171316950342e+04 1.068307300362710230e+05 1.068304113267285982e+06
1.914556962025316666e-01 3.521752796443277100e-01 3.522749383915580457e-01 3.531718671166312329e-01 3.571582170058453798e-01 3.621411543673631050e-01 4.518340268746814381e-01 1.348762751947864658e+00 1.031805000267969774e+01 2.028392472571506744e+01 4.021567417178580683e+01 9.969396475831813405e+02 9.966226898315013386e+03 9.965909940563334385e+04 9.965878244788165903e+05
2.009493670886076111e-01 3.502197658938162594e-01 3.503128882139223133e-01 3.511509890948765200e-01 3.548758818991175623e-01 3.595319979044189207e-01 4.433420859998425945e-01 1.281442966954079665e+00 9.662451776496451927e+00 1.897468378709908521e+01 3.759914780830435888e+01 9.315734208261573031e+02 9.312582230368529054e+03 9.312267032579224906e+04 9.312235512800293509e+05
2.104430379746835555e-01 3.482535417658777499e-01 3.483406754317056597e-01 3.491248784241567371e-01 3.526102250572725749e-01 3.569669083486673999e-01 4.353872075937741393e-01 1.219590200044841755e+00 9.061620124555517464e+00 1.777498670734515684e+01 3.520171987292443561e+01 8.716849118207298943e+02 8.713714836331406332e+03 8.713401408143817389e+04 8.713370065325057367e+05
2.199367088607595000e-01 3.462659216522485650e-01 3.463475420354552026e-01 3.470821254843147741e-01 3.503469408125795548e-01 3.544279599729104890e-01 4.278863048588678608e-01 1.162469753718441412e+00 8.508304242314176591e+00 1.667034256297610284e+01 3.299441920429995889e+01 8.165500979878451062e+02 8.162384586583580131e+03 8.162072947254093015e+04 8.162041783321144758e+05
2.294303797468354444e-01 3.442367710770826705e-01 3.443132930624965282e-01 3.450019909312213029e-01 3.480628703477758878e-01 3.518889696184690496e-01 4.207587564909465727e-01 1.109456625215721637e+00 7.996435312463472833e+00 1.564863385384986394e+01 3.095303093662264260e+01 7.655640909097161284e+02 7.652542778157467183e+03 7.652232965063498705e+04 7.652201983754101675e+05
2.389240506329113889e-01 3.421364761248526509e-01 3.422082636535938027e-01 3.428543514122643354e-01 3.457258525619111844e-01 3.493152289989697734e-01 4.139240048660237647e-01 1.060011763536564011e+00 7.520889350241966476e+00 1.469964222435908141e+01 2.905714797259330950e+01 7.182174238878362758e+02 7.179095010593238840e+03 7.178787087764726311e+04 7.178756295481874840e+05
2.484177215189873333e-01 3.399262569128521649e-01 3.399936306976326095e-01 3.405999947606563882e-01 3.432949461518732814e-01 3.466636353908943979e-01 4.073000416932745504e-01 1.013664104717076242e+00 7.077304734955092158e+00 1.381468321299733226e+01 2.728944016908181425e+01 6.740777740611367790e+02 6.737718404299152098e+03 6.737412470667931484e+04 6.737381877304809168e+05
2.579113924050633333e-01 3.375587880163526955e-01 3.376220318323298053e-01 3.381912261761235161e-01 3.407209788152067986e-01 3.438831696140609018e-01 4.008026039934348694e-01 9.699969477871741574e-01 6.661940385724568259e+00 1.298632198343278255e+01 2.563508517884921289e+01 6.327757185588378661e+02 6.324719156496231335e+03 6.324415353587016580e+04 6.324384973296095850e+05
2.674050632911392222e-01 3.349790727343220365e-01 3.350384385886039929e-01 3.355727312771415449e-01 3.379473654484196898e-01 3.409156581625173432e-01 3.943449270162753262e-01 9.286376155538551558e-01 6.271564500929653008e+00 1.220814992912498376e+01 2.408132078551564348e+01 5.939935218922673812e+02 5.936920407268065901e+03 5.936618926102604746e+04 5.936588777986058267e+05
2.768987341772152222e-01 3.321255045732898759e-01 3.321812169834180151e-01 3.326826286745715455e-01 3.349111250796981132e-01 3.376967455861064060e-01 3.878379147014549000e-01 8.892496058549403948e-01 5.903366517389795121e+00 1.147460753020629909e+01 2.261708955583931058e+01 5.574562267862237377e+02 5.571573138321077749e+03 5.571274225366961764e+04 5.571244334071550984e+05
2.863924050632911111e-01 3.289310391861701155e-01 3.289832987444261669e-01 3.294536347687306854e-01 3.315440170989728541e-01 3.341569950117755927e-01 3.811905974422248322e-01 8.515266217467170051e-01 5.554886864791638956e+00 1.078084269039710819e+01 2.123275434160804664e+01 5.229245135997331317e+02 5.226284756644656227e+03 5.225988718709388195e+04 5.225959114915861282e+05
2.958860759493671111e-01 3.253243941345517198e-01 3.253733804951838282e-01 3.258142577408726925e-01 3.277737121661565833e-01 3.302230301977615023e-01 3.743107547666493229e-01 8.151880004555274173e-01 5.223960457344309027e+00 1.012259652055406534e+01 1.991986864697357973e+01 4.901889307151102457e+02 4.898961387603891126e+03 4.898668595649170311e+04 4.898639316453698557e+05
3.053797468354430555e-01 3.212311932423054239e-01 3.212770676388968516e-01 3.216899372082194786e-01 3.235249130718756971e-01 3.258186329014459703e-01 3.671055898337107770e-01 7.799751591563586217e-01 4.908670852382837957e+00 9.496110511523369269e+00 1.867098982980443367e+01 4.590651971072955462e+02 4.587760890333775023e+03 4.587471782259856991e+04 4.587442871452465188e+05
3.148734177215190000e-01 3.165749781404655350e-01 3.166178855179998530e-01 3.170040519158087711e-01 3.187203470171816599e-01 3.208657158938978404e-01 3.594823556747884230e-01 7.456487534836944153e-01 4.607312731572753783e+00 8.898050485005041921e+00 1.747952599186961820e+01 4.293903503213692829e+02 4.291054328410428752e+03 4.290769410930102458e+04 4.290740919182069483e+05
3.243670886075949444e-01 3.112780233191100310e-01 3.113180941479213870e-01 3.116787316072233693e-01 3.132815647596766673e-01 3.152851062002433036e-01 3.513488521304426460e-01 7.119863114324361808e-01 4.318360904452370974e+00 8.325443785585632028e+00 1.633960954785215591e+01 4.010195661366452669e+02 4.007394159156580827e+03 4.007114008935593301e+04 4.007085993913494167e+05
3.338607594936708889e-01 3.052619145045017968e-01 3.052992663298780829e-01 3.056354327582645469e-01 3.071295057733156031e-01 3.089970970421294094e-01 3.426137398807780898e-01 6.787801682672647274e-01 4.040444452132131659e+00 7.775626989759761187e+00 1.524599206501502024e+01 3.738235156772674372e+02 3.735487799542133871e+03 3.735213063819079252e+04 3.735185590246774373e+05
3.433544303797468333e-01 2.984478860576739723e-01 2.984826248284251915e-01 2.987952737651860535e-01 3.001848245952343786e-01 3.019217631327947293e-01 3.331866568088815428e-01 6.458355935697498440e-01 3.772324961178432634e+00 7.246202036299191462e+00 1.419395618654071001e+01 3.476861553981335078e+02 3.474175523006816093e+03 3.473906919909364660e+04 3.473880059599619708e+05
3.528481012658227778e-01 2.907569649427983460e-01 2.907891861538896006e-01 2.910791770537108913e-01 2.923680254973610171e-01 2.939790860519237436e-01 3.229781760340523222e-01 6.129690758553379970e-01 3.512878074068194856e+00 6.734999183193591143e+00 1.317924140144438283e+01 3.225028678774824016e+02 3.222411866090339117e+03 3.222150184821890798e+04 3.222124016695045866e+05
3.623417721518987777e-01 2.821100416971959457e-01 2.821398313750487219e-01 2.824079384757238187e-01 2.835995255898351997e-01 2.850890094824744536e-01 3.118997195499812469e-01 5.800068202250492355e-01 3.261077826975728122e+00 6.240045612254260909e+00 1.219798118281132560e+01 2.981788885695504518e+02 2.979249895320229371e+03 2.978995996282702254e+04 2.978970606378949597e+05
3.718354430379746667e-01 2.724280898837520004e-01 2.724555254376401781e-01 2.727024454226340544e-01 2.737998675781622149e-01 2.751716452725724293e-01 2.998636437719560677e-01 5.467836287657930061e-01 3.015983478704161502e+00 5.759538867524570449e+00 1.124664964516538923e+01 2.746279669719247067e+02 2.743827816910293222e+03 2.743582631629398020e+04 2.743558113101308118e+05
3.813291139240506666e-01 2.616328947857817777e-01 2.616580457445957797e-01 2.618844043739215754e-01 2.628904427264807109e-01 2.641479906671796440e-01 2.867838535997601634e-01 5.131424829255657460e-01 2.776728776183621683e+00 5.291824657581462255e+00 1.032201642037714251e+01 2.517712210345698054e+02 2.515357514292626092e+03 2.515122044687318703e+04 2.515098497726788046e+05
3.908227848101266111e-01 2.496488437923871373e-01 2.496717724426842089e-01 2.498781302953578531e-01 2.507952763072406888e-01 2.519417088220942680e-01 2.725774940894584719e-01 4.789353467631004557e-01 2.542513873499520738e+00 4.835378903206653867e+00 9.421108962620921901e+00 2.295361518145057289e+02 2.293114678550925873e+03 2.292889994591512732e+04 2.292867526195571409e+05
4.003164556962025555e-01 2.364065949527036359e-01 2.364273568912354517e-01 2.366142143380217666e-01 2.374446918792943173e-01 2.384827888058849710e-01 2.571685334845171256e-01 4.440259802708385051e-01 2.312600448134052300e+00 4.388794301315400936e+00 8.541182007678097321e+00 2.078557919130875575e+02 2.076430259776301227e+03 2.076217493840843599e+04 2.076196217247298046e+05
4.098101265822785000e-01 2.218498045275526520e-01 2.218684491392267644e-01 2.220362506442936645e-01 2.227820351112577701e-01 2.237142656949628883e-01 2.404944162016549591e-01 4.082959212685756123e-01 2.086310971937782366e+00 3.950772139348011969e+00 7.679694474168471174e+00 1.866679665455505130e+02 1.864683017214757228e+03 1.864483352390682194e+04 1.864463385908275086e+05
4.193037974683544444e-01 2.059465982600692802e-01 2.059631691304615597e-01 2.061123069639919647e-01 2.067751417796826752e-01 2.076036852992960424e-01 2.225174686523370138e-01 3.716553021827467274e-01 1.863033637486843697e+00 3.520120676713618391e+00 6.834294755167166890e+00 1.659146505209374993e+02 1.657292985825034521e+03 1.657107633886600524e+04 1.657089098692756961e+05
4.287974683544303889e-01 1.887081694887373096e-01 1.887227047587437534e-01 1.888535221888016924e-01 1.894349329890592792e-01 1.901616964893812767e-01 2.032434394951769807e-01 3.340608695531340211e-01 1.642235170132704480e+00 3.095762170776671596e+00 6.002816172064605382e+00 1.455414082338854485e+02 1.453715708813455876e+03 1.453545871460915987e+04 1.453528887725662207e+05
4.382911392405063333e-01 1.702178571875715418e-01 1.702303898565093454e-01 1.703431838769496887e-01 1.708444906344622760e-01 1.714711240813530102e-01 1.827505261253861424e-01 2.955445465657176585e-01 1.423484750969032930e+00 2.676751644750494208e+00 5.183285432313416763e+00 1.254969072353336799e+02 1.253437111638648730e+03 1.253283915567179793e+04 1.253268595960032981e+05
4.477848101265822778e-01 1.506754066515537394e-01 1.506859648339425872e-01 1.507809884754422736e-01 1.512033157709964659e-01 1.517312248904391925e-01 1.612335890404083261e-01 2.562572305400995232e-01 1.206493645537011661e+00 2.262311884422469888e+00 4.373948362193385897e+00 1.057324992951973712e+02 1.055968914292109730e+03 1.055833306426123272e+04 1.055819745639524626e+05
4.572784810126582222e-01 1.304629967876725360e-01 1.304716039280076623e-01 1.305490681910237982e-01 1.308933538044288192e-01 1.313237108211851023e-01 1.390701371227981986e-01 2.165344001389290507e-01 9.911770303002376270e-01 1.851891063812802773e+00 3.573319130837933066e+00 8.620186634804419157e+01 8.608444965093527799e+02 8.607270798122439373e+03 8.607153381425330008e+04
4.667721518987341667e-01 1.102422447967379704e-01 1.102489198457748398e-01 1.103089952871066232e-01 1.105759972485812481e-01 1.109097497004245397e-01 1.169172938336036360e-01 1.769927351653945713e-01 7.777471484833039517e-01 1.445252052169869961e+00 2.780261859543001979e+00 6.686073261345333663e+01 6.676151459313626901e+02 6.675159279110456737e+03 6.675060061090139789e+04
4.762658227848101111e-01 9.109507355440728260e-02 9.109983110978663035e-02 9.114264910820077392e-02 9.133295132337476696e-02 9.157082909234226520e-02 9.585262893375708082e-02 1.386706273479053064e-01 5.668506114893876457e-01 1.042606149424368134e+00 1.994117225294328888e+00 4.766664886705244442e+01 4.758466330085348091e+02 4.757646474423358086e+03 4.757564488857159449e+04
4.857594936708861111e-01 7.472647705796708895e-02 7.472932747139730825e-02 7.475498119226926808e-02 7.486899772947798459e-02 7.501151840098889412e-02 7.757689048818507127e-02 1.032306113601469399e-01 3.597678200797655990e-01 6.448091631015641090e-01 1.214891849145161018e+00 2.857886077923781798e+01 2.851160694988565183e+02 2.850488156695043017e+03 2.850420902865690732e+04
4.952531645569620555e-01 6.375445279328580128e-02 6.375540224594837546e-02 6.376394731991154308e-02 6.380192542641448250e-02 6.384939805954317760e-02 6.470390545585953668e-02 7.324897941902321075e-02 1.586997190506598820e-01 2.536449853080339767e-01 4.435355178227821660e-01 9.558281078530693975e+00 9.500902071016739114e+01 9.495164170265342136e+02 9.494590380190202268e+03
5.047468354430380000e-01 6.375445279328645354e-02 6.375540224594902772e-02 6.376394731991219533e-02 6.380192542641513476e-02 6.384939805954382985e-02 6.470390545586018893e-02 7.324897941902386300e-02 1.586997190506605482e-01 2.536449853080346428e-01 4.435355178227828321e-01 9.558281078530695751e+00 9.500902071016739114e+01 9.495164170265342136e+02 9.494590380190202268e+03
5.142405063291139999e-01 7.472647705796674200e-02 7.472932747139696130e-02 7.475498119226892113e-02 7.486899772947763765e-02 7.501151840098854717e-02 7.757689048818475208e-02 1.032306113601468150e-01 3.597678200797674863e-01 6.448091631015682168e-01 1.214891849145169678e+00 2.857886077923804180e+01 2.851160694988587352e+02 2.850488156695065300e+03 2.850420902865712924e+04
5.237341772151898889e-01 9.109507355440728260e-02 9.109983110978663035e-02 9.114264910820077392e-02 9.133295132337476696e-02 9.157082909234226520e-02 9.585262893375708082e-02 1.386706273479053064e-01 5.668506114893876457e-01 1.042606149424368134e+00 1.994117225294328888e+00 4.766664886705244442e+01 4.758466330085348091e+02 4.757646474423358086e+03 4.757564488857159449e+04
5.332278481012657778e-01 1.102422447967398023e-01 1.102489198457766717e-01 1.103089952871084550e-01 1.105759972485830800e-01 1.109097497004263716e-01 1.169172938336054679e-01 1.769927351653964032e-01 7.777471484833058391e-01 1.445252052169871737e+00 2.780261859543003755e+00 6.686073261345333663e+01 6.676151459313626901e+02 6.675159279110456737e+03 6.675060061090139789e+04
5.427215189873417778e-01 1.304629967876733132e-01 1.304716039280084394e-01 1.305490681910245754e-01 1.308933538044295963e-01 1.313237108211858795e-01 1.390701371227989758e-01 2.165344001389298279e-01 9.911770303002385152e-01 1.851891063812803662e+00 3.573319130837933955e+00 8.620186634804419157e+01 8.608444965093527799e+02 8.607270798122439373e+03 8.607153381425330008e+04
5.522151898734177777e-01 1.506754066515549051e-01 1.506859648339437530e-01 1.507809884754434393e-01 1.512033157709976317e-01 1.517312248904403582e-01 1.612335890404094918e-01 2.562572305401008554e-01 1.206493645537014325e+00 2.262311884422473440e+00 4.373948362193392114e+00 1.057324992951974849e+02 1.055968914292110867e+03 1.055833306426124363e+04 1.055819745639525790e+05
5.617088607594936667e-01 1.702178571875736790e-01 1.702303898565114826e-01 1.703431838769518258e-01 1.708444906344644132e-01 1.714711240813551474e-01 1.827505261253882796e-01 2.955445465657198234e-01 1.423484750969034929e+00 2.676751644750496428e+00 5.183285432313418539e+00 1.254969072353336941e+02 1.253437111638648730e+03 1.253283915567179793e+04 1.253268595960032981e+05
5.712025316455695556e-01 1.887081694887377536e-01 1.887227047587441975e-01 1.888535221888021365e-01 1.894349329890597233e-01 1.901616964893817208e-01 2.032434394951774248e-01 3.340608695531343542e-01 1.642235170132703814e+00 3.095762170776669819e+00 6.002816172064601830e+00 1.455414082338853348e+02 1.453715708813454739e+03 1.453545871460914896e+04 1.453528887725661043e+05
5.806962025316455556e-01 2.059465982600694189e-01 2.059631691304616985e-01 2.061123069639921035e-01 2.067751417796828139e-01 2.076036852992961812e-01 2.225174686523371526e-01 3.716553021827468939e-01 1.863033637486843919e+00 3.520120676713618391e+00 6.834294755167166890e+00 1.659146505209374993e+02 1.657292985825034521e+03 1.657107633886600524e+04 1.657089098692756961e+05
5.901898734177215555e-01 2.218498045275552610e-01 2.218684491392293734e-01 2.220362506442962736e-01 2.227820351112603792e-01 2.237142656949654973e-01 2.404944162016575682e-01 4.082959212685782213e-01 2.086310971937785030e+00 3.950772139348014633e+00 7.679694474168473839e+00 1.866679665455505130e+02 1.864683017214757228e+03 1.864483352390682194e+04 1.864463385908275086e+05
5.996835443037975555e-01 2.364065949527060506e-01 2.364273568912378665e-01 2.366142143380241813e-01 2.374446918792967320e-01 2.384827888058874135e-01 2.571685334845195681e-01 4.440259802708411696e-01 2.312600448134057185e+00 4.388794301315408930e+00 8.541182007678111532e+00 2.078557919130878417e+02 2.076430259776303956e+03 2.076217493840846510e+04 2.076196217247300665e+05
6.091772151898734444e-01 2.496488437923890524e-01 2.496717724426861240e-01 2.498781302953597683e-01 2.507952763072426317e-01 2.519417088220962109e-01 2.725774940894604148e-01 4.789353467631026207e-01 2.542513873499524735e+00 4.835378903206660972e+00 9.421108962620932559e+00 2.295361518145059563e+02 2.293114678550928147e+03 2.292889994591514915e+04 2.292867526195573737e+05
6.186708860759493334e-01 2.616328947857824438e-01 2.616580457445964458e-01 2.618844043739222416e-01 2.628904427264813770e-01 2.641479906671803102e-01 2.867838535997608296e-01 5.131424829255664122e-01 2.776728776183622571e+00 5.291824657581463143e+00 1.032201642037714251e+01 2.517712210345698054e+02 2.515357514292626092e+03 2.515122044687318703e+04 2.515098497726788046e+05
6.281645569620253333e-01 2.724280898837533882e-01 2.724555254376415658e-01 2.727024454226354422e-01 2.737998675781636027e-01 2.751716452725738171e-01 2.998636437719575110e-01 5.467836287657943384e-01 3.015983478704162835e+00 5.759538867524572225e+00 1.124664964516539101e+01 2.746279669719247067e+02 2.743827816910293222e+03 2.743582631629398020e+04 2.743558113101308118e+05
6.376582278481013333e-01 2.821100416971972225e-01 2.821398313750499987e-01 2.824079384757250955e-01 2.835995255898364764e-01 2.850890094824757304e-01 3.118997195499825792e-01 5.800068202250507898e-01 3.261077826975732119e+00 6.240045612254267127e+00 1.219798118281133803e+01 2.981788885695506792e+02 2.979249895320232554e+03 2.978995996282704800e+04 2.978970606378951925e+05
6.471518987341772222e-01 2.907569649427991787e-01 2.907891861538904332e-01 2.910791770537117240e-01 2.923680254973618498e-01 2.939790860519245763e-01 3.229781760340531549e-01 6.129690758553387742e-01 3.512878074068195300e+00 6.734999183193592032e+00 1.317924140144438461e+01 3.225028678774824016e+02 3.222411866090339117e+03 3.222150184821890798e+04 3.222124016695045866e+05
6.566455696202532222e-01 2.984478860576743608e-01 2.984826248284255801e-01 2.987952737651864421e-01 3.001848245952347671e-01 3.019217631327951179e-01 3.331866568088819869e-01 6.458355935697503991e-01 3.772324961178434410e+00 7.246202036299195015e+00 1.419395618654071534e+01 3.476861553981336783e+02 3.474175523006817912e+03 3.473906919909366115e+04 3.473880059599620872e+05
6.661392405063291111e-01 3.052619145045026849e-01 3.052992663298789711e-01 3.056354327582654351e-01 3.071295057733164913e-01 3.089970970421302976e-01 3.426137398807789780e-01 6.787801682672656156e-01 4.040444452132132547e+00 7.775626989759762075e+00 1.524599206501502024e+01 3.738235156772674372e+02 3.735487799542133871e+03 3.735213063819079252e+04 3.735185590246774373e+05
6.756329113924051111e-01 3.112780233191105861e-01 3.113180941479219421e-01 3.116787316072239244e-01 3.132815647596772224e-01 3.152851062002438587e-01 3.513488521304432011e-01 7.119863114324368469e-01 4.318360904452373639e+00 8.325443785585635581e+00 1.633960954785216302e+01 4.010195661366453805e+02 4.007394159156581736e+03 4.007114008935594757e+04 4.007085993913495331e+05
6.851265822784810000e-01 3.165749781404655905e-01 3.166178855179999085e-01 3.170040519158088266e-01 3.187203470171817155e-01 3.208657158938978959e-01 3.594823556747884785e-01 7.456487534836944153e-01 4.607312731572753783e+00 8.898050485005041921e+00 1.747952599186961820e+01 4.293903503213692829e+02 4.291054328410428752e+03 4.290769410930102458e+04 4.290740919182069483e+05
6.946202531645570000e-01 3.212311932423056460e-01 3.212770676388970736e-01 3.216899372082197006e-01 3.235249130718759192e-01 3.258186329014461924e-01 3.671055898337109991e-01 7.799751591563591768e-01 4.908670852382841510e+00 9.496110511523376374e+00 1.867098982980444788e+01 4.590651971072958304e+02 4.587760890333777752e+03 4.587471782259859901e+04 4.587442871452468098e+05
7.041139240506328889e-01 3.253243941345513313e-01 3.253733804951834396e-01 3.258142577408723040e-01 3.277737121661561948e-01 3.302230301977611138e-01 3.743107547666488788e-01 8.151880004555269732e-01 5.223960457344308139e+00 1.012259652055406534e+01 1.991986864697357973e+01 4.901889307151102457e+02 4.898961387603891126e+03 4.898668595649170311e+04 4.898639316453698557e+05
7.136075949367088889e-01 3.289310391861698379e-01 3.289832987444258894e-01 3.294536347687304079e-01 3.315440170989725766e-01 3.341569950117753152e-01 3.811905974422245547e-01 8.515266217467167831e-01 5.554886864791638956e+00 1.078084269039710819e+01 2.123275434160804664e+01 5.229245135997331317e+02 5.226284756644656227e+03 5.225988718709388195e+04 5.225959114915861282e+05
7.231012658227847778e-01 3.321255045732892652e-01 3.321812169834174044e-01 3.326826286745709349e-01 3.349111250796975026e-01 3.376967455861057954e-01 3.878379147014543449e-01 8.892496058549397286e-01 5.903366517389794232e+00 1.147460753020629909e+01 2.261708955583930702e+01 5.574562267862237377e+02 5.571573138321077749e+03 5.571274225366961764e+04 5.571244334071550984e+05
7.325949367088607778e-01 3.349790727343211483e-01 3.350384385886031047e-01 3.355727312771406567e-01 3.379473654484188017e-01 3.409156581625164550e-01 3.943449270162744380e-01 9.286376155538542676e-01 6.271564500929652120e+00 1.220814992912498198e+01 2.408132078551564348e+01 5.939935218922673812e+02 5.936920407268065901e+03 5.936618926102604746e+04 5.936588777986058267e+05
7.420886075949367777e-01 3.375587880163518628e-01 3.376220318323289726e-01 3.381912261761226834e-01 3.407209788152059660e-01 3.438831696140600691e-01 4.008026039934340368e-01 9.699969477871738244e-01 6.661940385724571811e+00 1.298632198343279143e+01 2.563508517884923066e+01 6.327757185588383209e+02 6.324719156496235883e+03 6.324415353587020945e+04 6.324384973296099342e+05
7.515822784810126667e-01 3.399262569128513878e-01 3.399936306976318323e-01 3.405999947606556111e-01 3.432949461518725043e-01 3.466636353908936208e-01 4.073000416932737733e-01 1.013664104717075354e+00 7.077304734955091270e+00 1.381468321299733226e+01 2.728944016908181069e+01 6.740777740611367790e+02 6.737718404299152098e+03 6.737412470667931484e+04 6.737381877304809168e+05
7.610759493670886666e-01 3.421364761248514852e-01 3.422082636535926370e-01 3.428543514122631697e-01 3.457258525619100187e-01 3.493152289989686077e-01 4.139240048660226545e-01 1.060011763536563123e+00 7.520889350241967364e+00 1.469964222435908319e+01 2.905714797259331306e+01 7.182174238878365031e+02 7.179095010593240659e+03 7.178787087764729222e+04 7.178756295481876004e+05
7.705696202531645556e-01 3.442367710770811162e-01 3.443132930624949739e-01 3.450019909312197486e-01 3.480628703477743335e-01 3.518889696184674953e-01 4.207587564909450184e-01 1.109456625215720083e+00 7.996435312463471057e+00 1.564863385384986216e+01 3.095303093662264260e+01 7.655640909097161284e+02 7.652542778157467183e+03 7.652232965063498705e+04 7.652201983754101675e+05
7.800632911392405555e-01 3.462659216522475103e-01 3.463475420354541479e-01 3.470821254843137194e-01 3.503469408125785001e-01 3.544279599729094343e-01 4.278863048588668061e-01 1.162469753718440746e+00 8.508304242314178367e+00 1.667034256297610995e+01 3.299441920429997310e+01 8.165500979878454473e+02 8.162384586583583769e+03 8.162072947254095925e+04 8.162041783321148250e+05
7.895569620253164445e-01 3.482535417658765842e-01 3.483406754317044940e-01 3.491248784241555714e-01 3.526102250572714092e-01 3.569669083486662342e-01 4.353872075937729735e-01 1.219590200044840644e+00 9.061620124555515687e+00 1.777498670734515684e+01 3.520171987292443561e+01 8.716849118207298943e+02 8.713714836331406332e+03 8.713401408143817389e+04 8.713370065325057367e+05
7.990506329113924444e-01 3.502197658938148717e-01 3.503128882139209255e-01 3.511509890948751322e-01 3.548758818991161745e-01 3.595319979044175329e-01 4.433420859998412622e-01 1.281442966954078555e+00 9.662451776496451927e+00 1.897468378709908876e+01 3.759914780830435888e+01 9.315734208261575304e+02 9.312582230368530873e+03 9.312267032579226361e+04 9.312235512800295837e+05
8.085443037974683334e-01 3.521752796443263778e-01 3.522749383915567134e-01 3.531718671166299006e-01 3.571582170058440475e-01 3.621411543673617728e-01 4.518340268746801058e-01 1.348762751947863325e+00 1.031805000267969596e+01 2.028392472571506744e+01 4.021567417178580683e+01 9.969396475831813405e+02 9.966226898315013386e+03 9.965909940563334385e+04 9.965878244788165903e+05
8.180379746835443333e-01 3.541217137793831182e-01 3.542285441552976977e-01 3.551900175385286906e-01 3.594632325751109803e-01 3.648047513708388423e-01 4.609520896939404144e-01 1.422425472924955692e+00 1.103715930523510913e+01 2.172019689669083320e+01 4.308627207960228844e+01 1.068657880859352190e+03 1.068339171316950524e+04 1.068307300362710521e+05 1.068304113267286215e+06
8.275316455696202222e-01 3.560524025708134976e-01 3.561671463742060451e-01 3.571998406047391383e-01 3.617895927404418122e-01 3.675267829100700712e-01 4.707962059633792884e-01 1.503490436496471627e+00 1.183043274182739424e+01 2.330481308108397442e+01 4.625357375959713124e+01 1.147794086328228786e+03 1.147473639165915120e+04 1.147441594449683616e+05 1.147438389978060732e+06
8.370253164556962222e-01 3.579534888515618629e-01 3.580770192349560510e-01 3.591887926855039104e-01 3.641300080212720447e-01 3.703065271909822820e-01 4.814838722457659981e-01 1.593257322793603326e+00 1.271099182827197716e+01 2.506403016769239045e+01 4.977010684653322414e+01 1.235661787430892900e+03 1.235339629290926678e+04 1.235307413476930087e+05 1.235304191895530326e+06
8.465189873417722222e-01 3.598053403925148275e-01 3.599386942801726108e-01 3.611388792690925498e-01 3.664730347754033835e-01 3.731407291582918839e-01 4.931592280502853920e-01 1.693344216970220417e+00 1.369519410616957167e+01 2.703058287194662768e+01 5.370136040350073614e+01 1.333898681918098191e+03 1.333574857111744859e+04 1.333542474631109508e+05 1.333539236383046024e+06
8.560126582278481111e-01 3.615842260618016835e-01 3.617286472598273406e-01 3.630284380420580326e-01 3.688052859630833735e-01 3.760263458643651191e-01 5.060054240874359843e-01 1.805796206318144304e+00 1.480370402862522816e+01 2.924582383118865536e+01 5.813006343631550976e+01 1.444573564482404436e+03 1.444248138678948999e+04 1.444215596098603273e+05 1.444212341840568697e+06
8.655063291139241111e-01 3.632641863019622219e-01 3.634211838285779650e-01 3.648341615681198746e-01 3.711140626327504854e-01 3.789639389635387490e-01 5.202617129177274924e-01 1.933239452459614593e+00 1.606301684787848316e+01 3.176276950945500488e+01 6.316227483260804831e+01 1.570338530343954062e+03 1.570011592576282419e+04 1.569978898799515446e+05 1.569975629421838559e+06
8.750000000000000000e-01 3.648190213988230512e-01 3.649904499702515959e-01 3.665333071131087750e-01 3.733904499702516144e-01 3.819618785416801776e-01 5.362475928273945369e-01 2.079104735684537353e+00 1.750767616425596884e+01 3.465053330711311474e+01 6.893624759282741365e+01 1.714650533307113164e+03 1.714322196187854206e+04 1.714289362475928501e+05 1.714286079104735749e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod3.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.838164839090063007e-01 3.839879124804348454e-01 3.855307696232920245e-01 3.923879124804348639e-01 4.009593410518634271e-01 5.552450553375777309e-01 2.098102198194720547e+00 1.752667362676615070e+01 3.466953076962330016e+01 6.895524505533758486e+01 1.714669530769623407e+03 1.714324095934105571e+04 1.714289552450553456e+05 1.714286098102198215e+06
1.344936708860759444e-01 3.815386811625237073e-01 3.816956786891394504e-01 3.831086564286813601e-01 3.893885574933119709e-01 3.972384338241002344e-01 5.385362077782889223e-01 1.951513947320175024e+00 1.608129134273903915e+01 3.178104400431555376e+01 6.318054932746858299e+01 1.570356804838813787e+03 1.570013420025767664e+04 1.569979081544463115e+05 1.569975647696332540e+06
1.439873417721518889e-01 3.787914409674910110e-01 3.789358621655166681e-01 3.802356529477473601e-01 3.860125008687727011e-01 3.932335607700544466e-01 5.232126389931253119e-01 1.823003421223833742e+00 1.482091124353091871e+01 2.926303104609434413e+01 5.814727065122119853e+01 1.444590771697310174e+03 1.444249859400439527e+04 1.444215768170752563e+05 1.444212359047783539e+06
1.534810126582278333e-01 3.754389984001414993e-01 3.755723522877992826e-01 3.767725372767192216e-01 3.821066927830299997e-01 3.887743871659185557e-01 5.087928860579120638e-01 1.708977874977846589e+00 1.371082776417719451e+01 2.704621652995424697e+01 5.371699406150835188e+01 1.333914315576105309e+03 1.333576420477545253e+04 1.333542630967689038e+05 1.333539252016703598e+06
1.629746835443038055e-01 3.713429763135895900e-01 3.714665066969837781e-01 3.725782801475316375e-01 3.775194954832997718e-01 3.836960146530100091e-01 4.948733597077937252e-01 1.606646810255630831e+00 1.272438131573400177e+01 2.507741965515441152e+01 4.978349633399523810e+01 1.235675176918354737e+03 1.235340968239672657e+04 1.235307547371804394e+05 1.235304205285017611e+06
1.724683544303797500e-01 3.663720816121565638e-01 3.664868254155491112e-01 3.675195196460822045e-01 3.721092717817848783e-01 3.778464619514131373e-01 4.811158850047224100e-01 1.513810115537814749e+00 1.184075242086873914e+01 2.331513276012531932e+01 4.626389343863848325e+01 1.147804406007270245e+03 1.147474671133819538e+04 1.147441697646474349e+05 1.147438400297740009e+06
1.819620253164556944e-01 3.604120746657555885e-01 3.605189050416701679e-01 3.614803784249011609e-01 3.657535934614834505e-01 3.710951122572113126e-01 4.672424505803128292e-01 1.428715833811327940e+00 1.104344966612148049e+01 2.172648725757720456e+01 4.309256244048864914e+01 1.068664171220238131e+03 1.068339800353039027e+04 1.068307363266319007e+05 1.068304119557647035e+06
1.914556962025316666e-01 3.533751312725736393e-01 3.534747900198039749e-01 3.543717187448771622e-01 3.583580686340913091e-01 3.633410059956090343e-01 4.530338785029273119e-01 1.349962603576110531e+00 1.031924985430794273e+01 2.028512457734331420e+01 4.021687402341405004e+01 9.969408474348095979e+02 9.966228098166642667e+03 9.965910060548497131e+04 9.965878256786682177e+05
2.009493670886076111e-01 3.452077847722589410e-01 3.453009070923649948e-01 3.461390079733192016e-01 3.498639007775602439e-01 3.545200167828616022e-01 4.383301048782852760e-01 1.276430985832522458e+00 9.657439795374893166e+00 1.896967180597753000e+01 3.759413582718279656e+01 9.315684088450357194e+02 9.312577218387406901e+03 9.312266531381112873e+04 9.312235462680482306e+05
2.104430379746835555e-01 3.358967805156255482e-01 3.359839141814534580e-01 3.367681171739045354e-01 3.402534638070203732e-01 3.446101470984151982e-01 4.230304463435219375e-01 1.207233438794589553e+00 9.049263363305264818e+00 1.776262994609490420e+01 3.518936311167418296e+01 8.716725550594796914e+02 8.713702479570156356e+03 8.713400172467691300e+04 8.713369941757444758e+05
2.199367088607595000e-01 3.254723776199198171e-01 3.255539980031264546e-01 3.262885814519860261e-01 3.295533967802508069e-01 3.336344159405817411e-01 4.070927608265391129e-01 1.141676209686112609e+00 8.487510698281848676e+00 1.664954901894377670e+01 3.297362566026762920e+01 8.165293044438127481e+02 8.162363793039548000e+03 8.162070867899690347e+04 8.162041575385704637e+05
2.294303797468354444e-01 3.140088701911527558e-01 3.140853921765666135e-01 3.147740900452913881e-01 3.178349694618459731e-01 3.216610687325391349e-01 3.905308556050166580e-01 1.079228724329791778e+00 7.966207411577542530e+00 1.561840595296393275e+01 3.092280303573671318e+01 7.655338630088301670e+02 7.652512550256581562e+03 7.652229942273409688e+04 7.652201681475092191e+05
2.389240506329113889e-01 3.016223458600305607e-01 3.016941333887717125e-01 3.023402211474422452e-01 3.052117222970890942e-01 3.088010987341476832e-01 3.734098746012016745e-01 1.019497633271742032e+00 7.480375219977144496e+00 1.465912809409425854e+01 2.901663384232848841e+01 7.181769097575713658e+02 7.179054496462973475e+03 7.178783036351698684e+04 7.178755890340572223e+05
2.484177215189873333e-01 2.884659278287204920e-01 2.885333016135009365e-01 2.891396656765247153e-01 2.918346170677416085e-01 2.952033063067627250e-01 3.558397126091428775e-01 9.622037756329444580e-01 7.025844405870961040e+00 1.376322288391320114e+01 2.723797983999768135e+01 6.740263137320526994e+02 6.737666943970068132e+03 6.737407324635023542e+04 6.737381362701518228e+05
2.579113924050633333e-01 2.747229350616612331e-01 2.747861788776383429e-01 2.753553732214320537e-01 2.778851258605153363e-01 2.810473166593694394e-01 3.379667510387434071e-01 9.071610948324827506e-01 6.599104532769876741e+00 1.292348613047809103e+01 2.557224932589452138e+01 6.327128827058830893e+02 6.324656320643276558e+03 6.324409070001721557e+04 6.324384344937566202e+05
2.674050632911392222e-01 2.605985265729103828e-01 2.606578924271923392e-01 2.611921851157298913e-01 2.635668192870080362e-01 2.665351120011056896e-01 3.199643808548636725e-01 8.542570693924435021e-01 6.197183954768241243e+00 1.213376938296357110e+01 2.400694023935423260e+01 5.939191413461060165e+02 5.936846026721904309e+03 5.936611488047988678e+04 5.936588034180597169e+05
2.768987341772152222e-01 2.463104597522215999e-01 2.463661721623497669e-01 2.468675838535032419e-01 2.490960802586298650e-01 2.518817007650381301e-01 3.020228698803866241e-01 8.034345610338720078e-01 5.817551472568726290e+00 1.138879248538523115e+01 2.253127451101824263e+01 5.573704117414026769e+02 5.571487323276256575e+03 5.571265643862479919e+04 5.571243475921102799e+05
2.863924050632911111e-01 2.320795868923055949e-01 2.321318464505616463e-01 2.326021824748661371e-01 2.346925648051083335e-01 2.373055427179110721e-01 2.843391451483602839e-01 7.546751694528525123e-01 5.458035412497775241e+00 1.068399123810324447e+01 2.113590288931418115e+01 5.228276621474392414e+02 5.226187905192362450e+03 5.225979033564159181e+04 5.225958146401338163e+05
2.958860759493671111e-01 2.181206438123251545e-01 2.181696301729572629e-01 2.186105074186461272e-01 2.205699618439300458e-01 2.230192798755349093e-01 2.671070044444227021e-01 7.079842501333009075e-01 5.116756707022082296e+00 1.001539277023183949e+01 1.981266489665135566e+01 4.900817269647880039e+02 4.898854183853569339e+03 4.898657875274137768e+04 4.898638244416195084e+05
3.053797468354430555e-01 2.046337619032980448e-01 2.046796362998894447e-01 2.050925058692120995e-01 2.069274817328683180e-01 2.092212015624385635e-01 2.505081584947033702e-01 6.633777278173512704e-01 4.792073421043830272e+00 9.379513080184361584e+00 1.855439239846542776e+01 4.589485996759565865e+02 4.587644292902436064e+03 4.587460122516722913e+04 4.587441705478151562e+05
3.148734177215190000e-01 1.917969777051395097e-01 1.918398850826738278e-01 1.922260514804827458e-01 1.939423465818556624e-01 1.960877154585717874e-01 2.347043552394623978e-01 6.208707530483683623e-01 4.482534731137427286e+00 8.773272484569716312e+00 1.735474799143429081e+01 4.292655723209339840e+02 4.290929550409993681e+03 4.290756933130059042e+04 4.290739671402065433e+05
3.243670886075949444e-01 1.797598435484872581e-01 1.797999143772985864e-01 1.801605518366005965e-01 1.817633849890538944e-01 1.837669264296205307e-01 2.198306723598198731e-01 5.804681316618134357e-01 4.186842724681747896e+00 8.193925605815008950e+00 1.620809136808153283e+01 4.008880479568746296e+02 4.007262640976810417e+03 4.007100857117616397e+04 4.007084678731696913e+05
3.338607594936708889e-01 1.686380817749874306e-01 1.686754336003637167e-01 1.690116000287501807e-01 1.705056730438012369e-01 1.723732643126150710e-01 2.059899071512637236e-01 5.421563355377503335e-01 3.903820619402616821e+00 7.639003157030246349e+00 1.510936823228550629e+01 3.736868918445379109e+02 3.735351175709404288e+03 3.735199401435806794e+04 3.735184224008446909e+05
3.433544303797468333e-01 1.585090962311155038e-01 1.585438350018667231e-01 1.588564839386275851e-01 1.602460347686758824e-01 1.619829733062362609e-01 1.932478669823231021e-01 5.058968037431913478e-01 3.632386171351874360e+00 7.106263246472632744e+00 1.405401739671415129e+01 3.475462166083069633e+02 3.474035584216989719e+03 3.473892926030381932e+04 3.473878660211721435e+05
3.528481012658227778e-01 1.494080789053061631e-01 1.494403001163974176e-01 1.497302910162187084e-01 1.510191394598688619e-01 1.526302000144315607e-01 1.816292899965601393e-01 4.716201898178458141e-01 3.371529188030702340e+00 6.593650297156099072e+00 1.303789251540689165e+01 3.223615189914449388e+02 3.222270517204301541e+03 3.222136049933286995e+04 3.222122603206185740e+05
3.623417721518987777e-01 1.413244446374104235e-01 1.413542343152631997e-01 1.416223414159382687e-01 1.428139285300496775e-01 1.443034124226889592e-01 1.711141224901957525e-01 4.392212231652636856e-01 3.120292229915942794e+00 6.099260015194475137e+00 1.205719558575153982e+01 2.980381029724906625e+02 2.979109109723169695e+03 2.978981917722996150e+04 2.978969198522978695e+05
3.718354430379746667e-01 1.341984073957655232e-01 1.342258429496537286e-01 1.344727629346475772e-01 1.355701850901757377e-01 1.369419627845859244e-01 1.616339612839696183e-01 4.085539462778065012e-01 2.877753796216174997e+00 5.621309185036584388e+00 1.110841996267740228e+01 2.744897372894367322e+02 2.743689587227805077e+03 2.743568808661149160e+04 2.743556730804483523e+05
3.813291139240506666e-01 1.279176894676389564e-01 1.279428404264529306e-01 1.281691990557787542e-01 1.291752374083378896e-01 1.304327853490367950e-01 1.530686482816173699e-01 3.794272776074230080e-01 2.643013570865479167e+00 5.158109452263318850e+00 1.018830121505899911e+01 2.516375058292516655e+02 2.515223799087308180e+03 2.515108673166787048e+04 2.515097160574735026e+05
3.908227848101266111e-01 1.223146402658869952e-01 1.223375689161840668e-01 1.225439267688577111e-01 1.234610727807405606e-01 1.246075052955941259e-01 1.452432905629583160e-01 3.516011432366003553e-01 2.415179669973020360e+00 4.708044699680153933e+00 9.293774759094421967e+00 2.294088176109792414e+02 2.292987344347399358e+03 2.292877261171159989e+04 2.292866252853535989e+05
4.003164556962025555e-01 1.171644452065058600e-01 1.171852071450376759e-01 1.173720645918239908e-01 1.182025421330965276e-01 1.192406390596872090e-01 1.379263837383193358e-01 3.247838305246407153e-01 2.193358298387854344e+00 4.269552151569203424e+00 8.421939857931899809e+00 2.077365497633413440e+02 2.076311017626554985e+03 2.076205569625869248e+04 2.076195024825800501e+05
4.098101265822785000e-01 1.121856420459350495e-01 1.122042866576091480e-01 1.123720881626760759e-01 1.131178726296401676e-01 1.140501032133452858e-01 1.308302537200373428e-01 2.986317587869580237e-01 1.976646809456164666e+00 3.841107976866394047e+00 7.570030311686853253e+00 1.865583023830689058e+02 1.864573353052275479e+03 1.864472385974434292e+04 1.864462289266650041e+05
4.193037974683544444e-01 1.070448552600901798e-01 1.070614261304824455e-01 1.072105639640128505e-01 1.078733987797035609e-01 1.087019422993169560e-01 1.236157256523579273e-01 2.727535591827676131e-01 1.764131894486864693e+00 3.421218933713638943e+00 6.735393012167188331e+00 1.658157487779375288e+02 1.657194084082034578e+03 1.657097743712300507e+04 1.657088109675326850e+05
4.287974683544303889e-01 1.013685456664048939e-01 1.013830809364113378e-01 1.015138983664692907e-01 1.020953091667268775e-01 1.028220726670488611e-01 1.159038156728445651e-01 2.467212457308016194e-01 1.554895546310371968e+00 3.008422546954339083e+00 5.915476548242273758e+00 1.454540686100631319e+02 1.453628369189633531e+03 1.453537137498533593e+04 1.453528014329423895e+05
4.382911392405063333e-01 9.476571144003355374e-02 9.477824410897137120e-02 9.489103812941170057e-02 9.539234488692428793e-02 9.601897833381500824e-02 1.072983803778481682e-01 2.200924008181796565e-01 1.348032605221494817e+00 2.601299499002956317e+00 5.107833286565878872e+00 1.254214550895861464e+02 1.253361659492901254e+03 1.253276370352605045e+04 1.253267841438575560e+05
4.477848101265822778e-01 8.686695878516403901e-02 8.687751696755288688e-02 8.697254060905258710e-02 8.739486790460676557e-02 8.792277702404949213e-02 9.742514117401862572e-02 1.924487826737098506e-01 1.142685197670622044e+00 2.198503436556079826e+00 4.310139914326995836e+00 1.056686908473309785e+02 1.055905105844243280e+03 1.055826925581336582e+04 1.055819107555045921e+05
4.572784810126582222e-01 7.738732235012477090e-02 7.739592949045989712e-02 7.747339375347603307e-02 7.781767936688105403e-02 7.824803638363733715e-02 8.599446268525041959e-02 1.634587257013812855e-01 9.381013558626899451e-01 1.798815389375254981e+00 3.520243456400385273e+00 8.614879067360664067e+01 8.607914208349152432e+02 8.607217722448001950e+03 8.607148073857885902e+04
4.667721518987341667e-01 6.622285834476214494e-02 6.622953339379901438e-02 6.628960883513079771e-02 6.655661079660542268e-02 6.689036324844871428e-02 7.289790738162781059e-02 1.329733487134187597e-01 7.337277620313281679e-01 1.401232665717894177e+00 2.736242473091026195e+00 6.681671322700135818e+01 6.675711265449107259e+02 6.675115259724005227e+03 6.675055659151493455e+04
4.762658227848101111e-01 5.359464999593308715e-02 5.359940755131243489e-02 5.364222554972658541e-02 5.383252776490057845e-02 5.407040553386806975e-02 5.835220537528289231e-02 1.011702037894311179e-01 5.293501879309134850e-01 1.005105725865893751e+00 1.956616801735854505e+00 4.762914844349397470e+01 4.758091325849763393e+02 4.757608973999799673e+03 4.757560738814803335e+04
4.857594936708861111e-01 4.025887753478660930e-02 4.026172794821682860e-02 4.028738166908878843e-02 4.040139820629751188e-02 4.054391887780840753e-02 4.310929096500459162e-02 6.876301183696645336e-02 3.253002205565851401e-01 6.103415635783836501e-01 1.180424249621980559e+00 2.854439317971463552e+01 2.850816018993332932e+02 2.850453689095519621e+03 2.850417456105738529e+04
4.952531645569620555e-01 2.780861903794778350e-02 2.780956849061035768e-02 2.781811356457352183e-02 2.785609167107647166e-02 2.790356430420515635e-02 2.875807170052152584e-02 3.730314566368519297e-02 1.227538852953218851e-01 2.176991515526959797e-01 4.075896840674441690e-01 9.522335244775357310e+00 9.497307487641204204e+01 9.494804711927788503e+02 9.494554434356447018e+03
5.047468354430380000e-01 2.780861903794801596e-02 2.780956849061059014e-02 2.781811356457375428e-02 2.785609167107670411e-02 2.790356430420538880e-02 2.875807170052175829e-02 3.730314566368542195e-02 1.227538852953221071e-01 2.176991515526962018e-01 4.075896840674443911e-01 9.522335244775357310e+00 9.497307487641204204e+01 9.494804711927788503e+02 9.494554434356447018e+03
5.142405063291139999e-01 4.025887753478687991e-02 4.026172794821709922e-02 4.028738166908905904e-02 4.040139820629778250e-02 4.054391887780867815e-02 4.310929096500488999e-02 6.876301183696695296e-02 3.253002205565875826e-01 6.103415635783883131e-01 1.180424249621989885e+00 2.854439317971485934e+01 2.850816018993355101e+02 2.850453689095541904e+03 2.850417456105760721e+04
5.237341772151898889e-01 5.359464999593301082e-02 5.359940755131235857e-02 5.364222554972650908e-02 5.383252776490050212e-02 5.407040553386799342e-02 5.835220537528281598e-02 1.011702037894310485e-01 5.293501879309133740e-01 1.005105725865893751e+00 1.956616801735854505e+00 4.762914844349397470e+01 4.758091325849763393e+02 4.757608973999799673e+03 4.757560738814803335e+04
5.332278481012657778e-01 6.622285834476270006e-02 6.622953339379956950e-02 6.628960883513135283e-02 6.655661079660597779e-02 6.689036324844926940e-02 7.289790738162836570e-02 1.329733487134193148e-01 7.337277620313287230e-01 1.401232665717894621e+00 2.736242473091026639e+00 6.681671322700135818e+01 6.675711265449107259e+02 6.675115259724005227e+03 6.675055659151493455e+04
5.427215189873417778e-01 7.738732235012517335e-02 7.739592949046029957e-02 7.747339375347643553e-02 7.781767936688145648e-02 7.824803638363773961e-02 8.599446268525082204e-02 1.634587257013817019e-01 9.381013558626902782e-01 1.798815389375255425e+00 3.520243456400385718e+00 8.614879067360664067e+01 8.607914208349152432e+02 8.607217722448001950e+03 8.607148073857885902e+04
5.522151898734177777e-01 8.686695878516456637e-02 8.687751696755341424e-02 8.697254060905311446e-02 8.739486790460729293e-02 8.792277702405001949e-02 9.742514117401915308e-02 1.924487826737104890e-01 1.142685197670623820e+00 2.198503436556083379e+00 4.310139914327002053e+00 1.056686908473310922e+02 1.055905105844244417e+03 1.055826925581337673e+04 1.055819107555047085e+05
5.617088607594936667e-01 9.476571144003438640e-02 9.477824410897220386e-02 9.489103812941253324e-02 9.539234488692512060e-02 9.601897833381584091e-02 1.072983803778490008e-01 2.200924008181804892e-01 1.348032605221495706e+00 2.601299499002956761e+00 5.107833286565879760e+00 1.254214550895861464e+02 1.253361659492901254e+03 1.253276370352605045e+04 1.253267841438575560e+05
5.712025316455695556e-01 1.013685456664049633e-01 1.013830809364114072e-01 1.015138983664693600e-01 1.020953091667269469e-01 1.028220726670489304e-01 1.159038156728446206e-01 2.467212457308015638e-01 1.554895546310370857e+00 3.008422546954336863e+00 5.915476548242269317e+00 1.454540686100630182e+02 1.453628369189632394e+03 1.453537137498532502e+04 1.453528014329422731e+05
5.806962025316455556e-01 1.070448552600901659e-01 1.070614261304824316e-01 1.072105639640128366e-01 1.078733987797035471e-01 1.087019422993169421e-01 1.236157256523579134e-01 2.727535591827676131e-01 1.764131894486864693e+00 3.421218933713638943e+00 6.735393012167188331e+00 1.658157487779375288e+02 1.657194084082034578e+03 1.657097743712300507e+04 1.657088109675326850e+05
5.901898734177215555e-01 1.121856420459354797e-01 1.122042866576095782e-01 1.123720881626765061e-01 1.131178726296405979e-01 1.140501032133457160e-01 1.308302537200377869e-01 2.986317587869584678e-01 1.976646809456165110e+00 3.841107976866394491e+00 7.570030311686854141e+00 1.865583023830689058e+02 1.864573353052275479e+03 1.864472385974434292e+04 1.864462289266650041e+05
5.996835443037975555e-01 1.171644452065060821e-01 1.171852071450378979e-01 1.173720645918242128e-01 1.182025421330967635e-01 1.192406390596874310e-01 1.379263837383195856e-01 3.247838305246412149e-01 2.193358298387857452e+00 4.269552151569208753e+00 8.421939857931910467e+00 2.077365497633416282e+02 2.076311017626557714e+03 2.076205569625872158e+04 2.076195024825803121e+05
6.091772151898734444e-01 1.223146402658869536e-01 1.223375689161840252e-01 1.225439267688576694e-01 1.234610727807405189e-01 1.246075052955940843e-01 1.452432905629583160e-01 3.516011432366005218e-01 2.415179669973022580e+00 4.708044699680158374e+00 9.293774759094430848e+00 2.294088176109794688e+02 2.292987344347401631e+03 2.292877261171162172e+04 2.292866252853538317e+05
6.186708860759493334e-01 1.279176894676390952e-01 1.279428404264530694e-01 1.281691990557788929e-01 1.291752374083380284e-01 1.304327853490369338e-01 1.530686482816175087e-01 3.794272776074231190e-01 2.643013570865479167e+00 5.158109452263319739e+00 1.018830121505899911e+01 2.516375058292516655e+02 2.515223799087308180e+03 2.515108673166787048e+04 2.515097160574735026e+05
6.281645569620253333e-01 1.341984073957654955e-01 1.342258429496537009e-01 1.344727629346475495e-01 1.355701850901757100e-01 1.369419627845858967e-01 1.616339612839695905e-01 4.085539462778064457e-01 2.877753796216174997e+00 5.621309185036584388e+00 1.110841996267740228e+01 2.744897372894367322e+02 2.743689587227805077e+03 2.743568808661149160e+04 2.743556730804483523e+05
6.376582278481013333e-01 1.413244446374104235e-01 1.413542343152631997e-01 1.416223414159382687e-01 1.428139285300496775e-01 1.443034124226889592e-01 1.711141224901957802e-01 4.392212231652639076e-01 3.120292229915945459e+00 6.099260015194480467e+00 1.205719558575155048e+01 2.980381029724908899e+02 2.979109109723172878e+03 2.978981917722998696e+04 2.978969198522981023e+05
6.471518987341772222e-01 1.494080789053061631e-01 1.494403001163974176e-01 1.497302910162187084e-01 1.510191394598688619e-01 1.526302000144315607e-01 1.816292899965601393e-01 4.716201898178458141e-01 3.371529188030702340e+00 6.593650297156099072e+00 1.303789251540689165e+01 3.223615189914449388e+02 3.222270517204301541e+03 3.222136049933286995e+04 3.222122603206185740e+05
6.566455696202532222e-01 1.585090962311157814e-01 1.585438350018670006e-01 1.588564839386278627e-01 1.602460347686761599e-01 1.619829733062365384e-01 1.932478669823233797e-01 5.058968037431917919e-01 3.632386171351876136e+00 7.106263246472636297e+00 1.405401739671415662e+01 3.475462166083071338e+02 3.474035584216991538e+03 3.473892926030383387e+04 3.473878660211722599e+05
6.661392405063291111e-01 1.686380817749874306e-01 1.686754336003637167e-01 1.690116000287501807e-01 1.705056730438012369e-01 1.723732643126150710e-01 2.059899071512637236e-01 5.421563355377503335e-01 3.903820619402616821e+00 7.639003157030246349e+00 1.510936823228550629e+01 3.736868918445379109e+02 3.735351175709404288e+03 3.735199401435806794e+04 3.735184224008446909e+05
6.756329113924051111e-01 1.797598435484872859e-01 1.797999143772986141e-01 1.801605518366006242e-01 1.817633849890539222e-01 1.837669264296205585e-01 2.198306723598199008e-01 5.804681316618135467e-01 4.186842724681749672e+00 8.193925605815012503e+00 1.620809136808153994e+01 4.008880479568747432e+02 4.007262640976811326e+03 4.007100857117617852e+04 4.007084678731698077e+05
6.851265822784810000e-01 1.917969777051392044e-01 1.918398850826735225e-01 1.922260514804824405e-01 1.939423465818553571e-01 1.960877154585714821e-01 2.347043552394620924e-01 6.208707530483680292e-01 4.482534731137427286e+00 8.773272484569716312e+00 1.735474799143429081e+01 4.292655723209339840e+02 4.290929550409993681e+03 4.290756933130059042e+04 4.290739671402065433e+05
6.946202531645570000e-01 2.046337619032979893e-01 2.046796362998893892e-01 2.050925058692120440e-01 2.069274817328682625e-01 2.092212015624385357e-01 2.505081584947033146e-01 6.633777278173514924e-01 4.792073421043833825e+00 9.379513080184368690e+00 1.855439239846544197e+01 4.589485996759568707e+02 4.587644292902438792e+03 4.587460122516725824e+04 4.587441705478154472e+05
7.041139240506328889e-01 2.181206438123247660e-01 2.181696301729568743e-01 2.186105074186457387e-01 2.205699618439296572e-01 2.230192798755345207e-01 2.671070044444223690e-01 7.079842501333004634e-01 5.116756707022082296e+00 1.001539277023183949e+01 1.981266489665135211e+01 4.900817269647880039e+02 4.898854183853569339e+03 4.898657875274137768e+04 4.898638244416195084e+05
7.136075949367088889e-01 2.320795868923054561e-01 2.321318464505615076e-01 2.326021824748659983e-01 2.346925648051081947e-01 2.373055427179109333e-01 2.843391451483601728e-01 7.546751694528524013e-01 5.458035412497774352e+00 1.068399123810324447e+01 2.113590288931418115e+01 5.228276621474392414e+02 5.226187905192362450e+03 5.225979033564159181e+04 5.225958146401338163e+05
7.231012658227847778e-01 2.463104597522212669e-01 2.463661721623494338e-01 2.468675838535029088e-01 2.490960802586295320e-01 2.518817007650377970e-01 3.020228698803862910e-01 8.034345610338717858e-01 5.817551472568726290e+00 1.138879248538523115e+01 2.253127451101823908e+01 5.573704117414026769e+02 5.571487323276256575e+03 5.571265643862479919e+04 5.571243475921102799e+05
7.325949367088607778e-01 2.605985265729098832e-01 2.606578924271918396e-01 2.611921851157293917e-01 2.635668192870075366e-01 2.665351120011051900e-01 3.199643808548632284e-01 8.542570693924429470e-01 6.197183954768240355e+00 1.213376938296357110e+01 2.400694023935423260e+01 5.939191413461060165e+02 5.936846026721904309e+03 5.936611488047988678e+04 5.936588034180597169e+05
7.420886075949367777e-01 2.747229350616605670e-01 2.747861788776376768e-01 2.753553732214313876e-01 2.778851258605146701e-01 2.810473166593687733e-01 3.379667510387427409e-01 9.071610948324825285e-01 6.599104532769880294e+00 1.292348613047809991e+01 2.557224932589453914e+01 6.327128827058835441e+02 6.324656320643281106e+03 6.324409070001725922e+04 6.324384344937569695e+05
7.515822784810126667e-01 2.884659278287198814e-01 2.885333016135003259e-01 2.891396656765241047e-01 2.918346170677409979e-01 2.952033063067621144e-01 3.558397126091422669e-01 9.622037756329437919e-01 7.025844405870960152e+00 1.376322288391319937e+01 2.723797983999768135e+01 6.740263137320526994e+02 6.737666943970068132e+03 6.737407324635023542e+04 6.737381362701518228e+05
7.610759493670886666e-01 3.016223458600300611e-01 3.016941333887712129e-01 3.023402211474417456e-01 3.052117222970885946e-01 3.088010987341471836e-01 3.734098746012012304e-01 1.019497633271741588e+00 7.480375219977146273e+00 1.465912809409426210e+01 2.901663384232849197e+01 7.181769097575715932e+02 7.179054496462975294e+03 7.178783036351701594e+04 7.178755890340573387e+05
7.705696202531645556e-01 3.140088701911519786e-01 3.140853921765658363e-01 3.147740900452906110e-01 3.178349694618451959e-01 3.216610687325383577e-01 3.905308556050158808e-01 1.079228724329790889e+00 7.966207411577542530e+00 1.561840595296393275e+01 3.092280303573671318e+01 7.655338630088301670e+02 7.652512550256581562e+03 7.652229942273409688e+04 7.652201681475092191e+05
7.800632911392405555e-01 3.254723776199194285e-01 3.255539980031260661e-01 3.262885814519856376e-01 3.295533967802504183e-01 3.336344159405813525e-01 4.070927608265387798e-01 1.141676209686112609e+00 8.487510698281850452e+00 1.664954901894378381e+01 3.297362566026764341e+01 8.165293044438130892e+02 8.162363793039551638e+03 8.162070867899693258e+04 8.162041575385708129e+05
7.895569620253164445e-01 3.358967805156249375e-01 3.359839141814528474e-01 3.367681171739039248e-01 3.402534638070197626e-01 3.446101470984145876e-01 4.230304463435213269e-01 1.207233438794588887e+00 9.049263363305264818e+00 1.776262994609490420e+01 3.518936311167418296e+01 8.716725550594796914e+02 8.713702479570156356e+03 8.713400172467691300e+04 8.713369941757444758e+05
7.990506329113924444e-01 3.452077847722583304e-01 3.453009070923643842e-01 3.461390079733185909e-01 3.498639007775596332e-01 3.545200167828609916e-01 4.383301048782847209e-01 1.276430985832522014e+00 9.657439795374894942e+00 1.896967180597753355e+01 3.759413582718280367e+01 9.315684088450359468e+02 9.312577218387408720e+03 9.312266531381114328e+04 9.312235462680484634e+05
8.085443037974683334e-01 3.533751312725733618e-01 3.534747900198036974e-01 3.543717187448768846e-01 3.583580686340910315e-01 3.633410059956087568e-01 4.530338785029270898e-01 1.349962603576110309e+00 1.031924985430794273e+01 2.028512457734331420e+01 4.021687402341405004e+01 9.969408474348095979e+02 9.966228098166642667e+03 9.965910060548497131e+04 9.965878256786682177e+05
8.180379746835443333e-01 3.604120746657550889e-01 3.605189050416696683e-01 3.614803784249006613e-01 3.657535934614829509e-01 3.710951122572108130e-01 4.672424505803123296e-01 1.428715833811327718e+00 1.104344966612148049e+01 2.172648725757720811e+01 4.309256244048865625e+01 1.068664171220238359e+03 1.068339800353039209e+04 1.068307363266319298e+05 1.068304119557647267e+06
8.275316455696202222e-01 3.663720816121547874e-01 3.664868254155473348e-01 3.675195196460804281e-01 3.721092717817831019e-01 3.778464619514113609e-01 4.811158850047205782e-01 1.513810115537812750e+00 1.184075242086873558e+01 2.331513276012531577e+01 4.626389343863847614e+01 1.147804406007270018e+03 1.147474671133819356e+04 1.147441697646474058e+05 1.147438400297739776e+06
8.370253164556962222e-01 3.713429763135891459e-01 3.714665066969833340e-01 3.725782801475311934e-01 3.775194954832993277e-01 3.836960146530095650e-01 4.948733597077932811e-01 1.606646810255630609e+00 1.272438131573400355e+01 2.507741965515441862e+01 4.978349633399525231e+01 1.235675176918354964e+03 1.235340968239672839e+04 1.235307547371804685e+05 1.235304205285017844e+06
8.465189873417722222e-01 3.754389984001406111e-01 3.755723522877983944e-01 3.767725372767183334e-01 3.821066927830291116e-01 3.887743871659176675e-01 5.087928860579111756e-01 1.708977874977846145e+00 1.371082776417719629e+01 2.704621652995425407e+01 5.371699406150836609e+01 1.333914315576105764e+03 1.333576420477545616e+04 1.333542630967689620e+05 1.333539252016704064e+06
8.560126582278481111e-01 3.787914409674907334e-01 3.789358621655163906e-01 3.802356529477470826e-01 3.860125008687724235e-01 3.932335607700541691e-01 5.232126389931249788e-01 1.823003421223833520e+00 1.482091124353091871e+01 2.926303104609434413e+01 5.814727065122119853e+01 1.444590771697310174e+03 1.444249859400439527e+04 1.444215768170752563e+05 1.444212359047783539e+06
8.655063291139241111e-01 3.815386811625228192e-01 3.816956786891385622e-01 3.831086564286804719e-01 3.893885574933110827e-01 3.972384338240993462e-01 5.385362077782880341e-01 1.951513947320175024e+00 1.608129134273904626e+01 3.178104400431556797e+01 6.318054932746861141e+01 1.570356804838814696e+03 1.570013420025768391e+04 1.569979081544463988e+05 1.569975647696333472e+06
8.750000000000000000e-01 3.838164839090051905e-01 3.839879124804337351e-01 3.855307696232909143e-01 3.923879124804337537e-01 4.009593410518623169e-01 5.552450553375766207e-01 2.098102198194719659e+00 1.752667362676615070e+01 3.466953076962330016e+01 6.895524505533758486e+01 1.714669530769623407e+03 1.714324095934105571e+04 1.714289552450553456e+05 1.714286098102198215e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod4.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.771095951983007843e-01 3.772810237697293290e-01 3.788238809125865081e-01 3.856810237697293475e-01 3.942524523411579107e-01 5.485381666268722700e-01 2.091395309484015197e+00 1.751996673805544802e+01 3.466282388091259037e+01 6.894853816662688928e+01 1.714662823880912811e+03 1.714323425245234466e+04 1.714289485381666454e+05 1.714286091395309428e+06
1.344936708860759444e-01 3.716750340526143725e-01 3.718320315792301156e-01 3.732450093187720253e-01 3.795249103834026361e-01 3.873747867141908996e-01 5.286725606683795320e-01 1.941650300210265634e+00 1.607142769562912932e+01 3.177118035720564393e+01 6.317068568035867315e+01 1.570346941191703991e+03 1.570012433661056639e+04 1.569978982907992031e+05 1.569975637832685374e+06
1.439873417721518889e-01 3.649218911647033048e-01 3.650663123627289619e-01 3.663661031449596539e-01 3.721429510659849949e-01 3.793640109672667404e-01 5.093430891903375501e-01 1.809133871421046091e+00 1.480704169372813084e+01 2.924916149629155626e+01 5.813340110141841421e+01 1.444576902147507326e+03 1.444248472445459265e+04 1.444215629475254391e+05 1.444212345178233692e+06
1.534810126582278333e-01 3.568632508322729935e-01 3.569966047199307768e-01 3.581967897088507158e-01 3.635309452151614940e-01 3.701986395980500499e-01 4.902171384900435580e-01 1.690402127409978306e+00 1.369225201660932534e+01 2.702764078238637779e+01 5.369841831394048626e+01 1.333895739828537444e+03 1.333574562902788421e+04 1.333542445210213482e+05 1.333539233440955868e+06
1.629746835443038055e-01 3.475919493496283930e-01 3.477154797330225811e-01 3.488272531835704404e-01 3.537684685193385747e-01 3.599449876890488120e-01 4.711223327438325281e-01 1.582895783291669689e+00 1.270063028877003930e+01 2.505366862819045082e+01 4.975974530703127385e+01 1.235651425891390772e+03 1.235338593136976306e+04 1.235307309861534741e+05 1.235304181533990661e+06
1.724683544303797500e-01 3.372726151307222642e-01 3.373873589341148116e-01 3.384200531646479049e-01 3.430098053003505787e-01 3.487469954699788377e-01 4.520164185232881104e-01 1.484710649056380394e+00 1.181165295438730389e+01 2.328603329364388586e+01 4.623479397215704978e+01 1.147775306540788961e+03 1.147471761187171251e+04 1.147441406651809521e+05 1.147438371198273497e+06
1.819620253164556944e-01 3.261274706935998191e-01 3.262343010695143986e-01 3.271957744527453915e-01 3.314689894893276811e-01 3.368105082850555432e-01 4.329578466081570598e-01 1.394431229839172115e+00 1.100916506214932333e+01 2.169220265360504740e+01 4.305827783651649554e+01 1.068629886616266049e+03 1.068336371892641728e+04 1.068307020420279296e+05 1.068304085273043020e+06
1.914556962025316666e-01 3.144186543898314090e-01 3.145183131370617446e-01 3.154152418621349319e-01 3.194015917513490788e-01 3.243845291128668040e-01 4.140774016201851371e-01 1.311006126693368357e+00 1.028029337742520077e+01 2.024616810046057225e+01 4.017791754653131164e+01 9.969018909579267529e+02 9.966189141689759708e+03 9.965906164900808653e+04 9.965877867221913766e+05
2.009493670886076111e-01 3.024300094970356900e-01 3.025231318171417438e-01 3.033612326980959506e-01 3.070861255023369929e-01 3.117422415076383513e-01 3.955523296030620251e-01 1.233653210557299040e+00 9.614662020099670414e+00 1.892689403070230725e+01 3.755135805190757736e+01 9.315256310697604931e+02 9.312534440612131220e+03 9.312262253603585123e+04 9.312235034902729094e+05
2.104430379746835555e-01 2.904508348391108274e-01 2.905379685049387373e-01 2.913221714973898147e-01 2.948075181305056525e-01 2.991642014219004775e-01 3.775845006670072168e-01 1.161787493118074721e+00 9.003817417628750874e+00 1.771718400041838848e+01 3.514391716599767079e+01 8.716271091138031579e+02 8.713657033624478572e+03 8.713395627873124613e+04 8.713369487297987798e+05
2.199367088607595000e-01 2.787631414077869629e-01 2.788447617909936005e-01 2.795793452398531720e-01 2.828441605681179527e-01 2.869251797284488870e-01 3.603835246144062587e-01 1.094966973473979754e+00 8.440801462069714489e+00 1.660283978273164252e+01 3.292691642405549857e+01 8.164825952076006388e+02 8.162317083803335663e+03 8.162066196976069477e+04 8.162041108293342404e+05
2.294303797468354444e-01 2.676327646536669769e-01 2.677092866390808346e-01 2.683979845078056092e-01 2.714588639243601942e-01 2.752849631950533560e-01 3.441547500675308791e-01 1.032852618792305943e+00 7.919831306040057584e+00 1.557202984742644780e+01 3.087642693019922646e+01 7.654874869032926199e+02 7.652466174151044470e+03 7.652225304662855342e+04 7.652201217714037048e+05
2.389240506329113889e-01 2.573035373411628468e-01 2.573753248699039986e-01 2.580214126285745313e-01 2.608929137782213803e-01 2.644822902152799693e-01 3.290910660823339606e-01 9.751788247528742071e-01 7.436056411458277005e+00 1.461480928557539016e+01 2.897231503380961826e+01 7.181325909490525419e+02 7.179010177654455219e+03 7.178778604470846767e+04 7.178755447152487468e+05
2.484177215189873333e-01 2.479929045019654554e-01 2.480602782867458722e-01 2.486666423497696787e-01 2.513615937409865997e-01 2.547302829800077162e-01 3.153666892823878687e-01 9.217307523061893937e-01 6.985371382544205865e+00 1.372274986058644508e+01 2.719750681667092707e+01 6.739858407087259593e+02 6.737626470946741392e+03 6.737403277332690777e+04 6.737380957971285097e+05
2.579113924050633333e-01 2.398870476441855581e-01 2.399502914601626402e-01 2.405194858039563788e-01 2.430492384430396613e-01 2.462114292418937644e-01 3.031308636212677321e-01 8.723252074150070756e-01 6.564268645352401066e+00 1.288865024306061535e+01 2.553741343847704570e+01 6.326780468184656456e+02 6.324621484755859456e+03 6.324405586412979756e+04 6.324383996578692459e+05
2.674050632911392222e-01 2.331338445417669158e-01 2.331932103960488722e-01 2.337275030845864521e-01 2.361021372558645692e-01 2.390704299699622504e-01 2.924996988237202333e-01 8.267923873613000074e-01 6.169719272737097526e+00 1.210630470093242828e+01 2.397947555732309155e+01 5.938916766640747937e+02 5.936818562039873541e+03 5.936608741579785419e+04 5.936587759533777134e+05
2.768987341772152222e-01 2.278327548505976463e-01 2.278884672607258133e-01 2.283898789518792882e-01 2.306183753570059114e-01 2.334039958634141487e-01 2.835451649787626982e-01 7.849568561322480820e-01 5.799073767667102253e+00 1.137031478048360711e+01 2.251279680611661860e+01 5.573519340365011203e+02 5.571468845571354905e+03 5.571263796091989207e+04 5.571243291144053219e+05
2.863924050632911111e-01 2.240218080482079543e-01 2.240740676064640058e-01 2.245444036307684965e-01 2.266347859610106930e-01 2.292477638738134316e-01 2.762813663042626433e-01 7.466173906087548717e-01 5.449977633653677600e+00 1.067593345925914683e+01 2.112784511047008351e+01 5.228196043685951508e+02 5.226179847413517564e+03 5.225978227786274510e+04 5.225958065823549987e+05
2.958860759493671111e-01 2.216630269065034964e-01 2.217120132671356048e-01 2.221528905128244691e-01 2.241123449381083876e-01 2.265616629697132511e-01 2.706493875386010717e-01 7.115266332274792216e-01 5.120299090116260388e+00 1.001893515332601758e+01 1.981620727974553375e+01 4.900852693478822175e+02 4.898857726236663439e+03 4.898658229512446997e+04 4.898638279840025934e+05
3.053797468354430555e-01 2.206285833615587999e-01 2.206744577581501998e-01 2.210873273274728545e-01 2.229223031911290731e-01 2.252160230206993186e-01 2.665029799529641252e-01 6.793725492756120810e-01 4.808068242502090861e+00 9.395507901642623949e+00 1.857038721992368835e+01 4.589645944974147938e+02 4.587660287723894726e+03 4.587461721998868597e+04 4.587441865426365985e+05
3.148734177215190000e-01 2.206905369416801987e-01 2.207334443192145168e-01 2.211196107170234348e-01 2.228359058183963515e-01 2.249812746951124764e-01 2.635979144760031145e-01 6.497643122849090513e-01 4.511428290373967975e+00 8.802166043806256113e+00 1.738364155067083416e+01 4.292944658801704918e+02 4.290958443969230757e+03 4.290759822485982295e+04 4.290739960337657831e+05
3.243670886075949444e-01 2.215170228066655755e-01 2.215570936354769038e-01 2.219177310947789139e-01 2.235205642472322118e-01 2.255241056877988481e-01 2.615878516179981905e-01 6.222253109199917809e-01 4.228599903939926463e+00 8.235682785073187517e+00 1.624984854733970963e+01 4.009298051361328135e+02 4.007304398156068601e+03 4.007105032835542079e+04 4.007085096303489408e+05
3.338607594936708889e-01 2.226772249253942126e-01 2.227145767507704988e-01 2.230507431791569628e-01 2.245448161942080190e-01 2.264124074630218530e-01 2.600290503016705057e-01 5.961954786881571433e-01 3.957859762553023852e+00 7.693042300180652937e+00 1.516340737543591288e+01 3.737409309876883299e+02 3.735405214852554764e+03 3.735204805350121751e+04 3.735184764399878331e+05
3.433544303797468333e-01 2.236564887052282236e-01 2.236912274759794428e-01 2.240038764127403048e-01 2.253934272427886021e-01 2.271303657803489806e-01 2.583952594564358218e-01 5.710441962173040675e-01 3.697533563825987191e+00 7.171410638946746019e+00 1.411916478918826279e+01 3.476113640007810659e+02 3.474100731609463764e+03 3.473899440769629291e+04 3.473879311685645953e+05
3.528481012658227778e-01 2.238816789862256296e-01 2.239139001973168841e-01 2.242038910971381749e-01 2.254927395407883284e-01 2.271038000953510272e-01 2.561028900774796058e-01 5.460937898987652250e-01 3.446002788111621751e+00 6.668123897237018483e+00 1.311236611548781106e+01 3.224359925915258600e+02 3.222344990804382633e+03 3.222143497293295150e+04 3.222123347942186520e+05
3.623417721518987777e-01 2.227555971709476723e-01 2.227853868488004485e-01 2.230534939494755176e-01 2.242450810635869263e-01 2.257345649562262080e-01 2.525452750237329735e-01 5.206523756988008511e-01 3.201723382449479960e+00 6.180691167728012303e+00 1.213862673828507788e+01 2.981195341250241881e+02 2.979190540875702936e+03 2.978990060838249337e+04 2.978970012834504014e+05
3.718354430379746667e-01 2.196981522381853957e-01 2.197255877920736011e-01 2.199725077770674497e-01 2.210699299325956102e-01 2.224417076270057969e-01 2.471337061263894908e-01 4.940536911202263459e-01 2.963253541058594731e+00 5.706808929879004566e+00 1.119391970751982335e+01 2.745752370342791551e+02 2.743775086972647841e+03 2.743577358635633573e+04 2.743557585801931564e+05
3.813291139240506666e-01 2.141912042270276706e-01 2.142163551858416448e-01 2.144427138151674683e-01 2.154487521677266038e-01 2.167063001084255092e-01 2.393421630410060841e-01 4.657007923668117222e-01 2.729287085624867881e+00 5.244382967022708009e+00 1.027457472981838826e+01 2.517237793440110636e+02 2.515310072602067521e+03 2.515117300518263073e+04 2.515098023309882556e+05
3.908227848101266111e-01 2.058236639358133335e-01 2.058465925861104051e-01 2.060529504387840494e-01 2.069700964506669127e-01 2.081165289655204642e-01 2.287523142328846681e-01 4.351101669065267075e-01 2.498688693642947101e+00 4.791553723350080674e+00 9.377283782764347819e+00 2.294923266346491459e+02 2.293070853371069461e+03 2.292885612073526863e+04 2.292867087943772785e+05
4.003164556962025555e-01 1.943335633555882125e-01 1.943543252941200283e-01 1.945411827409063432e-01 1.953716602821788939e-01 1.964097572087695476e-01 2.150955018874017022e-01 4.019529486737230539e-01 2.270527416536936904e+00 4.346721269718285541e+00 8.499108976080982814e+00 2.078137188814904448e+02 2.076388186744703944e+03 2.076213286537683962e+04 2.076195796516982082e+05
4.098101265822785000e-01 1.796443757088067861e-01 1.796630203204808984e-01 1.798308218255477986e-01 1.805766062925119042e-01 1.815088368762170223e-01 1.982889873829090932e-01 3.660904924498297186e-01 2.044105543119036472e+00 3.908566710529266075e+00 7.637489045349725281e+00 1.866257611167317805e+02 1.864640811785938467e+03 1.864479131847800454e+04 1.864462963853986876e+05
4.193037974683544444e-01 1.618938064144676836e-01 1.619103772848599632e-01 1.620595151183903682e-01 1.627223499340810786e-01 1.635508934536944459e-01 1.784646768067354172e-01 3.276025103371451586e-01 1.818980845641242183e+00 3.476067884868016655e+00 6.790241963321565599e+00 1.658705977290919122e+02 1.657248933033188905e+03 1.657103228607415804e+04 1.657088658164838562e+05
4.287974683544303889e-01 1.414545569640266176e-01 1.414690922340330614e-01 1.415999096640910282e-01 1.421813204643486150e-01 1.429080839646705847e-01 1.559898269704662888e-01 2.868072570284233569e-01 1.594981557607993761e+00 3.048508558251960654e+00 5.955562559539894885e+00 1.454941546213607353e+02 1.453668455200931021e+03 1.453541146099663456e+04 1.453528415189536754e+05
4.382911392405063333e-01 1.189481937431240560e-01 1.189607264120618735e-01 1.190735204325022029e-01 1.195748271900147902e-01 1.202014606369055105e-01 1.314808626809386705e-01 2.442748831212701588e-01 1.372215087524585320e+00 2.625481981306046819e+00 5.132015768868969374e+00 1.254456375718892360e+02 1.253385841975204357e+03 1.253278788600835469e+04 1.253268083263398585e+05
4.477848101265822778e-01 9.525531985415074121e-02 9.526587803653958908e-02 9.536090167803928930e-02 9.578322897359346777e-02 9.631113809303619433e-02 1.058135022430053279e-01 2.008371437426965667e-01 1.151073558739608815e+00 2.206891797625066598e+00 4.318528275395983052e+00 1.056770792083999595e+02 1.055913494205312418e+03 1.055827764417443541e+04 1.055819191438656708e+05
4.572784810126582222e-01 7.152792210455503896e-02 7.153652924489016518e-02 7.161399350790630114e-02 7.195827912131132209e-02 7.238863613806760522e-02 8.013506243968068765e-02 1.575993254558115675e-01 9.322419556171201993e-01 1.792955989129685346e+00 3.514384056154815639e+00 8.614293127336107148e+01 8.607855614346697166e+02 8.607211863047756196e+03 8.607147487917861145e+04
4.667721518987341667e-01 4.921330383746035098e-02 4.921997888649721348e-02 4.928005432782901069e-02 4.954705628930363565e-02 4.988080874114692032e-02 5.588835287432600968e-02 1.159637942061169519e-01 7.167182075240263739e-01 1.384223111210592272e+00 2.719232918583724512e+00 6.679970367249406138e+01 6.675541169904033723e+02 6.675098250169497987e+03 6.675053958196043095e+04
4.762658227848101111e-01 3.010375345842237690e-02 3.010851101380172812e-02 3.015132901221587516e-02 3.034163122738986820e-02 3.057950899635735603e-02 3.486130883777217859e-02 7.767930725192041808e-02 5.058592913934027990e-01 9.816148293283831761e-01 1.933125905198343819e+00 4.760565754695645779e+01 4.757856416884388295e+02 4.757585483103262050e+03 4.757558389725149755e+04
4.857594936708861111e-01 1.643246064767762624e-02 1.643531106110784554e-02 1.646096478197980537e-02 1.657498131918852535e-02 1.671750199069942447e-02 1.928287407789561203e-02 4.493659494985748071e-02 3.014738036694761258e-01 5.865151466912746914e-01 1.156597832734871600e+00 2.852056676282752790e+01 2.850577754824461749e+02 2.850429862678632617e+03 2.850415073464049783e+04
4.952531645569620555e-01 1.104471785926914792e-02 1.104566731193172210e-02 1.105421238589488452e-02 1.109219049239783435e-02 1.113966312552652251e-02 1.199417052184288852e-02 2.053924448500655739e-02 1.059899841166432460e-01 2.009352503740173268e-01 3.908257828887655161e-01 9.505571343596677991e+00 9.495631097523336450e+01 9.494637072916001443e+02 9.494537670455269108e+03
5.047468354430380000e-01 1.104471785926929885e-02 1.104566731193187303e-02 1.105421238589503544e-02 1.109219049239798527e-02 1.113966312552667343e-02 1.199417052184303945e-02 2.053924448500670658e-02 1.059899841166433987e-01 2.009352503740174933e-01 3.908257828887656826e-01 9.505571343596677991e+00 9.495631097523336450e+01 9.494637072916001443e+02 9.494537670455269108e+03
5.142405063291139999e-01 1.643246064767770603e-02 1.643531106110792533e-02 1.646096478197988516e-02 1.657498131918860515e-02 1.671750199069950774e-02 1.928287407789571264e-02 4.493659494985777908e-02 3.014738036694784573e-01 5.865151466912791323e-01 1.156597832734880704e+00 2.852056676282775172e+01 2.850577754824483918e+02 2.850429862678654899e+03 2.850415073464071975e+04
5.237341772151898889e-01 3.010375345842260936e-02 3.010851101380196057e-02 3.015132901221610762e-02 3.034163122739010066e-02 3.057950899635758849e-02 3.486130883777241452e-02 7.767930725192065400e-02 5.058592913934030211e-01 9.816148293283833981e-01 1.933125905198344041e+00 4.760565754695645779e+01 4.757856416884388295e+02 4.757585483103262050e+03 4.757558389725149755e+04
5.332278481012657778e-01 4.921330383746175263e-02 4.921997888649861513e-02 4.928005432783041234e-02 4.954705628930503730e-02 4.988080874114832197e-02 5.588835287432741133e-02 1.159637942061183535e-01 7.167182075240277062e-01 1.384223111210593826e+00 2.719232918583725844e+00 6.679970367249406138e+01 6.675541169904033723e+02 6.675098250169497987e+03 6.675053958196043095e+04
5.427215189873417778e-01 7.152792210455609367e-02 7.153652924489121989e-02 7.161399350790735585e-02 7.195827912131237680e-02 7.238863613806865993e-02 8.013506243968174236e-02 1.575993254558126222e-01 9.322419556171211985e-01 1.792955989129686456e+00 3.514384056154816527e+00 8.614293127336107148e+01 8.607855614346697166e+02 8.607211863047756196e+03 8.607147487917861145e+04
5.522151898734177777e-01 9.525531985415205960e-02 9.526587803654090747e-02 9.536090167804060769e-02 9.578322897359478616e-02 9.631113809303751272e-02 1.058135022430066463e-01 2.008371437426979822e-01 1.151073558739611480e+00 2.206891797625070595e+00 4.318528275395989269e+00 1.056770792084000732e+02 1.055913494205313555e+03 1.055827764417444632e+04 1.055819191438657872e+05
5.617088607594936667e-01 1.189481937431264014e-01 1.189607264120642188e-01 1.190735204325045482e-01 1.195748271900171356e-01 1.202014606369078559e-01 1.314808626809410019e-01 2.442748831212725180e-01 1.372215087524587762e+00 2.625481981306049040e+00 5.132015768868971151e+00 1.254456375718892360e+02 1.253385841975204357e+03 1.253278788600835469e+04 1.253268083263398585e+05
5.712025316455695556e-01 1.414545569640274780e-01 1.414690922340339219e-01 1.415999096640918609e-01 1.421813204643494477e-01 1.429080839646714451e-01 1.559898269704671492e-01 2.868072570284240785e-01 1.594981557607993539e+00 3.048508558251959322e+00 5.955562559539891332e+00 1.454941546213606216e+02 1.453668455200929884e+03 1.453541146099662365e+04 1.453528415189535590e+05
5.806962025316455556e-01 1.618938064144682387e-01 1.619103772848605183e-01 1.620595151183909233e-01 1.627223499340816337e-01 1.635508934536950010e-01 1.784646768067359723e-01 3.276025103371457137e-01 1.818980845641242627e+00 3.476067884868017099e+00 6.790241963321566487e+00 1.658705977290919122e+02 1.657248933033188905e+03 1.657103228607415804e+04 1.657088658164838562e+05
5.901898734177215555e-01 1.796443757088091175e-01 1.796630203204832299e-01 1.798308218255501301e-01 1.805766062925142357e-01 1.815088368762193538e-01 1.982889873829114247e-01 3.660904924498320501e-01 2.044105543119038693e+00 3.908566710529268295e+00 7.637489045349727945e+00 1.866257611167317805e+02 1.864640811785938467e+03 1.864479131847800454e+04 1.864462963853986876e+05
5.996835443037975555e-01 1.943335633555902386e-01 1.943543252941220545e-01 1.945411827409083694e-01 1.953716602821809201e-01 1.964097572087716015e-01 2.150955018874037561e-01 4.019529486737253299e-01 2.270527416536941345e+00 4.346721269718292646e+00 8.499108976080995248e+00 2.078137188814907290e+02 2.076388186744706672e+03 2.076213286537686872e+04 2.076195796516984701e+05
6.091772151898734444e-01 2.058236639358151376e-01 2.058465925861122092e-01 2.060529504387858535e-01 2.069700964506687169e-01 2.081165289655222683e-01 2.287523142328865000e-01 4.351101669065287059e-01 2.498688693642951097e+00 4.791553723350086891e+00 9.377283782764358477e+00 2.294923266346493733e+02 2.293070853371071735e+03 2.292885612073529046e+04 2.292867087943775114e+05
6.186708860759493334e-01 2.141912042270289196e-01 2.142163551858428938e-01 2.144427138151687173e-01 2.154487521677278528e-01 2.167063001084267582e-01 2.393421630410073331e-01 4.657007923668129434e-01 2.729287085624869214e+00 5.244382967022708897e+00 1.027457472981839004e+01 2.517237793440110636e+02 2.515310072602067521e+03 2.515117300518263073e+04 2.515098023309882556e+05
6.281645569620253333e-01 2.196981522381867002e-01 2.197255877920749056e-01 2.199725077770687542e-01 2.210699299325969147e-01 2.224417076270071014e-01 2.471337061263907953e-01 4.940536911202276782e-01 2.963253541058596063e+00 5.706808929879005454e+00 1.119391970751982512e+01 2.745752370342791551e+02 2.743775086972647841e+03 2.743577358635633573e+04 2.743557585801931564e+05
6.376582278481013333e-01 2.227555971709491156e-01 2.227853868488018918e-01 2.230534939494769608e-01 2.242450810635883696e-01 2.257345649562276513e-01 2.525452750237344723e-01 5.206523756988026275e-01 3.201723382449483957e+00 6.180691167728019408e+00 1.213862673828508854e+01 2.981195341250244155e+02 2.979190540875706120e+03 2.978990060838251884e+04 2.978970012834506342e+05
6.471518987341772222e-01 2.238816789862262402e-01 2.239139001973174947e-01 2.242038910971387855e-01 2.254927395407889390e-01 2.271038000953516378e-01 2.561028900774802164e-01 5.460937898987658912e-01 3.446002788111622639e+00 6.668123897237018483e+00 1.311236611548781106e+01 3.224359925915258600e+02 3.222344990804382633e+03 3.222143497293295150e+04 3.222123347942186520e+05
6.566455696202532222e-01 2.236564887052291395e-01 2.236912274759803587e-01 2.240038764127412207e-01 2.253934272427895180e-01 2.271303657803498965e-01 2.583952594564367655e-01 5.710441962173051778e-01 3.697533563825989411e+00 7.171410638946749572e+00 1.411916478918826989e+01 3.476113640007812364e+02 3.474100731609465583e+03 3.473899440769630746e+04 3.473879311685647117e+05
6.661392405063291111e-01 2.226772249253953506e-01 2.227145767507716367e-01 2.230507431791581008e-01 2.245448161942091569e-01 2.264124074630229910e-01 2.600290503016716714e-01 5.961954786881582535e-01 3.957859762553024741e+00 7.693042300180654713e+00 1.516340737543591288e+01 3.737409309876883299e+02 3.735405214852554764e+03 3.735204805350121751e+04 3.735184764399878331e+05
6.756329113924051111e-01 2.215170228066664915e-01 2.215570936354778198e-01 2.219177310947798298e-01 2.235205642472331278e-01 2.255241056877997641e-01 2.615878516179991342e-01 6.222253109199927801e-01 4.228599903939929128e+00 8.235682785073192846e+00 1.624984854733971673e+01 4.009298051361329271e+02 4.007304398156069510e+03 4.007105032835543534e+04 4.007085096303490573e+05
6.851265822784810000e-01 2.206905369416810037e-01 2.207334443192153217e-01 2.211196107170242398e-01 2.228359058183971564e-01 2.249812746951132814e-01 2.635979144760038917e-01 6.497643122849098285e-01 4.511428290373968863e+00 8.802166043806257889e+00 1.738364155067083416e+01 4.292944658801704918e+02 4.290958443969230757e+03 4.290759822485982295e+04 4.290739960337657831e+05
6.946202531645570000e-01 2.206285833615596603e-01 2.206744577581510602e-01 2.210873273274737150e-01 2.229223031911299335e-01 2.252160230207002067e-01 2.665029799529650134e-01 6.793725492756131912e-01 4.808068242502095302e+00 9.395507901642631055e+00 1.857038721992370256e+01 4.589645944974151348e+02 4.587660287723897454e+03 4.587461721998871508e+04 4.587441865426368895e+05
7.041139240506328889e-01 2.216630269065039960e-01 2.217120132671361044e-01 2.221528905128249687e-01 2.241123449381088872e-01 2.265616629697137507e-01 2.706493875386015713e-01 7.115266332274796657e-01 5.120299090116261276e+00 1.001893515332601758e+01 1.981620727974553375e+01 4.900852693478822175e+02 4.898857726236663439e+03 4.898658229512446997e+04 4.898638279840025934e+05
7.136075949367088889e-01 2.240218080482084539e-01 2.240740676064645054e-01 2.245444036307689961e-01 2.266347859610111926e-01 2.292477638738139312e-01 2.762813663042631429e-01 7.466173906087554268e-01 5.449977633653677600e+00 1.067593345925914683e+01 2.112784511047008706e+01 5.228196043685951508e+02 5.226179847413517564e+03 5.225978227786274510e+04 5.225958065823549987e+05
7.231012658227847778e-01 2.278327548505985067e-01 2.278884672607266737e-01 2.283898789518801486e-01 2.306183753570067718e-01 2.334039958634150091e-01 2.835451649787635864e-01 7.849568561322489701e-01 5.799073767667103141e+00 1.137031478048360889e+01 2.251279680611661860e+01 5.573519340365011203e+02 5.571468845571354905e+03 5.571263796091989207e+04 5.571243291144053219e+05
7.325949367088607778e-01 2.331338445417669714e-01 2.331932103960489278e-01 2.337275030845865076e-01 2.361021372558646247e-01 2.390704299699623059e-01 2.924996988237202888e-01 8.267923873613001184e-01 6.169719272737097526e+00 1.210630470093242828e+01 2.397947555732309155e+01 5.938916766640747937e+02 5.936818562039873541e+03 5.936608741579785419e+04 5.936587759533777134e+05
7.420886075949367777e-01 2.398870476441858357e-01 2.399502914601629178e-01 2.405194858039566563e-01 2.430492384430399389e-01 2.462114292418940420e-01 3.031308636212680652e-01 8.723252074150078528e-01 6.564268645352405507e+00 1.288865024306062423e+01 2.553741343847706347e+01 6.326780468184661004e+02 6.324621484755864003e+03 6.324405586412984121e+04 6.324383996578695951e+05
7.515822784810126667e-01 2.479929045019657885e-01 2.480602782867462053e-01 2.486666423497700118e-01 2.513615937409869328e-01 2.547302829800080493e-01 3.153666892823882018e-01 9.217307523061897268e-01 6.985371382544205865e+00 1.372274986058644686e+01 2.719750681667092707e+01 6.739858407087259593e+02 6.737626470946741392e+03 6.737403277332690777e+04 6.737380957971285097e+05
7.610759493670886666e-01 2.573035373411630133e-01 2.573753248699041651e-01 2.580214126285746978e-01 2.608929137782215468e-01 2.644822902152801358e-01 3.290910660823341827e-01 9.751788247528745401e-01 7.436056411458278781e+00 1.461480928557539549e+01 2.897231503380962536e+01 7.181325909490527692e+02 7.179010177654457038e+03 7.178778604470849677e+04 7.178755447152488632e+05
7.705696202531645556e-01 2.676327646536670324e-01 2.677092866390808901e-01 2.683979845078056647e-01 2.714588639243602497e-01 2.752849631950534115e-01 3.441547500675309346e-01 1.032852618792305943e+00 7.919831306040057584e+00 1.557202984742644780e+01 3.087642693019922646e+01 7.654874869032926199e+02 7.652466174151044470e+03 7.652225304662855342e+04 7.652201217714037048e+05
7.800632911392405555e-01 2.787631414077877401e-01 2.788447617909943776e-01 2.795793452398539491e-01 2.828441605681187299e-01 2.869251797284496641e-01 3.603835246144070359e-01 1.094966973473980865e+00 8.440801462069719818e+00 1.660283978273164962e+01 3.292691642405551278e+01 8.164825952076009798e+02 8.162317083803339301e+03 8.162066196976072388e+04 8.162041108293345897e+05
7.895569620253164445e-01 2.904508348391114381e-01 2.905379685049393479e-01 2.913221714973904253e-01 2.948075181305062631e-01 2.991642014219010881e-01 3.775845006670078274e-01 1.161787493118075387e+00 9.003817417628750874e+00 1.771718400041838848e+01 3.514391716599767079e+01 8.716271091138031579e+02 8.713657033624478572e+03 8.713395627873124613e+04 8.713369487297987798e+05
7.990506329113924444e-01 3.024300094970363006e-01 3.025231318171423545e-01 3.033612326980965612e-01 3.070861255023376035e-01 3.117422415076389619e-01 3.955523296030626912e-01 1.233653210557299928e+00 9.614662020099673967e+00 1.892689403070231080e+01 3.755135805190758447e+01 9.315256310697607205e+02 9.312534440612133039e+03 9.312262253603586578e+04 9.312235034902731422e+05
8.085443037974683334e-01 3.144186543898320196e-01 3.145183131370623553e-01 3.154152418621355425e-01 3.194015917513496894e-01 3.243845291128674146e-01 4.140774016201856922e-01 1.311006126693369023e+00 1.028029337742520255e+01 2.024616810046057225e+01 4.017791754653131164e+01 9.969018909579267529e+02 9.966189141689759708e+03 9.965906164900808653e+04 9.965877867221913766e+05
8.180379746835443333e-01 3.261274706936009293e-01 3.262343010695155088e-01 3.271957744527465017e-01 3.314689894893287914e-01 3.368105082850566534e-01 4.329578466081581700e-01 1.394431229839173447e+00 1.100916506214932689e+01 2.169220265360505095e+01 4.305827783651650265e+01 1.068629886616266276e+03 1.068336371892641910e+04 1.068307020420279587e+05 1.068304085273043253e+06
8.275316455696202222e-01 3.372726151307227083e-01 3.373873589341152557e-01 3.384200531646483490e-01 3.430098053003510228e-01 3.487469954699792818e-01 4.520164185232884990e-01 1.484710649056380838e+00 1.181165295438730212e+01 2.328603329364388230e+01 4.623479397215704267e+01 1.147775306540788733e+03 1.147471761187171069e+04 1.147441406651809230e+05 1.147438371198273264e+06
8.370253164556962222e-01 3.475919493496295587e-01 3.477154797330237468e-01 3.488272531835716062e-01 3.537684685193397405e-01 3.599449876890499778e-01 4.711223327438336939e-01 1.582895783291671021e+00 1.270063028877004463e+01 2.505366862819045792e+01 4.975974530703128806e+01 1.235651425891391000e+03 1.235338593136976488e+04 1.235307309861535032e+05 1.235304181533990894e+06
8.465189873417722222e-01 3.568632508322734376e-01 3.569966047199312209e-01 3.581967897088511599e-01 3.635309452151619380e-01 3.701986395980504940e-01 4.902171384900440021e-01 1.690402127409979194e+00 1.369225201660932889e+01 2.702764078238638490e+01 5.369841831394050047e+01 1.333895739828537899e+03 1.333574562902788784e+04 1.333542445210214064e+05 1.333539233440956334e+06
8.560126582278481111e-01 3.649218911647045815e-01 3.650663123627302387e-01 3.663661031449609307e-01 3.721429510659862716e-01 3.793640109672680172e-01 5.093430891903388824e-01 1.809133871421047202e+00 1.480704169372813261e+01 2.924916149629155981e+01 5.813340110141841421e+01 1.444576902147507326e+03 1.444248472445459265e+04 1.444215629475254391e+05 1.444212345178233692e+06
8.655063291139241111e-01 3.716750340526155383e-01 3.718320315792312813e-01 3.732450093187731910e-01 3.795249103834038018e-01 3.873747867141920653e-01 5.286725606683807532e-01 1.941650300210267854e+00 1.607142769562913642e+01 3.177118035720565814e+01 6.317068568035870157e+01 1.570346941191704900e+03 1.570012433661057366e+04 1.569978982907992904e+05 1.569975637832686305e+06
8.750000000000000000e-01 3.771095951983016170e-01 3.772810237697301616e-01 3.788238809125873408e-01 3.856810237697301802e-01 3.942524523411587434e-01 5.485381666268730472e-01 2.091395309484016085e+00 1.751996673805544802e+01 3.466282388091259037e+01 6.894853816662688928e+01 1.714662823880912811e+03 1.714323425245234466e+04 1.714289485381666454e+05 1.714286091395309428e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.389366079676677801e-01 3.391080365390963247e-01 3.406508936819535038e-01 3.475080365390963433e-01 3.560794651105249065e-01 5.103651793962392658e-01 2.053222322253382082e+00 1.748179375082481357e+01 3.462465089368195947e+01 6.891036517939625128e+01 1.714624650893682201e+03 1.714319607946511314e+04 1.714289103651794139e+05 1.714286053222322371e+06
1.344936708860759444e-01 3.297414703094394550e-01 3.298984678360551981e-01 3.313114455755971077e-01 3.375913466402277185e-01 3.454412229710159821e-01 4.867389969252046145e-01 1.899716736467090827e+00 1.602949413188595429e+01 3.172924679346246890e+01 6.312875211661549457e+01 1.570305007627960777e+03 1.570008240304682477e+04 1.569978563572354615e+05 1.569975595899121603e+06
1.439873417721518889e-01 3.196445718906097411e-01 3.197889930886353982e-01 3.210887838708660902e-01 3.268656317918914311e-01 3.340866916931731767e-01 4.640657699162440419e-01 1.763856552146952472e+00 1.476176437445403700e+01 2.920388417701746420e+01 5.808812378214431504e+01 1.444531624828233362e+03 1.444243944713531891e+04 1.444215176702061726e+05 1.444212299900914542e+06
1.534810126582278333e-01 3.090235397738663181e-01 3.091568936615241014e-01 3.103570786504440404e-01 3.156912341567548186e-01 3.223589285396433746e-01 4.423774274316368826e-01 1.642562416351571519e+00 1.364441230555091877e+01 2.697980107132796945e+01 5.365057860288207792e+01 1.333847900117478957e+03 1.333569778931682595e+04 1.333541966813102772e+05 1.333539185601244913e+06
1.629746835443038055e-01 2.982590950352883019e-01 2.983826254186824900e-01 2.994943988692303494e-01 3.044356142049984837e-01 3.106121333747087210e-01 4.217894784294924371e-01 1.533562928977329598e+00 1.265129743445569943e+01 2.500433577387611095e+01 4.971041245271693754e+01 1.235602093037076429e+03 1.235333659851544871e+04 1.235306816532991652e+05 1.235304132201136323e+06
1.724683544303797500e-01 2.877198629300735666e-01 2.878346067334661140e-01 2.888673009639992073e-01 2.934570530997018811e-01 2.991942432693301401e-01 4.024636663226394129e-01 1.435157896855731696e+00 1.176210020218665520e+01 2.323648054144323893e+01 4.618524121995640286e+01 1.147725753788588236e+03 1.147466805911951269e+04 1.147440911124287522e+05 1.147438321645521326e+06
1.819620253164556944e-01 2.777562738831761413e-01 2.778631042590907207e-01 2.788245776423217137e-01 2.830977926789040033e-01 2.884393114746318654e-01 3.845866497977333820e-01 1.346060033028748659e+00 1.096079386533889988e+01 2.164383145679462572e+01 4.300990663970607386e+01 1.068581515419455627e+03 1.068331534772960731e+04 1.068306536708311178e+05 1.068304036901846295e+06
1.914556962025316666e-01 2.686973731380676855e-01 2.687970318852980212e-01 2.696939606103712084e-01 2.736803104995853553e-01 2.786632478611030805e-01 3.683561203684213581e-01 1.265284845441604578e+00 1.023457209617343722e+01 2.020044681920880691e+01 4.013219626527954631e+01 9.968561696766749947e+02 9.966143420408507154e+03 9.965901592772682488e+04 9.965877410009100568e+05
2.009493670886076111e-01 2.608425218061969364e-01 2.609356441263029902e-01 2.617737450072571970e-01 2.654986378114982393e-01 2.701547538167995977e-01 3.539648419122232714e-01 1.192065722866460398e+00 9.573074532408831772e+00 1.888530654301146683e+01 3.750977056421673694e+01 9.314840435820697166e+02 9.312492853124440444e+03 9.312258094854815863e+04 9.312234619027852314e+05
2.104430379746835555e-01 2.544417006514638202e-01 2.545288343172917300e-01 2.553130373097428074e-01 2.587983839428586452e-01 2.631550672342534702e-01 3.415753664793602096e-01 1.125778358930427769e+00 8.967808283441103256e+00 1.768117486623074086e+01 3.510790803181001962e+01 8.715910999796154783e+02 8.713621024490292257e+03 8.713392026959705981e+04 8.713369127206646372e+05
2.199367088607595000e-01 2.496629616681014796e-01 2.497445820513080894e-01 2.504791655001676887e-01 2.537439808284324694e-01 2.578249999887634036e-01 3.312833448747207754e-01 1.065866793734294271e+00 8.411701282330030338e+00 1.657373960299195659e+01 3.289781624431581264e+01 8.164534950278609813e+02 8.162287983623596119e+03 8.162063286958094977e+04 8.162040817291545682e+05
2.294303797468354444e-01 2.465518419130610095e-01 2.466283638984748672e-01 2.473170617671996419e-01 2.503779411837542268e-01 2.542040404544473886e-01 3.230738273269249117e-01 1.011771696051700031e+00 7.898750383299451450e+00 1.555094892468584078e+01 3.085534600745862122e+01 7.654664059805520537e+02 7.652445093228303449e+03 7.652223196570582513e+04 7.652201006904810201e+05
2.389240506329113889e-01 2.449929593765520497e-01 2.450647469052932292e-01 2.457108346639637619e-01 2.485823358136106109e-01 2.521717122506691444e-01 3.167804881177231913e-01 9.628682467882634377e-01 7.423745833493666346e+00 1.460249870761077950e+01 2.896000445584500937e+01 7.181202803710879152e+02 7.178997867076490365e+03 7.178777373413050373e+04 7.178755324046708411e+05
2.484177215189873333e-01 2.446864487882141614e-01 2.447538225729945782e-01 2.453601866360183847e-01 2.480551380272352779e-01 2.514238272662563944e-01 3.120602335686365469e-01 9.184242965924380719e-01 6.982064926830454432e+00 1.371944340487269365e+01 2.719420036095717563e+01 6.739825342530122043e+02 6.737623164491027637e+03 6.737402946687118674e+04 6.737380924906728324e+05
2.579113924050633333e-01 2.451502337045750324e-01 2.452134775205521144e-01 2.457826718643458530e-01 2.483124245034291355e-01 2.514746153022832664e-01 3.083940496816571786e-01 8.775883934753965221e-01 6.569531831412790623e+00 1.289391342912100491e+01 2.554267662453743526e+01 6.326833100045259926e+02 6.324626747941919348e+03 6.324406112731585745e+04 6.324384049210553057e+05
2.674050632911392222e-01 2.457536452293978824e-01 2.458130110836798388e-01 2.463473037722174186e-01 2.487219379434955357e-01 2.516902306575932169e-01 3.051194995113511998e-01 8.394121880489310294e-01 6.182339073424728326e+00 1.211892450162005908e+01 2.399209535801072235e+01 5.939042964647624103e+02 5.936831181840560930e+03 5.936610003559853794e+04 5.936587885731783463e+05
2.768987341772152222e-01 2.457802052802570136e-01 2.458359176903851806e-01 2.463373293815386555e-01 2.485658257866652787e-01 2.513514462930735438e-01 3.014926154084220933e-01 8.029043065619074770e-01 5.817021218096761537e+00 1.138826223091326639e+01 2.253074425654627788e+01 5.573698814869308080e+02 5.571486793021785161e+03 5.571265590837032505e+04 5.571243470618557185e+05
2.863924050632911111e-01 2.445099036921938584e-01 2.445621632504499099e-01 2.450324992747544006e-01 2.471228816049965971e-01 2.497358595177993357e-01 2.967694619482485474e-01 7.671054862527407758e-01 5.470465729297663060e+00 1.069642155490313229e+01 2.114833320611407075e+01 5.228400924642392056e+02 5.226200335509161960e+03 5.225980276595838950e+04 5.225958270704506431e+05
2.958860759493671111e-01 2.413063741231684656e-01 2.413553604838005739e-01 2.417962377294894383e-01 2.437556921547733568e-01 2.462050101863782203e-01 2.902927347552660686e-01 7.311699804441441630e-01 5.139942437332925884e+00 1.003857850054268219e+01 1.983585062696219836e+01 4.901049126950988466e+02 4.898877369583879954e+03 4.898660193847169285e+04 4.898638476273498381e+05
3.053797468354430555e-01 2.356934942629810015e-01 2.357393686595724014e-01 2.361522382288950561e-01 2.379872140925512747e-01 2.402809339221215201e-01 2.815678908543863268e-01 6.944374601770342270e-01 4.823133153403513340e+00 9.410572812544044652e+00 1.858545213082511083e+01 4.589796594083162518e+02 4.587675352634795672e+03 4.587463228489959147e+04 4.587442016075475258e+05
3.148734177215190000e-01 2.274091869581794934e-01 2.274520943357138114e-01 2.278382607335227295e-01 2.295545558348956461e-01 2.316999247116117711e-01 2.703165644925024091e-01 6.564829623014083460e-01 4.518146940390467492e+00 8.808884693822756518e+00 1.739036020068733279e+01 4.293011845301870153e+02 4.290965162619247167e+03 4.290760494350983936e+04 4.290740027524157776e+05
3.243670886075949444e-01 2.164302634472067555e-01 2.164703342760180838e-01 2.168309717353200938e-01 2.184338048877733918e-01 2.204373463283400281e-01 2.565010922585393427e-01 6.171385515605328775e-01 4.223513144580468115e+00 8.230596025713728281e+00 1.624476178798025217e+01 4.009247183767733418e+02 4.007299311396709072e+03 4.007104524159606081e+04 4.007085045435895445e+05
3.338607594936708889e-01 2.029688147930935882e-01 2.030061666184698743e-01 2.033423330468563384e-01 2.048364060619073945e-01 2.067039973307212286e-01 2.403206401693698813e-01 5.764870685558565189e-01 3.938151352420723228e+00 7.673333890048352757e+00 1.514369896530361181e+01 3.737212225775560341e+02 3.735385506442422411e+03 3.735202834509108652e+04 3.735184567315777531e+05
3.433544303797468333e-01 1.874456522569303007e-01 1.874803910276815200e-01 1.877930399644423820e-01 1.891825907944906793e-01 1.909195293320510578e-01 2.221844230081378990e-01 5.348333597690061447e-01 3.661322727377688935e+00 7.135199802498448207e+00 1.408295395273996498e+01 3.475751531643327894e+02 3.474064520773015374e+03 3.473895819685984316e+04 3.473878949577281601e+05
3.528481012658227778e-01 1.704481545686530597e-01 1.704803757797443142e-01 1.707703666795656050e-01 1.720592151232157585e-01 1.736702756777784573e-01 2.026693656599070359e-01 4.926602654811926829e-01 3.392569263694049209e+00 6.614690372819445940e+00 1.305893259107023852e+01 3.223825590671082750e+02 3.222291557279964763e+03 3.222138153940853226e+04 3.222122813606942073e+05
3.623417721518987777e-01 1.526784937941398912e-01 1.527082834719926674e-01 1.529763905726677364e-01 1.541679776867791452e-01 1.556574615794184269e-01 1.824681716469252202e-01 4.505752723219931255e-01 3.131646279072672456e+00 6.110614064351204355e+00 1.206854963490826904e+01 2.980494570216474131e+02 2.979120463772326275e+03 2.978983053127911626e+04 2.978969312063470716e+05
3.718354430379746667e-01 1.348948724197193416e-01 1.349223079736075470e-01 1.351692279586013956e-01 1.362666501141295561e-01 1.376384278085397428e-01 1.623304263079234366e-01 4.092504113017603196e-01 2.878450261240128594e+00 5.622005650060538429e+00 1.110911642770135721e+01 2.744904337544606392e+02 2.743690283692829325e+03 2.743568878307651539e+04 2.743556737769133761e+05
3.813291139240506666e-01 1.178452842894957414e-01 1.178704352483097156e-01 1.180967938776355253e-01 1.191028322301946607e-01 1.203603801708935800e-01 1.429962431034741410e-01 3.693548724292797791e-01 2.632941165687336049e+00 5.148037047085176177e+00 1.017822880988085643e+01 2.516274334240735300e+02 2.515213726682130073e+03 2.515107665926269328e+04 2.515097059850683145e+05
3.908227848101266111e-01 1.021925777649384942e-01 1.022155064152355658e-01 1.024218642679092101e-01 1.033390102797920596e-01 1.044854427946456249e-01 1.251212280620098150e-01 3.314790807356518543e-01 2.395057607472072192e+00 4.687922637179205765e+00 9.273652696593472911e+00 2.293886955484782675e+02 2.292967222284898526e+03 2.292875248964909770e+04 2.292866051632910967e+05
4.003164556962025555e-01 8.843248365887844409e-02 8.845324559741025994e-02 8.864010304419657482e-02 8.947058058546911163e-02 9.050867751205979306e-02 1.091944221906919338e-01 2.960518689770132994e-01 2.164626336840226983e+00 4.240820190021575620e+00 8.393207896384273781e+00 2.077078178017937375e+02 2.076282285665007294e+03 2.076202696429714342e+04 2.076194737506185193e+05
4.098101265822785000e-01 7.681246270794278574e-02 7.683110731961688422e-02 7.699890882468381215e-02 7.774469329164790388e-02 7.867692387535302201e-02 9.545707438204507900e-02 2.632585794489657460e-01 1.941273630118172333e+00 3.805734797528402158e+00 7.534657132348860920e+00 1.865229292037309108e+02 1.864537979872937512e+03 1.864468848656500268e+04 1.864461935534856748e+05
4.193037974683544444e-01 6.726684383773245957e-02 6.728341470812472525e-02 6.743255254165513024e-02 6.809538735734584070e-02 6.892393087695923570e-02 8.383771423000020706e-02 2.329755477604099068e-01 1.724353883064506876e+00 3.381440922291281570e+00 6.695615000744830070e+00 1.657759707665151723e+02 1.657154306070612392e+03 1.657093765911158334e+04 1.657087711895212706e+05
4.287974683544303889e-01 5.938991224632178545e-02 5.940444751632822235e-02 5.953526494638618216e-02 6.011667574664376901e-02 6.084343924696575256e-02 7.392518225276145660e-02 2.047426123107184970e-01 1.512916912890288845e+00 2.966443913534256183e+00 5.873497914822189969e+00 1.454120899766430455e+02 1.453586390556213473e+03 1.453532939635191724e+04 1.453527594543089508e+05
4.382911392405063333e-01 5.247059995465026133e-02 5.248313262358807879e-02 5.259592664402840817e-02 5.309723340154098858e-02 5.372386684843172278e-02 6.500326889246486883e-02 1.777972893327963710e-01 1.305737493736111476e+00 2.559004387517572976e+00 5.065538175080495087e+00 1.253791599781007591e+02 1.253319364381415880e+03 1.253272140841456530e+04 1.253267418487460673e+05
4.477848101265822778e-01 4.560869797697763434e-02 4.561925615936648915e-02 4.571427980086618242e-02 4.613660709642036090e-02 4.666451621586309439e-02 5.616688036583221411e-02 1.511905218655234528e-01 1.101426936862435646e+00 2.157245175747893651e+00 4.268881653518809216e+00 1.056274325865227866e+02 1.055863847583435245e+03 1.055822799755255801e+04 1.055818694972437952e+05
4.572784810126582222e-01 3.792355774271122248e-02 3.793216488304634870e-02 3.800962914606247772e-02 3.835391475946750561e-02 3.878427177622378874e-02 4.653069807783687117e-02 1.239949610939677371e-01 8.986375912552764245e-01 1.759351624767841571e+00 3.480779691792971864e+00 8.610932690899923614e+01 8.607519570703078671e+02 8.607178258683394233e+03 8.607144127481424948e+04
4.667721518987341667e-01 2.885477695057347275e-02 2.886145199961033872e-02 2.892152744094212899e-02 2.918852940241675742e-02 2.952228185426003862e-02 3.552982598743913145e-02 9.560526731923008059e-02 6.963596806371394887e-01 1.363864584323705387e+00 2.698874391696837627e+00 6.677934514560716650e+01 6.675337584635165058e+02 6.675077891642610666e+03 6.675051922343354090e+04
4.762658227848101111e-01 1.854463451334835769e-02 1.854939206872770890e-02 1.859221006714185595e-02 1.878251228231584899e-02 1.902039005128333682e-02 2.330218989269816285e-02 6.612018830684639192e-02 4.943001724483287451e-01 9.700557103833090666e-01 1.921566786253269932e+00 4.759409842801138524e+01 4.757740825694937712e+02 4.757573923984316934e+03 4.757557233813255152e+04
4.857594936708861111e-01 8.288664026167454763e-03 8.291514439597672328e-03 8.317168160469633892e-03 8.431184697678353879e-03 8.573705369189252995e-03 1.113907745638544056e-02 3.679279832834730923e-02 2.933300070479659682e-01 5.783713500697644783e-01 1.148454036113361498e+00 2.851242296620601735e+01 2.850496316858246928e+02 2.850421718882011191e+03 2.850414259084387595e+04
4.952531645569620555e-01 1.047304340973386448e-03 1.048253793635960194e-03 1.056798867599123906e-03 1.094776974102073521e-03 1.142249607230760595e-03 1.996757003547127481e-03 1.054183096671079678e-02 9.599257059834748196e-02 1.909378368557215766e-01 3.808283693704697659e-01 9.495573930078382574e+00 9.494631356171507264e+01 9.494537098780818951e+02 9.494527673041749949e+03
5.047468354430380000e-01 1.047304340973435888e-03 1.048253793636009634e-03 1.056798867599173346e-03 1.094776974102122961e-03 1.142249607230810034e-03 1.996757003547176921e-03 1.054183096671084535e-02 9.599257059834753747e-02 1.909378368557216321e-01 3.808283693704698214e-01 9.495573930078382574e+00 9.494631356171507264e+01 9.494537098780818951e+02 9.494527673041749949e+03
5.142405063291139999e-01 8.288664026167407925e-03 8.291514439597625491e-03 8.317168160469588789e-03 8.431184697678308776e-03 8.573705369189207892e-03 1.113907745638541627e-02 3.679279832834748271e-02 2.933300070479681332e-01 5.783713500697689192e-01 1.148454036113370380e+00 2.851242296620624117e+01 2.850496316858269097e+02 2.850421718882033474e+03 2.850414259084409787e+04
5.237341772151898889e-01 1.854463451334831606e-02 1.854939206872766727e-02 1.859221006714181432e-02 1.878251228231580736e-02 1.902039005128329519e-02 2.330218989269812122e-02 6.612018830684635029e-02 4.943001724483286896e-01 9.700557103833090666e-01 1.921566786253269932e+00 4.759409842801138524e+01 4.757740825694937712e+02 4.757573923984316934e+03 4.757557233813255152e+04
5.332278481012657778e-01 2.885477695057406949e-02 2.886145199961093546e-02 2.892152744094272573e-02 2.918852940241735416e-02 2.952228185426063536e-02 3.552982598743972820e-02 9.560526731923066346e-02 6.963596806371400438e-01 1.363864584323706053e+00 2.698874391696838071e+00 6.677934514560718071e+01 6.675337584635165058e+02 6.675077891642610666e+03 6.675051922343354090e+04
5.427215189873417778e-01 3.792355774271131963e-02 3.793216488304644585e-02 3.800962914606257487e-02 3.835391475946760276e-02 3.878427177622388589e-02 4.653069807783696832e-02 1.239949610939678343e-01 8.986375912552764245e-01 1.759351624767841571e+00 3.480779691792971864e+00 8.610932690899923614e+01 8.607519570703078671e+02 8.607178258683394233e+03 8.607144127481424948e+04
5.522151898734177777e-01 4.560869797697787720e-02 4.561925615936673201e-02 4.571427980086642529e-02 4.613660709642060376e-02 4.666451621586333726e-02 5.616688036583247084e-02 1.511905218655237859e-01 1.101426936862437200e+00 2.157245175747896759e+00 4.268881653518815433e+00 1.056274325865229002e+02 1.055863847583436382e+03 1.055822799755256892e+04 1.055818694972439116e+05
5.617088607594936667e-01 5.247059995465078869e-02 5.248313262358860615e-02 5.259592664402893553e-02 5.309723340154151594e-02 5.372386684843225013e-02 6.500326889246539619e-02 1.777972893327968984e-01 1.305737493736112143e+00 2.559004387517573420e+00 5.065538175080495975e+00 1.253791599781007591e+02 1.253319364381415880e+03 1.253272140841456530e+04 1.253267418487460673e+05
5.712025316455695556e-01 5.938991224632163279e-02 5.940444751632806969e-02 5.953526494638602951e-02 6.011667574664361635e-02 6.084343924696559991e-02 7.392518225276129007e-02 2.047426123107182194e-01 1.512916912890287735e+00 2.966443913534253518e+00 5.873497914822185528e+00 1.454120899766429318e+02 1.453586390556212336e+03 1.453532939635190633e+04 1.453527594543088344e+05
5.806962025316455556e-01 6.726684383773226528e-02 6.728341470812453096e-02 6.743255254165493595e-02 6.809538735734564641e-02 6.892393087695904141e-02 8.383771423000001277e-02 2.329755477604097125e-01 1.724353883064506654e+00 3.381440922291281126e+00 6.695615000744830070e+00 1.657759707665151723e+02 1.657154306070612392e+03 1.657093765911158334e+04 1.657087711895212706e+05
5.901898734177215555e-01 7.681246270794325759e-02 7.683110731961735607e-02 7.699890882468428399e-02 7.774469329164837572e-02 7.867692387535349385e-02 9.545707438204555084e-02 2.632585794489662456e-01 1.941273630118172777e+00 3.805734797528402602e+00 7.534657132348861808e+00 1.865229292037309108e+02 1.864537979872937512e+03 1.864468848656500268e+04 1.864461935534856748e+05
5.996835443037975555e-01 8.843248365887908247e-02 8.845324559741089832e-02 8.864010304419721320e-02 8.947058058546976389e-02 9.050867751206043144e-02 1.091944221906925999e-01 2.960518689770141876e-01 2.164626336840230536e+00 4.240820190021581837e+00 8.393207896384284439e+00 2.077078178017940218e+02 2.076282285665010022e+03 2.076202696429717253e+04 2.076194737506187812e+05
6.091772151898734444e-01 1.021925777649389244e-01 1.022155064152359960e-01 1.024218642679096403e-01 1.033390102797924898e-01 1.044854427946460551e-01 1.251212280620102868e-01 3.314790807356524649e-01 2.395057607472074857e+00 4.687922637179210206e+00 9.273652696593481792e+00 2.293886955484785233e+02 2.292967222284900799e+03 2.292875248964911952e+04 2.292866051632913295e+05
6.186708860759493334e-01 1.178452842894958524e-01 1.178704352483098267e-01 1.180967938776356363e-01 1.191028322301947717e-01 1.203603801708936910e-01 1.429962431034742520e-01 3.693548724292798902e-01 2.632941165687336049e+00 5.148037047085176177e+00 1.017822880988085643e+01 2.516274334240735300e+02 2.515213726682130073e+03 2.515107665926269328e+04 2.515097059850683145e+05
6.281645569620253333e-01 1.348948724197194526e-01 1.349223079736076580e-01 1.351692279586015066e-01 1.362666501141296671e-01 1.376384278085398538e-01 1.623304263079235477e-01 4.092504113017604306e-01 2.878450261240129038e+00 5.622005650060538429e+00 1.110911642770135721e+01 2.744904337544606392e+02 2.743690283692829325e+03 2.743568878307651539e+04 2.743556737769133761e+05
6.376582278481013333e-01 1.526784937941404741e-01 1.527082834719932503e-01 1.529763905726683193e-01 1.541679776867797280e-01 1.556574615794190097e-01 1.824681716469258308e-01 4.505752723219940137e-01 3.131646279072675565e+00 6.110614064351210573e+00 1.206854963490827970e+01 2.980494570216476404e+02 2.979120463772329458e+03 2.978983053127914172e+04 2.978969312063473044e+05
6.471518987341772222e-01 1.704481545686536426e-01 1.704803757797448971e-01 1.707703666795661879e-01 1.720592151232163414e-01 1.736702756777790402e-01 2.026693656599076188e-01 4.926602654811932935e-01 3.392569263694050097e+00 6.614690372819445940e+00 1.305893259107023852e+01 3.223825590671082750e+02 3.222291557279964763e+03 3.222138153940853226e+04 3.222122813606942073e+05
6.566455696202532222e-01 1.874456522569303285e-01 1.874803910276815477e-01 1.877930399644424098e-01 1.891825907944907070e-01 1.909195293320510856e-01 2.221844230081379268e-01 5.348333597690063668e-01 3.661322727377690711e+00 7.135199802498450872e+00 1.408295395273997030e+01 3.475751531643329599e+02 3.474064520773017193e+03 3.473895819685985771e+04 3.473878949577282765e+05
6.661392405063291111e-01 2.029688147930940323e-01 2.030061666184703184e-01 2.033423330468567825e-01 2.048364060619078386e-01 2.067039973307216727e-01 2.403206401693703254e-01 5.764870685558569630e-01 3.938151352420723672e+00 7.673333890048352757e+00 1.514369896530361181e+01 3.737212225775560341e+02 3.735385506442422411e+03 3.735202834509108652e+04 3.735184567315777531e+05
6.756329113924051111e-01 2.164302634472069220e-01 2.164703342760182503e-01 2.168309717353202604e-01 2.184338048877735583e-01 2.204373463283401946e-01 2.565010922585395647e-01 6.171385515605332106e-01 4.223513144580469891e+00 8.230596025713731834e+00 1.624476178798025927e+01 4.009247183767734555e+02 4.007299311396709982e+03 4.007104524159607536e+04 4.007085045435896609e+05
6.851265822784810000e-01 2.274091869581795489e-01 2.274520943357138669e-01 2.278382607335227850e-01 2.295545558348957016e-01 2.316999247116118266e-01 2.703165644925024091e-01 6.564829623014083460e-01 4.518146940390467492e+00 8.808884693822756518e+00 1.739036020068733279e+01 4.293011845301870153e+02 4.290965162619247167e+03 4.290760494350983936e+04 4.290740027524157776e+05
6.946202531645570000e-01 2.356934942629812790e-01 2.357393686595726789e-01 2.361522382288953337e-01 2.379872140925515522e-01 2.402809339221218254e-01 2.815678908543866044e-01 6.944374601770347821e-01 4.823133153403516893e+00 9.410572812544053534e+00 1.858545213082512504e+01 4.589796594083165360e+02 4.587675352634798401e+03 4.587463228489962057e+04 4.587442016075478168e+05
7.041139240506328889e-01 2.413063741231684101e-01 2.413553604838005184e-01 2.417962377294893828e-01 2.437556921547733013e-01 2.462050101863781648e-01 2.902927347552659576e-01 7.311699804441440520e-01 5.139942437332925884e+00 1.003857850054268219e+01 1.983585062696219836e+01 4.901049126950988466e+02 4.898877369583879954e+03 4.898660193847169285e+04 4.898638476273498381e+05
7.136075949367088889e-01 2.445099036921937197e-01 2.445621632504497711e-01 2.450324992747542618e-01 2.471228816049964583e-01 2.497358595177991969e-01 2.967694619482484364e-01 7.671054862527406648e-01 5.470465729297663060e+00 1.069642155490313229e+01 2.114833320611407075e+01 5.228400924642392056e+02 5.226200335509161960e+03 5.225980276595838950e+04 5.225958270704506431e+05
7.231012658227847778e-01 2.457802052802564863e-01 2.458359176903846532e-01 2.463373293815381282e-01 2.485658257866647514e-01 2.513514462930729887e-01 3.014926154084215382e-01 8.029043065619069219e-01 5.817021218096761537e+00 1.138826223091326639e+01 2.253074425654627433e+01 5.573698814869308080e+02 5.571486793021785161e+03 5.571265590837032505e+04 5.571243470618557185e+05
7.325949367088607778e-01 2.457536452293973550e-01 2.458130110836793114e-01 2.463473037722168912e-01 2.487219379434950084e-01 2.516902306575926618e-01 3.051194995113506447e-01 8.394121880489304743e-01 6.182339073424728326e+00 1.211892450162005908e+01 2.399209535801071880e+01 5.939042964647624103e+02 5.936831181840560930e+03 5.936610003559853794e+04 5.936587885731783463e+05
7.420886075949367777e-01 2.451502337045743107e-01 2.452134775205513928e-01 2.457826718643451314e-01 2.483124245034284139e-01 2.514746153022825448e-01 3.083940496816565124e-01 8.775883934753963000e-01 6.569531831412794176e+00 1.289391342912101379e+01 2.554267662453745302e+01 6.326833100045264473e+02 6.324626747941923895e+03 6.324406112731590110e+04 6.324384049210556550e+05
7.515822784810126667e-01 2.446864487882137729e-01 2.447538225729941896e-01 2.453601866360179962e-01 2.480551380272348894e-01 2.514238272662560059e-01 3.120602335686361584e-01 9.184242965924377389e-01 6.982064926830453544e+00 1.371944340487269365e+01 2.719420036095717563e+01 6.739825342530122043e+02 6.737623164491027637e+03 6.737402946687118674e+04 6.737380924906728324e+05
7.610759493670886666e-01 2.449929593765517166e-01 2.450647469052928962e-01 2.457108346639634289e-01 2.485823358136102779e-01 2.521717122506688114e-01 3.167804881177228582e-01 9.628682467882633267e-01 7.423745833493667234e+00 1.460249870761078306e+01 2.896000445584501648e+01 7.181202803710881426e+02 7.178997867076492184e+03 7.178777373413053283e+04 7.178755324046709575e+05
7.705696202531645556e-01 2.465518419130602046e-01 2.466283638984740623e-01 2.473170617671988369e-01 2.503779411837533941e-01 2.542040404544466115e-01 3.230738273269241345e-01 1.011771696051699143e+00 7.898750383299450561e+00 1.555094892468584078e+01 3.085534600745862122e+01 7.654664059805520537e+02 7.652445093228303449e+03 7.652223196570582513e+04 7.652201006904810201e+05
7.800632911392405555e-01 2.496629616681012576e-01 2.497445820513078674e-01 2.504791655001674666e-01 2.537439808284322473e-01 2.578249999887631816e-01 3.312833448747205534e-01 1.065866793734294493e+00 8.411701282330032114e+00 1.657373960299196369e+01 3.289781624431582685e+01 8.164534950278613223e+02 8.162287983623599757e+03 8.162063286958097888e+04 8.162040817291549174e+05
7.895569620253164445e-01 2.544417006514635426e-01 2.545288343172914525e-01 2.553130373097425299e-01 2.587983839428583677e-01 2.631550672342531927e-01 3.415753664793599320e-01 1.125778358930427547e+00 8.967808283441103256e+00 1.768117486623074086e+01 3.510790803181001962e+01 8.715910999796154783e+02 8.713621024490292257e+03 8.713392026959705981e+04 8.713369127206646372e+05
7.990506329113924444e-01 2.608425218061966588e-01 2.609356441263027127e-01 2.617737450072569194e-01 2.654986378114979617e-01 2.701547538167993201e-01 3.539648419122230494e-01 1.192065722866460398e+00 9.573074532408833548e+00 1.888530654301147038e+01 3.750977056421674405e+01 9.314840435820699440e+02 9.312492853124442263e+03 9.312258094854817318e+04 9.312234619027854642e+05
8.085443037974683334e-01 2.686973731380674635e-01 2.687970318852977991e-01 2.696939606103709863e-01 2.736803104995851332e-01 2.786632478611028585e-01 3.683561203684211360e-01 1.265284845441604356e+00 1.023457209617343722e+01 2.020044681920880691e+01 4.013219626527954631e+01 9.968561696766749947e+02 9.966143420408507154e+03 9.965901592772682488e+04 9.965877410009100568e+05
8.180379746835443333e-01 2.777562738831764744e-01 2.778631042590910538e-01 2.788245776423220468e-01 2.830977926789043364e-01 2.884393114746321984e-01 3.845866497977337151e-01 1.346060033028749103e+00 1.096079386533890165e+01 2.164383145679462928e+01 4.300990663970608097e+01 1.068581515419455854e+03 1.068331534772960913e+04 1.068306536708311469e+05 1.068304036901846528e+06
8.275316455696202222e-01 2.877198629300731225e-01 2.878346067334656699e-01 2.888673009639987632e-01 2.934570530997014370e-01 2.991942432693296960e-01 4.024636663226389133e-01 1.435157896855731252e+00 1.176210020218665342e+01 2.323648054144323183e+01 4.618524121995639575e+01 1.147725753788588008e+03 1.147466805911951087e+04 1.147440911124287231e+05 1.147438321645521093e+06
8.370253164556962222e-01 2.982590950352886350e-01 2.983826254186828231e-01 2.994943988692306824e-01 3.044356142049988168e-01 3.106121333747090540e-01 4.217894784294927701e-01 1.533562928977330042e+00 1.265129743445570298e+01 2.500433577387611805e+01 4.971041245271695175e+01 1.235602093037076656e+03 1.235333659851545053e+04 1.235306816532991943e+05 1.235304132201136556e+06
8.465189873417722222e-01 3.090235397738658185e-01 3.091568936615236018e-01 3.103570786504435408e-01 3.156912341567543745e-01 3.223589285396428750e-01 4.423774274316363830e-01 1.642562416351571519e+00 1.364441230555092233e+01 2.697980107132797656e+01 5.365057860288209213e+01 1.333847900117479412e+03 1.333569778931682959e+04 1.333541966813103354e+05 1.333539185601245379e+06
8.560126582278481111e-01 3.196445718906102407e-01 3.197889930886358978e-01 3.210887838708665898e-01 3.268656317918919307e-01 3.340866916931736763e-01 4.640657699162444860e-01 1.763856552146952916e+00 1.476176437445403700e+01 2.920388417701746420e+01 5.808812378214432215e+01 1.444531624828233362e+03 1.444243944713531891e+04 1.444215176702061726e+05 1.444212299900914542e+06
8.655063291139241111e-01 3.297414703094397326e-01 3.298984678360554756e-01 3.313114455755973853e-01 3.375913466402279961e-01 3.454412229710162596e-01 4.867389969252049475e-01 1.899716736467091938e+00 1.602949413188596139e+01 3.172924679346248311e+01 6.312875211661553010e+01 1.570305007627961686e+03 1.570008240304683204e+04 1.569978563572355488e+05 1.569975595899122534e+06
8.750000000000000000e-01 3.389366079676684462e-01 3.391080365390969908e-01 3.406508936819541700e-01 3.475080365390970094e-01 3.560794651105255726e-01 5.103651793962399319e-01 2.053222322253382970e+00 1.748179375082481357e+01 3.462465089368195947e+01 6.891036517939625128e+01 1.714624650893682201e+03 1.714319607946511314e+04 1.714289103651794139e+05 1.714286053222322371e+06


==> dat/l2proj1d_midnode_nel0002_p3.dev_from_mean.dev_from_unifmsh.sweep_nperiod7.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 4.884637633602714746e-01 4.886351919317000192e-01 4.901780490745571983e-01 4.970351919317000378e-01 5.056066205031286565e-01 6.598923347888429047e-01 2.202749477645985721e+00 1.763132090621741810e+01 3.477417804907456400e+01 6.905989233478885581e+01 1.714774178049074635e+03 1.714334560662050353e+04 1.714290598923348007e+05 1.714286202749477699e+06
1.344936708860759444e-01 4.865688507256112350e-01 4.867258482522269780e-01 4.881388259917688877e-01 4.944187270563994985e-01 5.022686033871877065e-01 6.435663773413764499e-01 2.056544116883262774e+00 1.618632151230212557e+01 3.188607417387864018e+01 6.328557949703166940e+01 1.570461835008376966e+03 1.570023923042723982e+04 1.569980131846158765e+05 1.569975752726502018e+06
1.439873417721518889e-01 4.864502116499146434e-01 4.865946328479403005e-01 4.878944236301709925e-01 4.936712715511963334e-01 5.008923314524780235e-01 6.308714096755488887e-01 1.930662191906257430e+00 1.492857001421334218e+01 2.937068981677676760e+01 5.825492942190362555e+01 1.444698430467992694e+03 1.444260625277507825e+04 1.444216844758459192e+05 1.444212466706554173e+06
1.534810126582278333e-01 4.877597421432321445e-01 4.878930960308899278e-01 4.890932810198098668e-01 4.944274365261206450e-01 5.010951309090091454e-01 6.211136298010027090e-01 1.821298618720937235e+00 1.382314850792028516e+01 2.715853727369733761e+01 5.382931480525144252e+01 1.334026636319848421e+03 1.333587652551919564e+04 1.333543754175126378e+05 1.333539364337447332e+06
1.629746835443038055e-01 4.900079746079837872e-01 4.901315049913779753e-01 4.912432784419258347e-01 4.961844937776939690e-01 5.023610129474042063e-01 6.135383580021879224e-01 1.725311808550024972e+00 1.284304631402839547e+01 2.519608465344880699e+01 4.990216133228963002e+01 1.235793841916649171e+03 1.235352834739502032e+04 1.235308734021787386e+05 1.235304323950015940e+06
1.724683544303797500e-01 4.924292838655080495e-01 4.925440276689005970e-01 4.935767218994336902e-01 4.981664740351363641e-01 5.039036642047646231e-01 6.071730872580738403e-01 1.639867317791166235e+00 1.196680962312209040e+01 2.344118996237867236e+01 4.638995064089183273e+01 1.147930463209523623e+03 1.147487276854044831e+04 1.147442958218496933e+05 1.147438526354942238e+06
1.819620253164556944e-01 4.939789198844952711e-01 4.940857502604098506e-01 4.950472236436408435e-01 4.993204386802231332e-01 5.046619574759509952e-01 6.008092957990525118e-01 1.562282679030067678e+00 1.117701651134022001e+01 2.186005410279594230e+01 4.322612928570739399e+01 1.068797738065456997e+03 1.068353157037560959e+04 1.068308698934771237e+05 1.068304253124492243e+06
1.914556962025316666e-01 4.934901700519923051e-01 4.935898287992226408e-01 4.944867575242958280e-01 4.984731074135099749e-01 5.034560447750277001e-01 5.931489172823459777e-01 1.490077642355529308e+00 1.045936489308736128e+01 2.042523961612273098e+01 4.035698906219347037e+01 9.970809624735890111e+02 9.966368213205421853e+03 9.965924072052373958e+04 9.965879657937070588e+05
2.009493670886076111e-01 4.899396220920666511e-01 4.900327444121727050e-01 4.908708452931269117e-01 4.945957380973679540e-01 4.992518541026693124e-01 5.830619421980930417e-01 1.421162823152330112e+00 9.802171632694701486e+00 1.911440364329733654e+01 3.773886766450260666e+01 9.317131406823555153e+02 9.312721950224726243e+03 9.312281004564843897e+04 9.312236909998855554e+05
2.104430379746835555e-01 4.827069715086060864e-01 4.827941051744339962e-01 4.835783081668850736e-01 4.870636548000009114e-01 4.914203380913957364e-01 5.698406373365024757e-01 1.354043629787569980e+00 9.196073554298244801e+00 1.790944013708788418e+01 3.533617330266716294e+01 8.718193652504726288e+02 8.713849289761148611e+03 8.713414853486791253e+04 8.713371409859354608e+05
2.199367088607595000e-01 4.717139234648503043e-01 4.717955438480569419e-01 4.725301272969165134e-01 4.757949426251812941e-01 4.798759617855122284e-01 5.533343066714695446e-01 1.287917755531043262e+00 8.633752244126778663e+00 1.679579056478870669e+01 3.311986720611255919e+01 8.166755459896577349e+02 8.162510034585392532e+03 8.162085492054275528e+04 8.162043037801163737e+05
2.294303797468354444e-01 4.573913682272028325e-01 4.574678902126166902e-01 4.581565880813414648e-01 4.612174674978960498e-01 4.650435667685892116e-01 5.339133536410667347e-01 1.222611222365841854e+00 8.109589909613593051e+00 1.576178845099998327e+01 3.106618553377276370e+01 7.656772455068661429e+02 7.652655932754617425e+03 7.652244280523213092e+04 7.652203115300072823e+05
2.389240506329113889e-01 4.405183637209518777e-01 4.405901512496930295e-01 4.412362390083635622e-01 4.441077401580104111e-01 4.476971165950690001e-01 5.123058924621229915e-01 1.158393651132663127e+00 7.619271237838066035e+00 1.479802411195517919e+01 2.915552986018940729e+01 7.183158057754322954e+02 7.179193392480834518e+03 7.178796925953486061e+04 7.178757279300751397e+05
2.484177215189873333e-01 4.220404292106369470e-01 4.221078029954173916e-01 4.227141670584411703e-01 4.254091184496580635e-01 4.287778076886791800e-01 4.894142139910593325e-01 1.095778277014860969e+00 7.159418907252876885e+00 1.389679738529511788e+01 2.737155434137959631e+01 6.741598882334345717e+02 6.737800518471450232e+03 6.737420682085161388e+04 6.737382698446532013e+05
2.579113924050633333e-01 4.029643855929850305e-01 4.030276294089621403e-01 4.035968237527558511e-01 4.061265763918391336e-01 4.092887671906932368e-01 4.662082015700672044e-01 1.035402545363806492e+00 6.727345983301200150e+00 1.305172758100941621e+01 2.570049077642584479e+01 6.328411241564144802e+02 6.324784562093807835e+03 6.324421894146774139e+04 6.324385627352071460e+05
2.674050632911392222e-01 3.843474061793215046e-01 3.844067720336034610e-01 3.849410647221410131e-01 3.873156988934191580e-01 3.902839916075168114e-01 4.437132604612747944e-01 9.780059489988546240e-01 6.320932834374652032e+00 1.225751826256998278e+01 2.413068911896064606e+01 5.940428902257124264e+02 5.936969775601511174e+03 5.936623862935949001e+04 5.936589271669393638e+05
2.768987341772152222e-01 3.673041515987197636e-01 3.673598640088479028e-01 3.678612757000014333e-01 3.700897721051280009e-01 3.728753926115362938e-01 4.230165617268848433e-01 9.244282528803702270e-01 5.938545164415224953e+00 1.150978617723172981e+01 2.265226820286473952e+01 5.574914054332492697e+02 5.571608316968103281e+03 5.571277743231664499e+04 5.571244685858021257e+05
2.863924050632911111e-01 3.529187667784327020e-01 3.529710263366887535e-01 3.534413623609932720e-01 3.555317446912354407e-01 3.581447226040381793e-01 4.051783250344874188e-01 8.755143493389796472e-01 5.578874592383901820e+00 1.080483041798937194e+01 2.125674206920031040e+01 5.229485013273254026e+02 5.226308744372247929e+03 5.225991117482147820e+04 5.225959354793137172e+05
2.958860759493671111e-01 3.420053074375476454e-01 3.420542937981797538e-01 3.424951710438686181e-01 3.444546254691525089e-01 3.469039435007574279e-01 3.909916680696452485e-01 8.318689137585233428e-01 5.240641370647304953e+00 1.013927743385706215e+01 1.993654956027657477e+01 4.902056116284132372e+02 4.898978068517194515e+03 4.898670263740500377e+04 4.898639483262831345e+05
3.053797468354430555e-01 3.347830322344297338e-01 3.348289066310211615e-01 3.352417762003437884e-01 3.370767520640000070e-01 3.393704718935702802e-01 3.806574288258350869e-01 7.935269981484829316e-01 4.922222691374962267e+00 9.509662350515494467e+00 1.868454166879655887e+01 4.590787489462877033e+02 4.587774442172767522e+03 4.587473137443755695e+04 4.587443006970855058e+05
3.148734177215190000e-01 3.306404526199435145e-01 3.306833599974778326e-01 3.310695263952867506e-01 3.327858214966596395e-01 3.349311903733758200e-01 3.735478301542664026e-01 7.597142279631723394e-01 4.621378206052231263e+00 8.912115959484520289e+00 1.749359146634909479e+01 4.294044157958487631e+02 4.291068393884908801e+03 4.290770817477550736e+04 4.290741059836814529e+05
3.243670886075949444e-01 3.281698731017004267e-01 3.282099439305117827e-01 3.285705813898137650e-01 3.301734145422670630e-01 3.321769559828336993e-01 3.682407019130330417e-01 7.288781612150265765e-01 4.335252754234961259e+00 8.342335635368222313e+00 1.635650139763474442e+01 4.010364579864278767e+02 4.007411051006363323e+03 4.007115698120571324e+04 4.007086162831992260e+05
3.338607594936708889e-01 3.255351170509415692e-01 3.255724688763178554e-01 3.259086353047043194e-01 3.274027083197553756e-01 3.292702995885691819e-01 3.628869424272178623e-01 6.990533708137045554e-01 4.060717654678571265e+00 7.795900192306200793e+00 1.526626526756145985e+01 3.738437888798138715e+02 3.735508072744680248e+03 3.735215091139334254e+04 3.735185792978800018e+05
3.433544303797468333e-01 3.210466700737180656e-01 3.210814088444692849e-01 3.213940577812301469e-01 3.227836086112784719e-01 3.245205471488388227e-01 3.557854408249256362e-01 6.684343775857939374e-01 3.794923745194477060e+00 7.268800820315235889e+00 1.421655497055675355e+01 3.477087541821495620e+02 3.474198121790832374e+03 3.473909179787766334e+04 3.473880285587459803e+05
3.528481012658227778e-01 3.136754911575275195e-01 3.137077123686187741e-01 3.139977032684400648e-01 3.152865517120901906e-01 3.168976122666529172e-01 3.458967022487814957e-01 6.358876020700672260e-01 3.535796600282923752e+00 6.757917709408320484e+00 1.320215992765911217e+01 3.225257864036971682e+02 3.222434784616553770e+03 3.222152476674512218e+04 3.222124245880307863e+05
3.623417721518987777e-01 3.032412474777069211e-01 3.032710371555596973e-01 3.035391442562347941e-01 3.047307313703461751e-01 3.062202152629854290e-01 3.330309253304922223e-01 6.011380260055600999e-01 3.282209032756239431e+00 6.261176818034771330e+00 1.221911238859183690e+01 2.982000197753309862e+02 2.979271026526009791e+03 2.978998109403280250e+04 2.978970817691007396e+05
3.718354430379746667e-01 2.901810281286257287e-01 2.902084636825139063e-01 2.904553836675077827e-01 2.915528058230359432e-01 2.929245835174461576e-01 3.176165820168298515e-01 5.645365670106666789e-01 3.033736416949035064e+00 5.777291805769444899e+00 1.126440258341026279e+01 2.746457199101695892e+02 2.743845569848538162e+03 2.743584406923222559e+04 2.743558290630690753e+05
3.813291139240506666e-01 2.750517996770492357e-01 2.750769506358632377e-01 2.753033092651890335e-01 2.763093476177481689e-01 2.775668955584471020e-01 3.002027584910276214e-01 5.265613878168332596e-01 2.790147681074889530e+00 5.305243562472729657e+00 1.033543532526840991e+01 2.517846399394610728e+02 2.515370933197517388e+03 2.515123386577807833e+04 2.515098631915837177e+05
3.908227848101266111e-01 2.580930410633967553e-01 2.581159697136938269e-01 2.583223275663674712e-01 2.592394735782503346e-01 2.603859060931039138e-01 2.810216913604680622e-01 4.873795440341101015e-01 2.550958070770530384e+00 4.843823100477663957e+00 9.429553159891931102e+00 2.295445960117767470e+02 2.293123122748197147e+03 2.292890839011239586e+04 2.292867610637544130e+05
4.003164556962025555e-01 2.391538551977231697e-01 2.391746171362549855e-01 2.393614745830413004e-01 2.401919521243138511e-01 2.412300490509045048e-01 2.599157937295366594e-01 4.467732405158579834e-01 2.315347708379071889e+00 4.391541561560420526e+00 8.543929267923116910e+00 2.078585391733325594e+02 2.076433007036546314e+03 2.076217768566868108e+04 2.076196244719900424e+05
4.098101265822785000e-01 2.180628771702743385e-01 2.180815217819484508e-01 2.182493232870153510e-01 2.189951077539794566e-01 2.199273383376845747e-01 2.367074888443766456e-01 4.045089939112972988e-01 2.082524044580503997e+00 3.946985211990733600e+00 7.675907546811192361e+00 1.866641796181932307e+02 1.864679230287399832e+03 1.864482973697946727e+04 1.864463348039001285e+05
4.193037974683544444e-01 1.952128880391336141e-01 1.952294589095258937e-01 1.953785967430562986e-01 1.960414315587470091e-01 1.968699750783603764e-01 2.117837584314013477e-01 3.609215919618110613e-01 1.852299927265907975e+00 3.509386966492682447e+00 6.823561044946231391e+00 1.659039168107165665e+02 1.657282252114813673e+03 1.657106560515578531e+04 1.657088991355654725e+05
4.287974683544303889e-01 1.719364390271678478e-01 1.719509742971742916e-01 1.720817917272322584e-01 1.726632025274898452e-01 1.733899660278118149e-01 1.864717090336075189e-01 3.172891390915645315e-01 1.625463439671134935e+00 3.078990440315102273e+00 5.986044441603036503e+00 1.455246365034238920e+02 1.453698937082994235e+03 1.453544194287869686e+04 1.453528720008357486e+05
4.382911392405063333e-01 1.503083021902165972e-01 1.503208348591544008e-01 1.504336288795947441e-01 1.509349356371073314e-01 1.515615690839980656e-01 1.628409711280311978e-01 2.756349915683626861e-01 1.403575195971677791e+00 2.656842089753139291e+00 5.163375877316061846e+00 1.254769976803363249e+02 1.253417202083651546e+03 1.253281924611680188e+04 1.253268396864483075e+05
4.477848101265822778e-01 1.323253196621401728e-01 1.323358778445290207e-01 1.324309014860287070e-01 1.328532287815828994e-01 1.333811379010256259e-01 1.428835020509947595e-01 2.379071435506859844e-01 1.188143558547598122e+00 2.243961797433056127e+00 4.355598275203972136e+00 1.057141492082079566e+02 1.055950564205120372e+03 1.055831471417424291e+04 1.055819562138654728e+05
4.572784810126582222e-01 1.188237593332763381e-01 1.188323664736114643e-01 1.189098307366276003e-01 1.192541163500326212e-01 1.196844733667889044e-01 1.274308996684019868e-01 2.048951626845328389e-01 9.795377928458415262e-01 1.840251826358406673e+00 3.561679893383536744e+00 8.619022711058980235e+01 8.608328572718984333e+02 8.607259158884984572e+03 8.607152217501583800e+04
4.667721518987341667e-01 1.087597631652900271e-01 1.087664382143268965e-01 1.088265136556586798e-01 1.090935156171333048e-01 1.094272680689765964e-01 1.154348122021556927e-01 1.755102535339466141e-01 7.762646668518560222e-01 1.443769570538422142e+00 2.778779377911554160e+00 6.685925013182189502e+01 6.676136634497312343e+02 6.675157796628825054e+03 6.675059912841976620e+04
4.762658227848101111e-01 9.942102752859760528e-02 9.942578508397695303e-02 9.946860308239109660e-02 9.965890529756508964e-02 9.989678306653258788e-02 1.041785829079474035e-01 1.469965813220956430e-01 5.751765654635779823e-01 1.050932103398558359e+00 2.002443179268519113e+00 4.767497482102663753e+01 4.758549589625089880e+02 4.757654800377332322e+03 4.757565321452556964e+04
4.857594936708861111e-01 8.775236923523865862e-02 8.775521964866887792e-02 8.778087336954083775e-02 8.789488990674955426e-02 8.803741057826046379e-02 9.060278266545664094e-02 1.162565035374185096e-01 3.727937122570371686e-01 6.578350552788356786e-01 1.227917741322432699e+00 2.859188667141508944e+01 2.851290953910337862e+02 2.850501182587220228e+03 2.850422205454908544e+04
4.952531645569620555e-01 7.245094180094380221e-02 7.245189125360637639e-02 7.246043632756954400e-02 7.249841443407248343e-02 7.254588706720117852e-02 7.340039446351753760e-02 8.194546842668121167e-02 1.673962080583178968e-01 2.623414743156919915e-01 4.522320068304401808e-01 9.566977567538351934e+00 9.501771719917503844e+01 9.495251135155418751e+02 9.494599076679211066e+03
5.047468354430380000e-01 7.245094180094413527e-02 7.245189125360670945e-02 7.246043632756987707e-02 7.249841443407281649e-02 7.254588706720151159e-02 7.340039446351787067e-02 8.194546842668154474e-02 1.673962080583182299e-01 2.623414743156923246e-01 4.522320068304405138e-01 9.566977567538353711e+00 9.501771719917503844e+01 9.495251135155418751e+02 9.494599076679211066e+03
5.142405063291139999e-01 8.775236923523899168e-02 8.775521964866921099e-02 8.778087336954117081e-02 8.789488990674988733e-02 8.803741057826079686e-02 9.060278266545700177e-02 1.162565035374190647e-01 3.727937122570397221e-01 6.578350552788404526e-01 1.227917741322441803e+00 2.859188667141531326e+01 2.851290953910360031e+02 2.850501182587242511e+03 2.850422205454930736e+04
5.237341772151898889e-01 9.942102752859760528e-02 9.942578508397695303e-02 9.946860308239109660e-02 9.965890529756508964e-02 9.989678306653258788e-02 1.041785829079474035e-01 1.469965813220956430e-01 5.751765654635779823e-01 1.050932103398558359e+00 2.002443179268519113e+00 4.767497482102663753e+01 4.758549589625089880e+02 4.757654800377332322e+03 4.757565321452556964e+04
5.332278481012657778e-01 1.087597631652910818e-01 1.087664382143279512e-01 1.088265136556597346e-01 1.090935156171343595e-01 1.094272680689776511e-01 1.154348122021567474e-01 1.755102535339476688e-01 7.762646668518571325e-01 1.443769570538423030e+00 2.778779377911555049e+00 6.685925013182189502e+01 6.676136634497312343e+02 6.675157796628825054e+03 6.675059912841976620e+04
5.427215189873417778e-01 1.188237593332769904e-01 1.188323664736121166e-01 1.189098307366282525e-01 1.192541163500332735e-01 1.196844733667895566e-01 1.274308996684026529e-01 2.048951626845335050e-01 9.795377928458421923e-01 1.840251826358407339e+00 3.561679893383537632e+00 8.619022711058980235e+01 8.608328572718984333e+02 8.607259158884984572e+03 8.607152217501583800e+04
5.522151898734177777e-01 1.323253196621408112e-01 1.323358778445296591e-01 1.324309014860293454e-01 1.328532287815835378e-01 1.333811379010262643e-01 1.428835020509953979e-01 2.379071435506867338e-01 1.188143558547600120e+00 2.243961797433059679e+00 4.355598275203978353e+00 1.057141492082080703e+02 1.055950564205121509e+03 1.055831471417425382e+04 1.055819562138655892e+05
5.617088607594936667e-01 1.503083021902175964e-01 1.503208348591554000e-01 1.504336288795957433e-01 1.509349356371083306e-01 1.515615690839990648e-01 1.628409711280321970e-01 2.756349915683636853e-01 1.403575195971678902e+00 2.656842089753140179e+00 5.163375877316062734e+00 1.254769976803363249e+02 1.253417202083651546e+03 1.253281924611680188e+04 1.253268396864483075e+05
5.712025316455695556e-01 1.719364390271678478e-01 1.719509742971742916e-01 1.720817917272322306e-01 1.726632025274898175e-01 1.733899660278118149e-01 1.864717090336075189e-01 3.172891390915644205e-01 1.625463439671133825e+00 3.078990440315100052e+00 5.986044441603032062e+00 1.455246365034237783e+02 1.453698937082993098e+03 1.453544194287868595e+04 1.453528720008356322e+05
5.806962025316455556e-01 1.952128880391332810e-01 1.952294589095255606e-01 1.953785967430559656e-01 1.960414315587466760e-01 1.968699750783600433e-01 2.117837584314010146e-01 3.609215919618107282e-01 1.852299927265907753e+00 3.509386966492682447e+00 6.823561044946231391e+00 1.659039168107165665e+02 1.657282252114813673e+03 1.657106560515578531e+04 1.657088991355654725e+05
5.901898734177215555e-01 2.180628771702747548e-01 2.180815217819488672e-01 2.182493232870157673e-01 2.189951077539798729e-01 2.199273383376849911e-01 2.367074888443770619e-01 4.045089939112976873e-01 2.082524044580504441e+00 3.946985211990734044e+00 7.675907546811193249e+00 1.866641796181932307e+02 1.864679230287399832e+03 1.864482973697946727e+04 1.864463348039001285e+05
5.996835443037975555e-01 2.391538551977233362e-01 2.391746171362551521e-01 2.393614745830414670e-01 2.401919521243140176e-01 2.412300490509046991e-01 2.599157937295368259e-01 4.467732405158584275e-01 2.315347708379074554e+00 4.391541561560425855e+00 8.543929267923129345e+00 2.078585391733328436e+02 2.076433007036549043e+03 2.076217768566871018e+04 2.076196244719903043e+05
6.091772151898734444e-01 2.580930410633964223e-01 2.581159697136934938e-01 2.583223275663671381e-01 2.592394735782500015e-01 2.603859060931035807e-01 2.810216913604677846e-01 4.873795440341099905e-01 2.550958070770532160e+00 4.843823100477668397e+00 9.429553159891939984e+00 2.295445960117769744e+02 2.293123122748199421e+03 2.292890839011241769e+04 2.292867610637546459e+05
6.186708860759493334e-01 2.750517996770485141e-01 2.750769506358625160e-01 2.753033092651883118e-01 2.763093476177474472e-01 2.775668955584463804e-01 3.002027584910268998e-01 5.265613878168324824e-01 2.790147681074888641e+00 5.305243562472728769e+00 1.033543532526840991e+01 2.517846399394610728e+02 2.515370933197517388e+03 2.515123386577807833e+04 2.515098631915837177e+05
6.281645569620253333e-01 2.901810281286252291e-01 2.902084636825134067e-01 2.904553836675072831e-01 2.915528058230354436e-01 2.929245835174456580e-01 3.176165820168292964e-01 5.645365670106661238e-01 3.033736416949034620e+00 5.777291805769444011e+00 1.126440258341026279e+01 2.746457199101695892e+02 2.743845569848538162e+03 2.743584406923222559e+04 2.743558290630690753e+05
6.376582278481013333e-01 3.032412474777068101e-01 3.032710371555595863e-01 3.035391442562346831e-01 3.047307313703460641e-01 3.062202152629853180e-01 3.330309253304921668e-01 6.011380260055603220e-01 3.282209032756241651e+00 6.261176818034776659e+00 1.221911238859184756e+01 2.982000197753312136e+02 2.979271026526012975e+03 2.978998109403282797e+04 2.978970817691009725e+05
6.471518987341772222e-01 3.136754911575266314e-01 3.137077123686178859e-01 3.139977032684391767e-01 3.152865517120893024e-01 3.168976122666520290e-01 3.458967022487806076e-01 6.358876020700663378e-01 3.535796600282922864e+00 6.757917709408319595e+00 1.320215992765911217e+01 3.225257864036971682e+02 3.222434784616553770e+03 3.222152476674512218e+04 3.222124245880307863e+05
6.566455696202532222e-01 3.210466700737183432e-01 3.210814088444695624e-01 3.213940577812304245e-01 3.227836086112787495e-01 3.245205471488391002e-01 3.557854408249259692e-01 6.684343775857943815e-01 3.794923745194478393e+00 7.268800820315238553e+00 1.421655497055675887e+01 3.477087541821497325e+02 3.474198121790834193e+03 3.473909179787767789e+04 3.473880285587460967e+05
6.661392405063291111e-01 3.255351170509416803e-01 3.255724688763179664e-01 3.259086353047044304e-01 3.274027083197554866e-01 3.292702995885692929e-01 3.628869424272179733e-01 6.990533708137045554e-01 4.060717654678571265e+00 7.795900192306200793e+00 1.526626526756145985e+01 3.738437888798138715e+02 3.735508072744680248e+03 3.735215091139334254e+04 3.735185792978800018e+05
6.756329113924051111e-01 3.281698731016994830e-01 3.282099439305108390e-01 3.285705813898128214e-01 3.301734145422661193e-01 3.321769559828327556e-01 3.682407019130320980e-01 7.288781612150256883e-01 4.335252754234962147e+00 8.342335635368225866e+00 1.635650139763475153e+01 4.010364579864279335e+02 4.007411051006364232e+03 4.007115698120572779e+04 4.007086162831993424e+05
6.851265822784810000e-01 3.306404526199422933e-01 3.306833599974766114e-01 3.310695263952855294e-01 3.327858214966584183e-01 3.349311903733745988e-01 3.735478301542651813e-01 7.597142279631711181e-01 4.621378206052230375e+00 8.912115959484518513e+00 1.749359146634909479e+01 4.294044157958487631e+02 4.291068393884908801e+03 4.290770817477550736e+04 4.290741059836814529e+05
6.946202531645570000e-01 3.347830322344291787e-01 3.348289066310206064e-01 3.352417762003432333e-01 3.370767520639994519e-01 3.393704718935697251e-01 3.806574288258345318e-01 7.935269981484827095e-01 4.922222691374964931e+00 9.509662350515501572e+00 1.868454166879657308e+01 4.590787489462879876e+02 4.587774442172770250e+03 4.587473137443758606e+04 4.587443006970857969e+05
7.041139240506328889e-01 3.420053074375456470e-01 3.420542937981777554e-01 3.424951710438666197e-01 3.444546254691505105e-01 3.469039435007554295e-01 3.909916680696432500e-01 8.318689137585213444e-01 5.240641370647303177e+00 1.013927743385706037e+01 1.993654956027657477e+01 4.902056116284132372e+02 4.898978068517194515e+03 4.898670263740500377e+04 4.898639483262831345e+05
7.136075949367088889e-01 3.529187667784314253e-01 3.529710263366874767e-01 3.534413623609919952e-01 3.555317446912341639e-01 3.581447226040369025e-01 4.051783250344861420e-01 8.755143493389783149e-01 5.578874592383900932e+00 1.080483041798937016e+01 2.125674206920030684e+01 5.229485013273254026e+02 5.226308744372247929e+03 5.225991117482147820e+04 5.225959354793137172e+05
7.231012658227847778e-01 3.673041515987192085e-01 3.673598640088473477e-01 3.678612757000008782e-01 3.700897721051274458e-01 3.728753926115357387e-01 4.230165617268842881e-01 9.244282528803696719e-01 5.938545164415224065e+00 1.150978617723172803e+01 2.265226820286473952e+01 5.574914054332492697e+02 5.571608316968103281e+03 5.571277743231664499e+04 5.571244685858021257e+05
7.325949367088607778e-01 3.843474061793188956e-01 3.844067720336008520e-01 3.849410647221384041e-01 3.873156988934165490e-01 3.902839916075142024e-01 4.437132604612722409e-01 9.780059489988519594e-01 6.320932834374649367e+00 1.225751826256998100e+01 2.413068911896064250e+01 5.940428902257124264e+02 5.936969775601511174e+03 5.936623862935949001e+04 5.936589271669393638e+05
7.420886075949367777e-01 4.029643855929824769e-01 4.030276294089595868e-01 4.035968237527532976e-01 4.061265763918365801e-01 4.092887671906906832e-01 4.662082015700647064e-01 1.035402545363804494e+00 6.727345983301201926e+00 1.305172758100942154e+01 2.570049077642586255e+01 6.328411241564149350e+02 6.324784562093812383e+03 6.324421894146778504e+04 6.324385627352074953e+05
7.515822784810126667e-01 4.220404292106353927e-01 4.221078029954158373e-01 4.227141670584396160e-01 4.254091184496565092e-01 4.287778076886776257e-01 4.894142139910577782e-01 1.095778277014859414e+00 7.159418907252875108e+00 1.389679738529511610e+01 2.737155434137959631e+01 6.741598882334345717e+02 6.737800518471450232e+03 6.737420682085161388e+04 6.737382698446532013e+05
7.610759493670886666e-01 4.405183637209509895e-01 4.405901512496921413e-01 4.412362390083626740e-01 4.441077401580095230e-01 4.476971165950681120e-01 5.123058924621221033e-01 1.158393651132662683e+00 7.619271237838066924e+00 1.479802411195518275e+01 2.915552986018941439e+01 7.183158057754325228e+02 7.179193392480836337e+03 7.178796925953488972e+04 7.178757279300752562e+05
7.705696202531645556e-01 4.573913682272016668e-01 4.574678902126155244e-01 4.581565880813402991e-01 4.612174674978948841e-01 4.650435667685880459e-01 5.339133536410656244e-01 1.222611222365840744e+00 8.109589909613591274e+00 1.576178845099998149e+01 3.106618553377276370e+01 7.656772455068661429e+02 7.652655932754617425e+03 7.652244280523213092e+04 7.652203115300072823e+05
7.800632911392405555e-01 4.717139234648500268e-01 4.717955438480566643e-01 4.725301272969162358e-01 4.757949426251810165e-01 4.798759617855119508e-01 5.533343066714693226e-01 1.287917755531043262e+00 8.633752244126782216e+00 1.679579056478871379e+01 3.311986720611257340e+01 8.166755459896580760e+02 8.162510034585396170e+03 8.162085492054278438e+04 8.162043037801167229e+05
7.895569620253164445e-01 4.827069715086053647e-01 4.827941051744332746e-01 4.835783081668843519e-01 4.870636548000001897e-01 4.914203380913950148e-01 5.698406373365018096e-01 1.354043629787569314e+00 9.196073554298244801e+00 1.790944013708788418e+01 3.533617330266716294e+01 8.718193652504726288e+02 8.713849289761148611e+03 8.713414853486791253e+04 8.713371409859354608e+05
7.990506329113924444e-01 4.899396220920655964e-01 4.900327444121716503e-01 4.908708452931258570e-01 4.945957380973668993e-01 4.992518541026682577e-01 5.830619421980919315e-01 1.421162823152329224e+00 9.802171632694703263e+00 1.911440364329734010e+01 3.773886766450261376e+01 9.317131406823557427e+02 9.312721950224728062e+03 9.312281004564845352e+04 9.312236909998857882e+05
8.085443037974683334e-01 4.934901700519919721e-01 4.935898287992223077e-01 4.944867575242954949e-01 4.984731074135096418e-01 5.034560447750273671e-01 5.931489172823456446e-01 1.490077642355528864e+00 1.045936489308736128e+01 2.042523961612273098e+01 4.035698906219347037e+01 9.970809624735890111e+02 9.966368213205421853e+03 9.965924072052373958e+04 9.965879657937070588e+05
8.180379746835443333e-01 4.939789198844951046e-01 4.940857502604096840e-01 4.950472236436406770e-01 4.993204386802229666e-01 5.046619574759508842e-01 6.008092957990524008e-01 1.562282679030067678e+00 1.117701651134022178e+01 2.186005410279594585e+01 4.322612928570740110e+01 1.068797738065457224e+03 1.068353157037561141e+04 1.068308698934771528e+05 1.068304253124492476e+06
8.275316455696202222e-01 4.924292838655058846e-01 4.925440276688984320e-01 4.935767218994315253e-01 4.981664740351341991e-01 5.039036642047625136e-01 6.071730872580717309e-01 1.639867317791163792e+00 1.196680962312208685e+01 2.344118996237866526e+01 4.638995064089182563e+01 1.147930463209523396e+03 1.147487276854044649e+04 1.147442958218496642e+05 1.147438526354942005e+06
8.370253164556962222e-01 4.900079746079840648e-01 4.901315049913782529e-01 4.912432784419261123e-01 4.961844937776942466e-01 5.023610129474044284e-01 6.135383580021882555e-01 1.725311808550025638e+00 1.284304631402839902e+01 2.519608465344881409e+01 4.990216133228964424e+01 1.235793841916649399e+03 1.235352834739502214e+04 1.235308734021787677e+05 1.235304323950016173e+06
8.465189873417722222e-01 4.877597421432298130e-01 4.878930960308875964e-01 4.890932810198075353e-01 4.944274365261183135e-01 5.010951309090068140e-01 6.211136298010003776e-01 1.821298618720935458e+00 1.382314850792028516e+01 2.715853727369734116e+01 5.382931480525145673e+01 1.334026636319848876e+03 1.333587652551919928e+04 1.333543754175126960e+05 1.333539364337447798e+06
8.560126582278481111e-01 4.864502116499146989e-01 4.865946328479403560e-01 4.878944236301710480e-01 4.936712715511963889e-01 5.008923314524781345e-01 6.308714096755489997e-01 1.930662191906257430e+00 1.492857001421334218e+01 2.937068981677676760e+01 5.825492942190362555e+01 1.444698430467992694e+03 1.444260625277507825e+04 1.444216844758459192e+05 1.444212466706554173e+06
8.655063291139241111e-01 4.865688507256093476e-01 4.867258482522250906e-01 4.881388259917670003e-01 4.944187270563976111e-01 5.022686033871858191e-01 6.435663773413745625e-01 2.056544116883261442e+00 1.618632151230213267e+01 3.188607417387865439e+01 6.328557949703169783e+01 1.570461835008377875e+03 1.570023923042724709e+04 1.569980131846159638e+05 1.569975752726502949e+06
8.750000000000000000e-01 4.884637633602694207e-01 4.886351919316979653e-01 4.901780490745551444e-01 4.970351919316979838e-01 5.056066205031265470e-01 6.598923347888409063e-01 2.202749477645983944e+00 1.763132090621741455e+01 3.477417804907456400e+01 6.905989233478885581e+01 1.714774178049074635e+03 1.714334560662050353e+04 1.714290598923348007e+05 1.714286202749477699e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod0p5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.491590037073423747e-01 3.493304322787709193e-01 3.508732894216280984e-01 3.577304322787709379e-01 3.663018608501995010e-01 5.205875751359138048e-01 2.063444717993056621e+00 1.749201614656448811e+01 3.463487328942163401e+01 6.892058757513592582e+01 1.714634873289421876e+03 1.714320630186085327e+04 1.714289205875751504e+05 1.714286063444718020e+06
1.344936708860759444e-01 3.425696395784613713e-01 3.427266371050771143e-01 3.441396148446190240e-01 3.504195159092496348e-01 3.582693922400378983e-01 4.995671661942265307e-01 1.912544905736112799e+00 1.604232230115497515e+01 3.174207496273148976e+01 6.314158028588452254e+01 1.570317835797229691e+03 1.570009523121609345e+04 1.569978691854047356e+05 1.569975608727290994e+06
1.439873417721518889e-01 3.359886164594956259e-01 3.361330376575212830e-01 3.374328284397519750e-01 3.432096763607773160e-01 3.504307362620590616e-01 4.804098144851298713e-01 1.780200596715838302e+00 1.477810841902292260e+01 2.922022822158634980e+01 5.810446782671320420e+01 1.444547968872802130e+03 1.444245579117988746e+04 1.444215340142507339e+05 1.444212316244959133e+06
1.534810126582278333e-01 3.294000286927216137e-01 3.295333825803793970e-01 3.307335675692993360e-01 3.360677230756101141e-01 3.427354174584986701e-01 4.627539163504921227e-01 1.662938905270426870e+00 1.366478879446977324e+01 2.700017756024682569e+01 5.367095509180093416e+01 1.333868276606398013e+03 1.333571816580574523e+04 1.333542170577991928e+05 1.333539205977733945e+06
1.629746835443038055e-01 3.227866399267881881e-01 3.229101703101823762e-01 3.240219437607302355e-01 3.289631590964983698e-01 3.351396782662086071e-01 4.463170233209923232e-01 1.558090473868829484e+00 1.267582497934719932e+01 2.502886331876761261e+01 4.973493999760843565e+01 1.235626620581967927e+03 1.235336112606033930e+04 1.235307061808440485e+05 1.235304156728681177e+06
1.724683544303797500e-01 3.161300133693258352e-01 3.162447571727183826e-01 3.172774514032514759e-01 3.218672035389541497e-01 3.276043937085824087e-01 4.308738167618916814e-01 1.463568047294984131e+00 1.179051035262590830e+01 2.326489069188248848e+01 4.621365137039565241e+01 1.147754163939027421e+03 1.147469646926995119e+04 1.147441195225791889e+05 1.147438350055671763e+06
1.819620253164556944e-01 3.094106988571291850e-01 3.095175292330437644e-01 3.104790026162747574e-01 3.147522176528570470e-01 3.200937364485849090e-01 4.162410747716864257e-01 1.377714458002701647e+00 1.099244829031285242e+01 2.167548588176857649e+01 4.304156106468002463e+01 1.068613169844429649e+03 1.068334700215458179e+04 1.068306853252560977e+05 1.068304068556271261e+06
1.914556962025316666e-01 3.026084857411932560e-01 3.027081444884235917e-01 3.036050732134967789e-01 3.075914231027109258e-01 3.125743604642286511e-01 4.022672329715469841e-01 1.299195958044730315e+00 1.026848320877656207e+01 2.023435793181193176e+01 4.016610737788267471e+01 9.968900807892781586e+02 9.966177331521110318e+03 9.965904983883943351e+04 9.965877749120227527e+05
2.009493670886076111e-01 2.957027307214312173e-01 2.957958530415372711e-01 2.966339539224914779e-01 3.003588467267325202e-01 3.050149627320338785e-01 3.888250508274575523e-01 1.226925931781694734e+00 9.607934741324065442e+00 1.892016675192670050e+01 3.754463077313197061e+01 9.315189037909849503e+02 9.312527713333356587e+03 9.312261580875708023e+04 9.312234967629942112e+05
2.104430379746835555e-01 2.886727694530235588e-01 2.887599031188514687e-01 2.895441061113025460e-01 2.930294527444183839e-01 2.973861360358132089e-01 3.758064352809199482e-01 1.160009427731987675e+00 9.002039352242663384e+00 1.771540593503230099e+01 3.514213910061157975e+01 8.716253310484170242e+02 8.713655255559093348e+03 8.713395450066585909e+04 8.713369469517334364e+05
2.199367088607595000e-01 2.814984197868844462e-01 2.815800401700910838e-01 2.823146236189506553e-01 2.855794389472154360e-01 2.896604581075463702e-01 3.631188029935037420e-01 1.097702251853077238e+00 8.443536740448813305e+00 1.660557506111074133e+01 3.292965170243459738e+01 8.164853304859797163e+02 8.162319819081714741e+03 8.162066470503907476e+04 8.162041135646126932e+05
2.294303797468354444e-01 2.741605826467373719e-01 2.742371046321512296e-01 2.749258025008760042e-01 2.779866819174305892e-01 2.818127811881237510e-01 3.506825680606012741e-01 1.039380436785376283e+00 7.926359124033127479e+00 1.557855766541951859e+01 3.088295474819229725e+01 7.654940147212856800e+02 7.652472701969037189e+03 7.652225957444655069e+04 7.652201282992217457e+05
2.389240506329113889e-01 2.666419434642428588e-01 2.667137309929840105e-01 2.673598187516545432e-01 2.702313199013013922e-01 2.738206963383599812e-01 3.384294722054139726e-01 9.845172308759542190e-01 7.445394817581356683e+00 1.462414769169847162e+01 2.898165343993269971e+01 7.181419293551756482e+02 7.179019516060578098e+03 7.178779538311460055e+04 7.178755540536548942e+05
2.484177215189873333e-01 2.589277723889165661e-01 2.589951461736970106e-01 2.596015102367207894e-01 2.622964616279376826e-01 2.656651508669587991e-01 3.263015571693389516e-01 9.326656201931404766e-01 6.996306250431156393e+00 1.373368472847339739e+01 2.720844168455787582e+01 6.739967755766128903e+02 6.737637405814628437e+03 6.737404370819478936e+04 6.737381067319964059e+05
2.579113924050633333e-01 2.510068146721664561e-01 2.510700584881435660e-01 2.516392528319372768e-01 2.541690054710205593e-01 2.573311962698746624e-01 3.142506306492486301e-01 8.834449744429879736e-01 6.575388412380381631e+00 1.289977001008859681e+01 2.554853320550502715e+01 6.326891665854936946e+02 6.324632604522887050e+03 6.324406698389682424e+04 6.324384107776362216e+05
2.674050632911392222e-01 2.428722531061093814e-01 2.429316189603913378e-01 2.434659116489289177e-01 2.458405458202070348e-01 2.488088385343047160e-01 3.022381073880626712e-01 8.365307959256425008e-01 6.179457681301440353e+00 1.211604310949677021e+01 2.398921396588743349e+01 5.939014150726392245e+02 5.936828300448437403e+03 5.936609715420641442e+04 5.936587856917862082e+05
2.768987341772152222e-01 2.345227114993577444e-01 2.345784239094859114e-01 2.350798356006393863e-01 2.373083320057660095e-01 2.400939525121742468e-01 2.902351216275227963e-01 7.916468127810082356e-01 5.805763724315862184e+00 1.137700473713236704e+01 2.251948676276537853e+01 5.573586239931498767e+02 5.571475535528004002e+03 5.571264465087654389e+04 5.571243358043619664e+05
2.863924050632911111e-01 2.259632511369222552e-01 2.260155106951783066e-01 2.264858467194827973e-01 2.285762290497249938e-01 2.311892069625277324e-01 2.782228093929769441e-01 7.485588336974692281e-01 5.451919076742391290e+00 1.067787490234786141e+01 2.112978655355879809e+01 5.228215458116839045e+02 5.226181788856606545e+03 5.225978421930583136e+04 5.225958085237980704e+05
2.958860759493671111e-01 2.172062902168452603e-01 2.172552765774773686e-01 2.176961538231662330e-01 2.196556082484501515e-01 2.221049262800550150e-01 2.661926508489428356e-01 7.070698965378209300e-01 5.115842353426602429e+00 1.001447841663635963e+01 1.981175054305587580e+01 4.900808126111925276e+02 4.898853269499973976e+03 4.898657783838778414e+04 4.898638235272659222e+05
3.053797468354430555e-01 2.082723486615264130e-01 2.083182230581178129e-01 2.087310926274404677e-01 2.105660684910966862e-01 2.128597883206669317e-01 2.541467452529317383e-01 6.670163145755796386e-01 4.795712007802058530e+00 9.383151666942591618e+00 1.855803098522365602e+01 4.589522382627147863e+02 4.587647931489194889e+03 4.587460486375398614e+04 4.587441741864019423e+05
3.148734177215190000e-01 1.991904869823012680e-01 1.992333943598355861e-01 1.996195607576445041e-01 2.013358558590174208e-01 2.034812247357335457e-01 2.420978645166241561e-01 6.282642623255301206e-01 4.489928240414589489e+00 8.780665993846877626e+00 1.736214150071145212e+01 4.292729658302110920e+02 4.290936943919270561e+03 4.290757672480986366e+04 4.290739745337158092e+05
3.243670886075949444e-01 1.899982680737130891e-01 1.900383389025244174e-01 1.903989763618264275e-01 1.920018095142797254e-01 1.940053509548463617e-01 2.300690968850457041e-01 5.907065561870392667e-01 4.197081149206973727e+00 8.204164030340235669e+00 1.621832979260675600e+01 4.008982863813998847e+02 4.007272879401335558e+03 4.007101880960068956e+04 4.007084781115942169e+05
3.338607594936708889e-01 1.807410259874632497e-01 1.807783778128395358e-01 1.811145442412259998e-01 1.826086172562770560e-01 1.844762085250908901e-01 2.180928513637395427e-01 5.542592797502261526e-01 3.915923563615092640e+00 7.651106101242722168e+00 1.512147117649798211e+01 3.736989947887503831e+02 3.735363278653616817e+03 3.735200611730227683e+04 3.735184345037889434e+05
3.433544303797468333e-01 1.714701787522940057e-01 1.715049175230452250e-01 1.718175664598060870e-01 1.732071172898543843e-01 1.749440558274147628e-01 2.062089495035016040e-01 5.188578862643699052e-01 3.645347253873052917e+00 7.119224328993811746e+00 1.406697847923532940e+01 3.475591776908281645e+02 3.474048545299510806e+03 3.473894222138633631e+04 3.473878789822546532e+05
3.528481012658227778e-01 1.622402791103466635e-01 1.622725003214379180e-01 1.625624912212592088e-01 1.638513396649093623e-01 1.654624002194720611e-01 1.944614902016006397e-01 4.844523900228863145e-01 3.384361388235742840e+00 6.606482497361139572e+00 1.305072471561193126e+01 3.223743511916499642e+02 3.222283349404506680e+03 3.222137333153307554e+04 3.222122731528187287e+05
3.623417721518987777e-01 1.531044686586817138e-01 1.531342583365344900e-01 1.534023654372095591e-01 1.545939525513209678e-01 1.560834364439602495e-01 1.828941465114670428e-01 4.510012471865349482e-01 3.132072253937213890e+00 6.111040039215746233e+00 1.206897560977281181e+01 2.980498829965119398e+02 2.979120889747190631e+03 2.978983095725398380e+04 2.978969316323219100e+05
3.718354430379746667e-01 1.441080065591691661e-01 1.441354421130573715e-01 1.443823620980512201e-01 1.454797842535793806e-01 1.468515619479895673e-01 1.715435604473732611e-01 4.184635454412101163e-01 2.887663395379578724e+00 5.631218784199988114e+00 1.111832956184080601e+01 2.744996468886001253e+02 2.743699496826968698e+03 2.743569799621065613e+04 2.743556829900474986e+05
3.813291139240506666e-01 1.352796160459266428e-01 1.353047670047406170e-01 1.355311256340664405e-01 1.365371639866255760e-01 1.377947119273244814e-01 1.604305748599050563e-01 3.867892041857106666e-01 2.650375497443766548e+00 5.165471378841607120e+00 1.019566314163728649e+01 2.516448677558299494e+02 2.515231161013886322e+03 2.515109409359444908e+04 2.515097234194000775e+05
3.908227848101266111e-01 1.266205833898764732e-01 1.266435120401735448e-01 1.268498698928471891e-01 1.277670159047300524e-01 1.289134484195836039e-01 1.495492336869478078e-01 3.559070863605898194e-01 2.419485613097009935e+00 4.712350642804143952e+00 9.298080702218410210e+00 2.294131235541032083e+02 2.292991650290523467e+03 2.292877691765472264e+04 2.292866295912967180e+05
4.003164556962025555e-01 1.180919400259751728e-01 1.181127019645069887e-01 1.182995594112933035e-01 1.191300369525658404e-01 1.201681338791565218e-01 1.388538785577886625e-01 3.257113253441100142e-01 2.194285793207323643e+00 4.270479646388672279e+00 8.422867352751369552e+00 2.077374772581608227e+02 2.076311945121374265e+03 2.076205662375350948e+04 2.076195034100748890e+05
4.098101265822785000e-01 1.096007946539279271e-01 1.096194392656020256e-01 1.097872407706689535e-01 1.105330252376330452e-01 1.114652558213381633e-01 1.282454063280302203e-01 2.960469113949508735e-01 1.974061962064157516e+00 3.838523129474387119e+00 7.567445464294846325e+00 1.865557175356768767e+02 1.864570768204883507e+03 1.864472127489695049e+04 1.864462263418176153e+05
4.193037974683544444e-01 1.009881714641624600e-01 1.010047423345547257e-01 1.011538801680851307e-01 1.018167149837758412e-01 1.026452585033892362e-01 1.175590418564302075e-01 2.666968753868398934e-01 1.758075210690936974e+00 3.415162249917711446e+00 6.729336328371259945e+00 1.658096920941416101e+02 1.657188027398238773e+03 1.657097138043920859e+04 1.657088049108489067e+05
4.287974683544303889e-01 9.202288644516760929e-02 9.203742171517405313e-02 9.216823914523200600e-02 9.274964994548959285e-02 9.347641344581157641e-02 1.065581564516072804e-01 2.373755865095643069e-01 1.545549887089134655e+00 2.999076887733101771e+00 5.906130889021036445e+00 1.454447229508418786e+02 1.453619023530412278e+03 1.453536202932611559e+04 1.453527920872831601e+05
4.382911392405063333e-01 8.240957432065676436e-02 8.242210698959458182e-02 8.253490101003491120e-02 8.303620776754749855e-02 8.366284121443821886e-02 9.494224325847137880e-02 2.077362636988028810e-01 1.335676468102118042e+00 2.588943361883579541e+00 5.095477149446502096e+00 1.254090989524667634e+02 1.253349303355782013e+03 1.253275134738893212e+04 1.253267717877204268e+05
4.477848101265822778e-01 7.182476753651635681e-02 7.183532571890520468e-02 7.193034936040490490e-02 7.235267665595908337e-02 7.288058577540180993e-02 8.238294992537094352e-02 1.774065914250621545e-01 1.127643006421974459e+00 2.183461245307432463e+00 4.295097723078348473e+00 1.056536486560823249e+02 1.055890063652994741e+03 1.055825421362211637e+04 1.055818957133133517e+05
4.572784810126582222e-01 6.000416869877454873e-02 6.001277583910967495e-02 6.009024010212580397e-02 6.043452571553083186e-02 6.086488273228711499e-02 6.861130903390019742e-02 1.460755720500310773e-01 9.207182022113397091e-01 1.781432235723904745e+00 3.502860302749035259e+00 8.613140751995528888e+01 8.607740376812639624e+02 8.607200339294351579e+03 8.607146335542520683e+04
4.667721518987341667e-01 4.691886911790654063e-02 4.692554416694340313e-02 4.698561960827520034e-02 4.725262156974982530e-02 4.758637402159310997e-02 5.359391815477219934e-02 1.136693594865631485e-01 7.144237728044725566e-01 1.381928676491038566e+00 2.716938483864170362e+00 6.679740923777450234e+01 6.675518225556838843e+02 6.675095955734777817e+03 6.675053728752571624e+04
4.762658227848101111e-01 3.310121440917475344e-02 3.310597196455410118e-02 3.314878996296825170e-02 3.333909217814224474e-02 3.357696994710973604e-02 3.785876978852455860e-02 8.067676820267279114e-02 5.088567523441551721e-01 9.846122902791355491e-01 1.936123366149096192e+00 4.760865500790720972e+01 4.757886391493895530e+02 4.757588480564212659e+03 4.757558689471244725e+04
4.857594936708861111e-01 2.021688629670235701e-02 2.021973671013257631e-02 2.024539043100453614e-02 2.035940696821325613e-02 2.050192763972415524e-02 2.306729972692034281e-02 4.872102059888221148e-02 3.052582293185008844e-01 5.902995723402993944e-01 1.160382258383896303e+00 2.852435118847655104e+01 2.850615599080952052e+02 2.850433647104281590e+03 2.850415451906614544e+04
4.952531645569620555e-01 1.203564758284019626e-02 1.203659703550277044e-02 1.204514210946593285e-02 1.208312021596888268e-02 1.213059284909757084e-02 1.298510024541393686e-02 2.153017420857760572e-02 1.069809138402142978e-01 2.019261800975883925e-01 3.918167126123365818e-01 9.506562273320248835e+00 9.495730190495693535e+01 9.494646982213237152e+02 9.494538661384993247e+03
5.047468354430380000e-01 1.545093861879937719e-02 1.545188807146195137e-02 1.546043314542511378e-02 1.549841125192806361e-02 1.554588388505675177e-02 1.640039128137311952e-02 2.494546524453678665e-02 1.103962048761734649e-01 2.053414711335475595e-01 3.952320036482957488e-01 9.509977564356209001e+00 9.496071719599289906e+01 9.494681135123596505e+02 9.494542076676028955e+03
5.142405063291139999e-01 3.026633887514444676e-02 3.026918928857466606e-02 3.029484300944662589e-02 3.040885954665534588e-02 3.055138021816624846e-02 3.311675230536245684e-02 5.877047317732451981e-02 3.153076818969451911e-01 6.003490249187458661e-01 1.170431710962347438e+00 2.853440064105521756e+01 2.850716093606758932e+02 2.850443696556882514e+03 2.850416456851894691e+04
5.237341772151898889e-01 4.952126567474008506e-02 4.952602323011943281e-02 4.956884122853358332e-02 4.975914344370757636e-02 4.999702121267506766e-02 5.427882105408989022e-02 9.709681946823811582e-02 5.252768036097205107e-01 1.001032341544700888e+00 1.952543417414661642e+00 4.762507505917277939e+01 4.758050592006551369e+02 4.757604900615478982e+03 4.757560331476371357e+04
5.332278481012657778e-01 6.944409806194101753e-02 6.945077311097788697e-02 6.951084855230967030e-02 6.977785051378429526e-02 7.011160296562758687e-02 7.611914709880668317e-02 1.361945884305976184e-01 7.369490017485069711e-01 1.404453905435073091e+00 2.739463712808205109e+00 6.681993446671853576e+01 6.675743477846278893e+02 6.675118480963722504e+03 6.675055981275465456e+04
5.427215189873417778e-01 8.836746152039900992e-02 8.837606866073413614e-02 8.845353292375027210e-02 8.879781853715529305e-02 8.922817555391157618e-02 9.697460185552465861e-02 1.744388648716555246e-01 9.490814950329641286e-01 1.809795528545529386e+00 3.531223595570659679e+00 8.615977081277692662e+01 8.608024009740855718e+02 8.607228702587171938e+03 8.607149171871802537e+04
5.522151898734177777e-01 1.057574832336286436e-01 1.057680414160174914e-01 1.058630650575171916e-01 1.062853923530713701e-01 1.068133014725140967e-01 1.163156656224832441e-01 2.113393071221745800e-01 1.161575722119087883e+00 2.217393961004547442e+00 4.329030438775466116e+00 1.056875813717795580e+02 1.055923996368692997e+03 1.055828814633782531e+04 1.055819296460291662e+05
5.617088607594936667e-01 1.216417103953493090e-01 1.216542430642871264e-01 1.217670370847274558e-01 1.222683438422400432e-01 1.228949772891307635e-01 1.341743793331639234e-01 2.469683997734954395e-01 1.374908604176810600e+00 2.628175497958271656e+00 5.134709285521194211e+00 1.254483310885414653e+02 1.253388535491856601e+03 1.253279057952500625e+04 1.253268110198565118e+05
5.712025316455695556e-01 1.362832446087735017e-01 1.362977798787799455e-01 1.364285973088378845e-01 1.370100081090954713e-01 1.377367716094174688e-01 1.508185146152131728e-01 2.816359446731701022e-01 1.589810245252739396e+00 3.043337245896705401e+00 5.950391247184637855e+00 1.454889833090053628e+02 1.453663283888574824e+03 1.453540628968426790e+04 1.453528363476412196e+05
5.806962025316455556e-01 1.500045232279318130e-01 1.500210940983240926e-01 1.501702319318544976e-01 1.508330667475452080e-01 1.516616102671585753e-01 1.665753936201995467e-01 3.157132271506092325e-01 1.807091562454706368e+00 3.464178601681480618e+00 6.778352680135030006e+00 1.658587084459053642e+02 1.657237043750002385e+03 1.657102039679097288e+04 1.657088539272006601e+05
5.901898734177215555e-01 1.631000466922149228e-01 1.631186913038890351e-01 1.632864928089559353e-01 1.640322772759200409e-01 1.649645078596251591e-01 1.817446583663172299e-01 3.495461634332378553e-01 2.027561214102444609e+00 3.892022381512674212e+00 7.620944716333132973e+00 1.866092167877151837e+02 1.864624267456921871e+03 1.864477477414898749e+04 1.864462798410696560e+05
5.996835443037975555e-01 1.758002991997650311e-01 1.758210611382968469e-01 1.760079185850831618e-01 1.768383961263557125e-01 1.778764930529463939e-01 1.965622377315785485e-01 3.834196845179001500e-01 2.251994152381116443e+00 4.328188005562467744e+00 8.480575711925169458e+00 2.077951856173349086e+02 2.076369653480550824e+03 2.076211433211271287e+04 2.076195611184343288e+05
6.091772151898734444e-01 1.882637213195000603e-01 1.882866499697971319e-01 1.884930078224707761e-01 1.894101538343536395e-01 1.905565863492071910e-01 2.111923716165714227e-01 4.175502242902136008e-01 2.481128751026635992e+00 4.773993780733771786e+00 9.359723840148042484e+00 2.294747666920330573e+02 2.293053293428455163e+03 2.292883856079267571e+04 2.292866912344348966e+05
6.186708860759493334e-01 2.005828331228928507e-01 2.006079840817068249e-01 2.008343427110326485e-01 2.018403810635917839e-01 2.030979290042906893e-01 2.257337919368712642e-01 4.520924212626769023e-01 2.715678714520732839e+00 5.230774595918573411e+00 1.026096635871425278e+01 2.517101709729069228e+02 2.515296464230963466e+03 2.515115939681152668e+04 2.515097887226171442e+05
6.281645569620253333e-01 2.127963952882014065e-01 2.128238308420896119e-01 2.130707508270834605e-01 2.141681729826116209e-01 2.155399506770218077e-01 2.402319491764055015e-01 4.871519341702423844e-01 2.956351784108610659e+00 5.699907172929020049e+00 1.118701795056983883e+01 2.745683352773291404e+02 2.743768185215697486e+03 2.743576668459938446e+04 2.743557516784362379e+05
6.376582278481013333e-01 2.249030762222854751e-01 2.249328659001382513e-01 2.252009730008133204e-01 2.263925601149247291e-01 2.278820440075640108e-01 2.546927540750708041e-01 5.227998547501390147e-01 3.203870861500820677e+00 6.182838646779355685e+00 1.214077421733642481e+01 2.981216816040757749e+02 2.979192688354757593e+03 2.978990275586157077e+04 2.978970034309297334e+05
6.471518987341772222e-01 2.368742690495085623e-01 2.369064902605998169e-01 2.371964811604211076e-01 2.384853296040712611e-01 2.400963901586339599e-01 2.690954801407625108e-01 5.590863799620482411e-01 3.458995378174904989e+00 6.681116487300300832e+00 1.312535870555109341e+01 3.224489851815891370e+02 3.222357983394445910e+03 3.222144796552301341e+04 3.222123477868086775e+05
6.566455696202532222e-01 2.486649916582872044e-01 2.486997304290384236e-01 2.490123793657992857e-01 2.504019301958476107e-01 2.521388687334079615e-01 2.834037624094948304e-01 5.960526991703631872e-01 3.722542066779047421e+00 7.196419141899807137e+00 1.414417329214132835e+01 3.476363725037343215e+02 3.474125740112418498e+03 3.473901941619926220e+04 3.473879561770676519e+05
6.661392405063291111e-01 2.602225391011482314e-01 2.602598909265245175e-01 2.605960573549109816e-01 2.620901303699620377e-01 2.639577216387758440e-01 2.975743644774245245e-01 6.337407928639111621e-01 3.995405076728777871e+00 7.730587614356407400e+00 1.520095268961166646e+01 3.737784763018640888e+02 3.735442760166730295e+03 3.735208559881539259e+04 3.735185139853020082e+05
6.756329113924051111e-01 2.714929536901999341e-01 2.715330245190112901e-01 2.718936619783132724e-01 2.734964951307665704e-01 2.755000365713332067e-01 3.115637825015325491e-01 6.722012418035261394e-01 4.278575834823462820e+00 8.285658715956724762e+00 1.629982447822325042e+01 4.009797810670164608e+02 4.007354374086952703e+03 4.007110030428631580e+04 4.007085596062799450e+05
6.851265822784810000e-01 2.824255695604214189e-01 2.824684769379557370e-01 2.828546433357646550e-01 2.845709384371375439e-01 2.867163073138537244e-01 3.253329470947443069e-01 7.114993449036501882e-01 4.573163322992709112e+00 8.863901076424998138e+00 1.744537658328957264e+01 4.293562009127892338e+02 4.291020179001849101e+03 4.290765995989244402e+04 4.290740577687983750e+05
6.946202531645570000e-01 2.929759605391000221e-01 2.930218349356914498e-01 2.934347045050140768e-01 2.952696803686702953e-01 2.975634001982405685e-01 3.388503571305053752e-01 7.517199264531535530e-01 4.880415619679635775e+00 9.467855278820170639e+00 1.864273459710124214e+01 4.590369418745926282e+02 4.587732635101075175e+03 4.587468956736589462e+04 4.587442588900140836e+05
7.041139240506328889e-01 3.031076258344660990e-01 3.031566121950982073e-01 3.035974894407870717e-01 3.055569438660709625e-01 3.080062618976758815e-01 3.520939864665636465e-01 7.929712321554418519e-01 5.201743689044223018e+00 1.010037975225398021e+01 1.989765187867349638e+01 4.901667139468101482e+02 4.898939170835591540e+03 4.898666373972340079e+04 4.898639094286015606e+05
7.136075949367088889e-01 3.127927196746535521e-01 3.128449792329096035e-01 3.133153152572141220e-01 3.154056975874562907e-01 3.180186755002590293e-01 3.650522779307082688e-01 8.353883022352004417e-01 5.538748545280122393e+00 1.076470437088559251e+01 2.121661602209653097e+01 5.229083752802216623e+02 5.226268618325144416e+03 5.225987104877437378e+04 5.225958953532666201e+05
7.231012658227847778e-01 3.220120878325178349e-01 3.220678002426459741e-01 3.225692119337995045e-01 3.247977083389260722e-01 3.275833288453343650e-01 3.777244979606828590e-01 8.791361891141682428e-01 5.893253100649022969e+00 1.146449411346552694e+01 2.260697613909853843e+01 5.574461133694829869e+02 5.571563024904336999e+03 5.571273214025287598e+04 5.571244232937382767e+05
7.325949367088607778e-01 3.307548269881664948e-01 3.308141928424484512e-01 3.313484855309860033e-01 3.337231197022641482e-01 3.366914124163618016e-01 3.901206812701197846e-01 9.244133698076996142e-01 6.267340255183497355e+00 1.220392568337882722e+01 2.407709653976948871e+01 5.939892976465212087e+02 5.936916183022320183e+03 5.936618503678029811e+04 5.936588735743601574e+05
7.420886075949367777e-01 3.390175380546263106e-01 3.390807818706034205e-01 3.396499762143971313e-01 3.421797288534804138e-01 3.453419196523345169e-01 4.022613540317084846e-01 9.714556978254482722e-01 6.663399135762846370e+00 1.298778073347106599e+01 2.563654392888750522e+01 6.327771773088765030e+02 6.324720615246274065e+03 6.324415499462025036e+04 6.324384987883599242e+05
7.515822784810126667e-01 3.468034047899998806e-01 3.468707785747803252e-01 3.474771426378041039e-01 3.501720940290209971e-01 3.535407832680421136e-01 4.141771895704222661e-01 1.020541252594223902e+00 7.084181882832240262e+00 1.382156036087448037e+01 2.729631731695895880e+01 6.740846512090139413e+02 6.737725281447029374e+03 6.737413158382718393e+04 6.737381946076287422e+05
7.610759493670886666e-01 3.541211953001724977e-01 3.541929828289136495e-01 3.548390705875841822e-01 3.577105717372310312e-01 3.612999481742896202e-01 4.259087240413436670e-01 1.071996482711884191e+00 7.532874069417288432e+00 1.471162694353440337e+01 2.906913269176863679e+01 7.182294086070118055e+02 7.179106995312415165e+03 7.178788286236645945e+04 7.178756415329067968e+05
7.705696202531645556e-01 3.609842564414262878e-01 3.610607784268401454e-01 3.617494762955649201e-01 3.648103557121195051e-01 3.686364549828126669e-01 4.375062418552901899e-01 1.126204110580065310e+00 8.013182797827816728e+00 1.566538133921420695e+01 3.096977842198698738e+01 7.655808383950803773e+02 7.652559525642831431e+03 7.652234639812035311e+04 7.652202151228955481e+05
7.800632911392405555e-01 3.674095491779014733e-01 3.674911695611081108e-01 3.682257530099676823e-01 3.714905683382324630e-01 3.755715874985633973e-01 4.490299323845208246e-01 1.183613381244094764e+00 8.529447869839833274e+00 1.669148619050176308e+01 3.301556283182562623e+01 8.165712416153710365e+02 8.162405730211109585e+03 8.162075061616848689e+04 8.162041994757424109e+05
7.895569620253164445e-01 3.734167559138365511e-01 3.735038895796644609e-01 3.742880925721155383e-01 3.777734392052313761e-01 3.821301224966262011e-01 4.605504217417329405e-01 1.244753414192800500e+00 9.086783338703476431e+00 1.780014992149311581e+01 3.522688308707239457e+01 8.717100750348778320e+02 8.713739999545554383e+03 8.713403924465231830e+04 8.713370316957199248e+05
7.990506329113924444e-01 3.790274779220396129e-01 3.791206002421456667e-01 3.799587011230998734e-01 3.836835939273409157e-01 3.883397099326422741e-01 4.721497980280660034e-01 1.310250678982303185e+00 9.691259488524677224e+00 1.900349149912731406e+01 3.762795552033258417e+01 9.316022285381857273e+02 9.312611038080558501e+03 9.312269913350428396e+04 9.312235800877416041e+05
8.085443037974683334e-01 3.842645314715160132e-01 3.843641902187463488e-01 3.852611189438195360e-01 3.892474688330336829e-01 3.942304061945514082e-01 4.839232787018696857e-01 1.380852003775052905e+00 1.035013925450688532e+01 2.031601397754225502e+01 4.024776342361299442e+01 9.969717368350085280e+02 9.966258987566840005e+03 9.965913149488516501e+04 9.965878565680683823e+05
8.180379746835443333e-01 3.891513444396332289e-01 3.892581748155478083e-01 3.902196481987788013e-01 3.944928632353610909e-01 3.998343820310889529e-01 4.959817203541905251e-01 1.457455103585205913e+00 1.107218893589535824e+01 2.175522652735108409e+01 4.312130171026253578e+01 1.068692910490012309e+03 1.068342674280016581e+04 1.068307650659017090e+05 1.068304148296917090e+06
8.275316455696202222e-01 3.937114504897699652e-01 3.938261942931625126e-01 3.948588885236956059e-01 3.994486406593982797e-01 4.051858308290265387e-01 5.084552538823358114e-01 1.541149484415428095e+00 1.186809178974634982e+01 2.334247212900293178e+01 4.629123280751608860e+01 1.147831745376147637e+03 1.147477405070707027e+04 1.147441971040162898e+05 1.147438427637108602e+06
8.370253164556962222e-01 3.979680748141308233e-01 3.980916051975250114e-01 3.992033786480728708e-01 4.041445939838410051e-01 4.103211131535512424e-01 5.214984582083349585e-01 1.633271908756172230e+00 1.275100641423454562e+01 2.510404475365496069e+01 4.981012143249579083e+01 1.235701802016855481e+03 1.235343630749522890e+04 1.235307813622789690e+05 1.235304231910116272e+06
8.465189873417722222e-01 4.019438035816729760e-01 4.020771574693307593e-01 4.032773424582506983e-01 4.086114979645615319e-01 4.152791923474500324e-01 5.352976912394435960e-01 1.735482680159378566e+00 1.373733256935872937e+01 2.707272133513578538e+01 5.374349886668989740e+01 1.333940820381287267e+03 1.333579070958063676e+04 1.333542896015741571e+05 1.333539278521509143e+06
8.560126582278481111e-01 4.056603282714360548e-01 4.058047494694617119e-01 4.071045402516924039e-01 4.128813881727177448e-01 4.201024480739994904e-01 5.500815262970703001e-01 1.849872308527778841e+00 1.484778013083486314e+01 2.928989993339829212e+01 5.817413953852514652e+01 1.444617640584614037e+03 1.444252546289169914e+04 1.444216036859625601e+05 1.444212385916670784e+06
8.655063291139241111e-01 4.091382557589531843e-01 4.092952532855689274e-01 4.107082310251108370e-01 4.169881320897414478e-01 4.248380084205297114e-01 5.661357823747183993e-01 1.979113521916605389e+00 1.610889091733547573e+01 3.180864357891199745e+01 6.320814890206504089e+01 1.570384404413411175e+03 1.570016179983227994e+04 1.569979357540209894e+05 1.569975675295908004e+06
8.750000000000000000e-01 4.123969751607708401e-01 4.125684037321993847e-01 4.141112608750565638e-01 4.209684037321994032e-01 4.295398323036279664e-01 5.838255465893422702e-01 2.126682689446485419e+00 1.755525411801791691e+01 3.469811126087505926e+01 6.898382554658935817e+01 1.714698111260875294e+03 1.714326953983230487e+04 1.714289838255466020e+05 1.714286126682689413e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod1.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 1.431294254167254920e-01 1.433008539881540644e-01 1.448437111310112158e-01 1.517008539881540552e-01 1.602722825595826461e-01 3.145579968452969499e-01 1.857415139702439877e+00 1.728598656827387003e+01 3.442884371113101594e+01 6.871455799684531485e+01 1.714428843711131094e+03 1.714300027228256295e+04 1.714287145579968637e+05 1.714285857415139675e+06
1.344936708860759444e-01 1.416759648210232370e-01 1.418329623476390078e-01 1.432459400871808897e-01 1.495258411518115005e-01 1.573757174825997640e-01 2.986734914367883964e-01 1.711651230978674665e+00 1.584142862639753702e+01 3.154118128797405163e+01 6.294068661112708440e+01 1.570116942122472210e+03 1.569989433754133643e+04 1.569976682917299622e+05 1.569975407833616249e+06
1.439873417721518889e-01 1.403408583698083634e-01 1.404852795678339927e-01 1.417850703500647125e-01 1.475619182710900812e-01 1.547829781723717990e-01 2.847620563954426087e-01 1.584552838626151150e+00 1.458246066093323634e+01 2.902458046349666176e+01 5.790882006862351972e+01 1.444352321114712595e+03 1.444226014342179769e+04 1.444213383664926514e+05 1.444212120597200934e+06
1.534810126582278333e-01 1.391015543836879031e-01 1.392349082713456865e-01 1.404350932602655977e-01 1.457692487665764314e-01 1.524369431494649596e-01 2.724554420414584399e-01 1.472640430961393188e+00 1.347449032016074000e+01 2.680987908593779423e+01 5.348065661749189559e+01 1.333677978132088811e+03 1.333552786733143512e+04 1.333540267593248864e+05 1.333539015679259552e+06
1.629746835443038055e-01 1.379339008244848397e-01 1.380574312078790555e-01 1.391692046584268871e-01 1.441104199941950492e-01 1.502869391639052588e-01 2.614642842186889471e-01 1.373237734766526108e+00 1.249097224024489705e+01 2.484401057966530857e+01 4.955008725850613160e+01 1.235441767842865602e+03 1.235317627332123811e+04 1.235305213281049510e+05 1.235303971875942079e+06
1.724683544303797500e-01 1.368123056151892281e-01 1.369270494185818032e-01 1.379597436491148965e-01 1.425494957848175148e-01 1.482866859544458016e-01 2.515561090077550466e-01 1.284250339540847552e+00 1.161119264487177105e+01 2.308557298412835479e+01 4.603433366264151516e+01 1.147574846231273341e+03 1.147451715156219689e+04 1.147439402048714401e+05 1.147438170737963868e+06
1.819620253164556944e-01 1.357099505105502368e-01 1.358167808864647885e-01 1.367782542696958092e-01 1.410514693062780989e-01 1.463929881020059609e-01 2.425403264251074775e-01 1.204013709656122533e+00 1.081874754196627464e+01 2.150178513342199693e+01 4.286786031633344862e+01 1.068439469096083030e+03 1.068317330140623562e+04 1.068305116245077515e+05 1.068303894855522783e+06
1.914556962025316666e-01 1.345990672092449436e-01 1.346987259564753070e-01 1.355956546815484942e-01 1.395820045707626411e-01 1.445649419322803109e-01 2.342578144395986439e-01 1.131186539512781808e+00 1.010047379024461378e+01 2.006634851327998348e+01 3.999809795935072287e+01 9.967220713707462210e+02 9.966009322102578153e+03 9.965888182942090498e+04 9.965876069026041077e+05
2.009493670886076111e-01 1.334512845948686577e-01 1.335444069149746837e-01 1.343825077959289183e-01 1.381074006001699883e-01 1.427635166054712912e-01 2.265736047008949927e-01 1.064674485655132230e+00 9.445683295197504492e+00 1.875791530580013955e+01 3.738237932700540966e+01 9.313566523448583894e+02 9.312365461887229685e+03 9.312245355731094605e+04 9.312233345115480479e+05
2.104430379746835555e-01 1.322380557424228942e-01 1.323251894082508040e-01 1.331093924007018536e-01 1.365947390338177192e-01 1.409514223252125442e-01 2.193717215703193113e-01 1.003574714021386871e+00 8.845604638532062580e+00 1.755897122132170196e+01 3.498570438690097717e+01 8.714688963347064146e+02 8.713498820845383307e+03 8.713379806595214177e+04 8.713367905170196900e+05
2.199367088607595000e-01 1.309311724324499215e-01 1.310127928156565313e-01 1.317473762645161028e-01 1.350121915927808836e-01 1.390932107531118456e-01 2.125515556390692173e-01 9.471350044986427408e-01 8.292969493094377142e+00 1.645500781375630694e+01 3.277908445508015944e+01 8.163347632386253281e+02 8.162169251834360693e+03 8.162051413779171708e+04 8.162039629973652773e+05
2.294303797468354444e-01 1.295033731220867901e-01 1.295798951075006478e-01 1.302685929762254224e-01 1.333294723927799796e-01 1.371555716634731692e-01 2.060253585359506923e-01 8.947232272607258396e-01 7.781701914508476925e+00 1.543390045589486803e+01 3.073829753866764847e+01 7.653493575117611272e+02 7.652328044759512522e+03 7.652211491723702056e+04 7.652199836420122301e+05
2.389240506329113889e-01 1.279290473091208857e-01 1.280008348378620653e-01 1.286469225965325980e-01 1.315184237461794470e-01 1.351078001832380082e-01 1.997165760502920273e-01 8.458043347208322738e-01 7.306681921426235071e+00 1.448543479554334823e+01 2.884294054377757632e+01 7.180032164590204502e+02 7.178880803164423014e+03 7.178765667021843547e+04 7.178754153407587437e+05
2.484177215189873333e-01 1.261850345891465386e-01 1.262524083739269554e-01 1.268587724369507619e-01 1.295537238281676551e-01 1.329224130671887716e-01 1.935588193695689241e-01 7.999228823933705046e-01 6.863563512631386310e+00 1.360094199067362730e+01 2.707569894675810573e+01 6.738640328388131593e+02 6.737504663076828365e+03 6.737391096545699111e+04 6.737379739892586367e+05
2.579113924050633333e-01 1.242515099561595227e-01 1.243147537721366047e-01 1.248839481159303433e-01 1.274137007550136258e-01 1.305758915538677289e-01 1.874953259332416966e-01 7.566896697269810401e-01 6.448633107664374364e+00 1.277301470537259043e+01 2.542177790078902078e+01 6.325624112807776100e+02 6.324505849218171534e+03 6.324394022859210963e+04 6.324382840223314706e+05
2.674050632911392222e-01 1.221129374450522498e-01 1.221723032993342062e-01 1.227065959878717860e-01 1.250812301591499032e-01 1.280495228732475843e-01 1.814787917270055673e-01 7.157714802645853691e-01 6.058698365640383443e+00 1.199528379383571419e+01 2.386845465022637569e+01 5.937806557569781489e+02 5.936707541132776896e+03 5.936597639489075664e+04 5.936586649324705359e+05
2.768987341772152222e-01 1.197590613802281684e-01 1.198147737903563353e-01 1.203161854815098242e-01 1.225446818866364196e-01 1.253303023930446847e-01 1.754714715083932064e-01 6.768831626618786457e-01 5.691000074196733038e+00 1.126224108701323701e+01 2.240472311264624850e+01 5.572438603430307467e+02 5.571360771877884872e+03 5.571252988722642476e+04 5.571242210407118546e+05
2.863924050632911111e-01 1.171858875210915474e-01 1.172381470793475988e-01 1.177084831036520896e-01 1.197988654338942860e-01 1.224118433466970107e-01 1.694454457771462363e-01 6.397814700816384370e-01 5.343141713126560610e+00 1.056909753873203073e+01 2.102100918994296919e+01 5.227127684480681182e+02 5.226073011492991100e+03 5.225967544194222137e+04 5.225956997464344604e+05
2.958860759493671111e-01 1.143965844982160612e-01 1.144455708588481557e-01 1.148864481045370339e-01 1.168459025298209386e-01 1.192952205614258160e-01 1.633829451303136504e-01 6.042601908191918003e-01 5.013032647707973410e+00 9.911668710917730607e+00 1.970894083733724500e+01 4.899780029054738861e+02 4.898750459794255221e+03 4.898647502868206357e+04 4.898637207175602089e+05
3.053797468354430555e-01 1.114022083926145129e-01 1.114480827892059128e-01 1.118609523585285676e-01 1.136959282221847722e-01 1.159896480517550454e-01 1.572766049840198521e-01 5.701461743066678078e-01 4.698841867533146477e+00 9.286281526673679565e+00 1.846116084495474396e+01 4.588553681224458956e+02 4.587551061348925941e+03 4.587450799361371901e+04 4.587440773162616533e+05
3.148734177215190000e-01 1.082221196391328216e-01 1.082650270166671397e-01 1.086511934144760438e-01 1.103674885158489605e-01 1.125128573925651132e-01 1.511294971734556958e-01 5.372958949823616326e-01 4.398959873071421001e+00 8.689697626503708250e+00 1.727117313336828630e+01 4.291819974628679688e+02 4.290845975551927950e+03 4.290748575644252560e+04 4.290738835653484566e+05
3.243670886075949444e-01 1.048839216751423359e-01 1.049239925039536642e-01 1.052846299632556604e-01 1.068874631157089722e-01 1.088910045562755946e-01 1.449547504864749370e-01 5.055922097884685273e-01 4.111966802808403543e+00 8.119049683941664597e+00 1.613321544620818671e+01 4.008131720350012870e+02 4.007187765054936790e+03 4.007093369525428716e+04 4.007083929972478072e+05
3.338607594936708889e-01 1.014227059650429918e-01 1.014600577904192641e-01 1.017962242188057559e-01 1.032902972338568121e-01 1.051578885026706184e-01 1.387745313413192849e-01 4.749409597278059225e-01 3.836605243592672743e+00 7.571787781220302271e+00 1.504215285647556044e+01 3.736196764687279597e+02 3.735283960333594223e+03 3.735192679898225470e+04 3.735183551854689140e+05
3.433544303797468333e-01 9.787934107639857662e-02 9.791407984714978197e-02 9.822672878391065787e-02 9.961627961395895514e-02 1.013532181515193337e-01 1.326181118276061610e-01 4.452670485884744345e-01 3.571756416197157336e+00 7.045633491317916608e+00 1.399338764155943338e+01 3.474855868531522560e+02 3.473974954461834841e+03 3.473886863054866262e+04 3.473878053914170014e+05
3.528481012658227778e-01 9.429750030943302719e-02 9.432972152052428172e-02 9.461971242034557250e-02 9.590856086399572600e-02 9.751962141855842481e-02 1.265187114006869895e-01 4.165096112219726643e-01 3.316418609434829357e+00 6.538539718560225644e+00 1.298278193681101733e+01 3.223064084128490663e+02 3.222215406625705782e+03 3.222130538875427374e+04 3.222122052100399742e+05
3.623417721518987777e-01 9.071909401376332394e-02 9.074888369161611401e-02 9.101699079229118305e-02 9.220857790640259177e-02 9.369806179904185961e-02 1.205087718665486529e-01 3.886158725416165582e-01 3.069686879292295778e+00 6.048654664570827677e+00 1.200659023512789325e+01 2.979874976218670213e+02 2.979058504372545940e+03 2.978976857187933638e+04 2.978968692469472880e+05
3.718354430379746667e-01 8.717777840688327451e-02 8.720521396077147991e-02 8.745213394576531463e-02 8.854955610129347510e-02 8.992133379570368956e-02 1.146133322950873695e-01 3.615333172889242386e-01 2.830733167227292846e+00 5.574288556047702237e+00 1.106139933368852013e+01 2.744427166604478430e+02 2.743642566598816302e+03 2.743564106598250510e+04 2.743556260598193621e+05
3.813291139240506666e-01 8.369028477282167144e-02 8.371543573163564567e-02 8.394179436096145530e-02 8.494783271352059073e-02 8.620538065421951002e-02 1.088412435868000711e-01 3.351998729126056675e-01 2.598786166170661716e+00 5.113882047568502287e+00 1.014407381036418165e+01 2.515932784245568428e+02 2.515179571682613187e+03 2.515104250426317594e+04 2.515096718300688080e+05
3.908227848101266111e-01 8.024550433962174267e-02 8.026843298991881426e-02 8.047479084259245852e-02 8.139193685447530802e-02 8.253836936932887336e-02 1.031741546366930773e-01 3.095320073103350889e-01 2.373110534046755316e+00 4.665975563753889332e+00 9.251705623168156478e+00 2.293667484750529582e+02 2.292945275211473017e+03 2.292873054257567492e+04 2.292865832162176666e+05
4.003164556962025555e-01 7.679166016187694010e-02 7.681242210040875595e-02 7.699927954719507084e-02 7.782975708846760765e-02 7.886785401505828907e-02 9.755359869369042980e-02 2.844110454800117815e-01 2.152985513343225410e+00 4.229179366524574490e+00 8.381567072887271763e+00 2.076961769782967338e+02 2.076270644841510148e+03 2.076201532347364628e+04 2.076194621097950148e+05
4.098101265822785000e-01 7.322263341335934206e-02 7.324127802503344054e-02 7.340907953010036846e-02 7.415486399706446019e-02 7.508709458076957832e-02 9.186724508746163531e-02 2.596687501543822885e-01 1.937683800823589042e+00 3.802144968233818645e+00 7.531067303054277851e+00 1.865193393744363277e+02 1.864534390043642816e+03 1.864468489673571094e+04 1.864461899636563903e+05
4.193037974683544444e-01 6.936580080140183902e-02 6.938237167179410469e-02 6.953150950532450969e-02 7.019434432101522015e-02 7.102288784062861515e-02 8.593667119366958651e-02 2.350745047240792862e-01 1.726452840028176228e+00 3.383539879254950922e+00 6.697713957708499422e+00 1.657780697234788363e+02 1.657156405027576056e+03 1.657093975806854723e+04 1.657087732884782308e+05
4.287974683544303889e-01 6.497591557704945897e-02 6.499045084705590281e-02 6.512126827711385568e-02 6.570267907737144253e-02 6.642944257769342609e-02 7.951118558348913012e-02 2.103286156414461705e-01 1.518502916221016630e+00 2.972029916864983523e+00 5.879083918152917754e+00 1.454176759799737511e+02 1.453591976559544037e+03 1.453533498235524712e+04 1.453527650403122825e+05
4.382911392405063333e-01 5.974314515815361271e-02 5.975567782709143017e-02 5.986847184753175954e-02 6.036977860504433996e-02 6.099641205193507415e-02 7.227581409596822715e-02 1.850698345362997155e-01 1.313010038939614876e+00 2.566276932721076154e+00 5.072810720283999153e+00 1.253864325233042649e+02 1.253326636926619358e+03 1.253272868095976992e+04 1.253267491212912719e+05
4.477848101265822778e-01 5.332916719809065176e-02 5.333972538047950657e-02 5.343474902197919985e-02 5.385707631753337832e-02 5.438498543697611182e-02 6.388734958694523847e-02 1.589109910866364772e-01 1.109147406083548670e+00 2.164965644969006675e+00 4.276602122739922685e+00 1.056351530557438991e+02 1.055871568052656357e+03 1.055823571802177867e+04 1.055818772177130159e+05
4.572784810126582222e-01 4.545446585177696092e-02 4.546307299211208713e-02 4.554053725512821615e-02 4.588482286853324404e-02 4.631517988528952717e-02 5.406160618690261654e-02 1.315258692030334686e-01 9.061684993643420727e-01 1.766882532876907330e+00 3.488310599902037623e+00 8.611685781710829701e+01 8.607594879784169279e+02 8.607185789591503635e+03 8.607144880572236434e+04
4.667721518987341667e-01 3.607458117679894494e-02 3.608125622583580744e-02 3.614133166716760465e-02 3.640833362864222961e-02 3.674208608048551428e-02 4.274963021366460364e-02 1.028250715454555458e-01 7.035794848633649679e-01 1.371084388549930866e+00 2.706094195923062884e+00 6.678656494983340508e+01 6.675409782677427302e+02 6.675085111446836891e+03 6.675052644323777349e+04
4.762658227848101111e-01 2.570601282891830930e-02 2.571077038429766051e-02 2.575358838271180756e-02 2.594389059788580060e-02 2.618176836685328843e-02 3.046356820826811446e-02 7.328156662241634700e-02 5.014615507638986447e-01 9.772170886988790217e-01 1.928728164568839887e+00 4.760125980632695786e+01 4.757812439478092870e+02 4.757581085362632621e+03 4.757557949951086630e+04
4.857594936708861111e-01 1.599834733197137704e-02 1.600119774540159634e-02 1.602685146627355617e-02 1.614086800348227616e-02 1.628338867499317527e-02 1.884876076218936283e-02 4.450248163415122804e-02 3.010396903537698732e-01 5.860810333755683832e-01 1.156163719419165403e+00 2.852013264951182236e+01 2.850573413691304836e+02 2.850429428565316812e+03 2.850415030052718066e+04
4.952531645569620555e-01 1.070505593530302578e-02 1.070600538796559996e-02 1.071455046192876237e-02 1.075252856843171220e-02 1.080000120156040036e-02 1.165450859787676638e-02 2.019958256104043698e-02 1.056503221926771152e-01 2.005955884500512099e-01 3.904861209647993991e-01 9.505231681672711375e+00 9.495597131330940499e+01 9.494633676296762133e+02 9.494537330793344154e+03
5.047468354430380000e-01 1.070505593530347160e-02 1.070600538796604578e-02 1.071455046192920819e-02 1.075252856843215803e-02 1.080000120156084618e-02 1.165450859787721220e-02 2.019958256104088107e-02 1.056503221926775593e-01 2.005955884500516540e-01 3.904861209647998432e-01 9.505231681672713151e+00 9.495597131330940499e+01 9.494633676296762133e+02 9.494537330793344154e+03
5.142405063291139999e-01 1.599834733197139439e-02 1.600119774540161369e-02 1.602685146627357352e-02 1.614086800348229350e-02 1.628338867499319609e-02 1.884876076218940100e-02 4.450248163415146396e-02 3.010396903537721491e-01 5.860810333755728241e-01 1.156163719419174285e+00 2.852013264951204619e+01 2.850573413691327005e+02 2.850429428565339094e+03 2.850415030052740258e+04
5.237341772151898889e-01 2.570601282891824685e-02 2.571077038429759806e-02 2.575358838271174511e-02 2.594389059788573815e-02 2.618176836685322598e-02 3.046356820826805201e-02 7.328156662241627761e-02 5.014615507638986447e-01 9.772170886988790217e-01 1.928728164568839665e+00 4.760125980632695786e+01 4.757812439478092870e+02 4.757581085362632621e+03 4.757557949951086630e+04
5.332278481012657778e-01 3.607458117679920168e-02 3.608125622583606418e-02 3.614133166716786139e-02 3.640833362864248635e-02 3.674208608048577102e-02 4.274963021366486038e-02 1.028250715454558095e-01 7.035794848633651899e-01 1.371084388549931310e+00 2.706094195923063328e+00 6.678656494983340508e+01 6.675409782677427302e+02 6.675085111446836891e+03 6.675052644323777349e+04
5.427215189873417778e-01 4.545446585177775889e-02 4.546307299211288511e-02 4.554053725512901413e-02 4.588482286853404202e-02 4.631517988529032515e-02 5.406160618690340758e-02 1.315258692030342735e-01 9.061684993643428498e-01 1.766882532876907996e+00 3.488310599902038511e+00 8.611685781710829701e+01 8.607594879784169279e+02 8.607185789591503635e+03 8.607144880572236434e+04
5.522151898734177777e-01 5.332916719809187300e-02 5.333972538048072781e-02 5.343474902198042109e-02 5.385707631753459956e-02 5.438498543697733306e-02 6.388734958694647359e-02 1.589109910866378095e-01 1.109147406083551113e+00 2.164965644969010672e+00 4.276602122739928902e+00 1.056351530557440128e+02 1.055871568052657494e+03 1.055823571802178958e+04 1.055818772177131323e+05
5.617088607594936667e-01 5.974314515815420945e-02 5.975567782709202691e-02 5.986847184753235629e-02 6.036977860504493670e-02 6.099641205193567089e-02 7.227581409596882389e-02 1.850698345363003261e-01 1.313010038939615542e+00 2.566276932721076598e+00 5.072810720283999153e+00 1.253864325233042649e+02 1.253326636926619358e+03 1.253272868095976992e+04 1.253267491212912719e+05
5.712025316455695556e-01 6.497591557704893162e-02 6.499045084705537545e-02 6.512126827711332833e-02 6.570267907737091517e-02 6.642944257769289873e-02 7.951118558348858889e-02 2.103286156414455321e-01 1.518502916221014853e+00 2.972029916864980859e+00 5.879083918152913313e+00 1.454176759799736374e+02 1.453591976559542900e+03 1.453533498235523621e+04 1.453527650403121661e+05
5.806962025316455556e-01 6.936580080140135329e-02 6.938237167179361897e-02 6.953150950532402397e-02 7.019434432101473442e-02 7.102288784062812943e-02 8.593667119366910079e-02 2.350745047240788144e-01 1.726452840028175784e+00 3.383539879254950478e+00 6.697713957708499422e+00 1.657780697234788363e+02 1.657156405027576056e+03 1.657093975806854723e+04 1.657087732884782308e+05
5.901898734177215555e-01 7.322263341335916165e-02 7.324127802503326012e-02 7.340907953010018805e-02 7.415486399706427978e-02 7.508709458076939791e-02 9.186724508746145490e-02 2.596687501543821219e-01 1.937683800823588820e+00 3.802144968233818201e+00 7.531067303054277851e+00 1.865193393744363277e+02 1.864534390043642816e+03 1.864468489673571094e+04 1.864461899636563903e+05
5.996835443037975555e-01 7.679166016187698174e-02 7.681242210040879759e-02 7.699927954719511247e-02 7.782975708846766316e-02 7.886785401505833071e-02 9.755359869369049919e-02 2.844110454800121146e-01 2.152985513343228074e+00 4.229179366524579819e+00 8.381567072887282421e+00 2.076961769782970180e+02 2.076270644841512876e+03 2.076201532347367538e+04 2.076194621097952768e+05
6.091772151898734444e-01 8.024550433962171492e-02 8.026843298991878650e-02 8.047479084259243076e-02 8.139193685447528026e-02 8.253836936932884560e-02 1.031741546366930773e-01 3.095320073103352554e-01 2.373110534046757536e+00 4.665975563753892885e+00 9.251705623168165360e+00 2.293667484750531855e+02 2.292945275211475291e+03 2.292873054257569675e+04 2.292865832162178995e+05
6.186708860759493334e-01 8.369028477282185186e-02 8.371543573163582608e-02 8.394179436096163571e-02 8.494783271352077114e-02 8.620538065421969043e-02 1.088412435868002515e-01 3.351998729126058896e-01 2.598786166170662160e+00 5.113882047568502287e+00 1.014407381036418165e+01 2.515932784245568428e+02 2.515179571682613187e+03 2.515104250426317594e+04 2.515096718300688080e+05
6.281645569620253333e-01 8.717777840688310798e-02 8.720521396077131338e-02 8.745213394576514809e-02 8.854955610129330856e-02 8.992133379570352303e-02 1.146133322950872030e-01 3.615333172889240720e-01 2.830733167227292402e+00 5.574288556047702237e+00 1.106139933368852013e+01 2.744427166604478430e+02 2.743642566598816302e+03 2.743564106598250510e+04 2.743556260598193621e+05
6.376582278481013333e-01 9.071909401376297699e-02 9.074888369161576707e-02 9.101699079229083611e-02 9.220857790640224483e-02 9.369806179904151267e-02 1.205087718665483337e-01 3.886158725416165027e-01 3.069686879292297998e+00 6.048654664570833006e+00 1.200659023512790213e+01 2.979874976218672487e+02 2.979058504372549123e+03 2.978976857187936184e+04 2.978968692469475209e+05
6.471518987341772222e-01 9.429750030943279127e-02 9.432972152052404580e-02 9.461971242034533658e-02 9.590856086399549008e-02 9.751962141855818889e-02 1.265187114006867675e-01 4.165096112219724422e-01 3.316418609434828912e+00 6.538539718560225644e+00 1.298278193681101733e+01 3.223064084128490663e+02 3.222215406625705782e+03 3.222130538875427374e+04 3.222122052100399742e+05
6.566455696202532222e-01 9.787934107639878478e-02 9.791407984714999013e-02 9.822672878391086604e-02 9.961627961395916331e-02 1.013532181515195418e-01 1.326181118276063831e-01 4.452670485884748230e-01 3.571756416197159112e+00 7.045633491317919272e+00 1.399338764155943871e+01 3.474855868531524266e+02 3.473974954461836660e+03 3.473886863054867717e+04 3.473878053914171178e+05
6.661392405063291111e-01 1.014227059650441159e-01 1.014600577904203882e-01 1.017962242188068800e-01 1.032902972338579362e-01 1.051578885026717425e-01 1.387745313413203951e-01 4.749409597278070327e-01 3.836605243592673631e+00 7.571787781220303160e+00 1.504215285647556222e+01 3.736196764687279597e+02 3.735283960333594223e+03 3.735192679898225470e+04 3.735183551854689140e+05
6.756329113924051111e-01 1.048839216751425302e-01 1.049239925039538585e-01 1.052846299632558547e-01 1.068874631157091665e-01 1.088910045562757889e-01 1.449547504864751590e-01 5.055922097884687494e-01 4.111966802808405319e+00 8.119049683941668150e+00 1.613321544620819381e+01 4.008131720350014007e+02 4.007187765054937699e+03 4.007093369525430171e+04 4.007083929972479236e+05
6.851265822784810000e-01 1.082221196391337931e-01 1.082650270166681111e-01 1.086511934144770153e-01 1.103674885158499319e-01 1.125128573925660846e-01 1.511294971734566950e-01 5.372958949823626318e-01 4.398959873071421889e+00 8.689697626503710026e+00 1.727117313336828630e+01 4.291819974628679688e+02 4.290845975551927950e+03 4.290748575644252560e+04 4.290738835653484566e+05
6.946202531645570000e-01 1.114022083926147905e-01 1.114480827892061904e-01 1.118609523585288451e-01 1.136959282221850637e-01 1.159896480517553230e-01 1.572766049840201297e-01 5.701461743066683630e-01 4.698841867533150918e+00 9.286281526673686670e+00 1.846116084495475818e+01 4.588553681224461798e+02 4.587551061348928670e+03 4.587450799361374811e+04 4.587440773162619444e+05
7.041139240506328889e-01 1.143965844982162972e-01 1.144455708588483916e-01 1.148864481045372699e-01 1.168459025298211745e-01 1.192952205614260519e-01 1.633829451303138725e-01 6.042601908191920224e-01 5.013032647707973410e+00 9.911668710917730607e+00 1.970894083733724500e+01 4.899780029054738861e+02 4.898750459794255221e+03 4.898647502868206357e+04 4.898637207175602089e+05
7.136075949367088889e-01 1.171858875210915613e-01 1.172381470793476127e-01 1.177084831036521034e-01 1.197988654338942999e-01 1.224118433466970246e-01 1.694454457771462641e-01 6.397814700816385480e-01 5.343141713126560610e+00 1.056909753873203073e+01 2.102100918994296919e+01 5.227127684480681182e+02 5.226073011492991100e+03 5.225967544194222137e+04 5.225956997464344604e+05
7.231012658227847778e-01 1.197590613802282239e-01 1.198147737903563909e-01 1.203161854815098797e-01 1.225446818866364751e-01 1.253303023930447402e-01 1.754714715083932619e-01 6.768831626618786457e-01 5.691000074196733038e+00 1.126224108701323878e+01 2.240472311264624850e+01 5.572438603430307467e+02 5.571360771877884872e+03 5.571252988722642476e+04 5.571242210407118546e+05
7.325949367088607778e-01 1.221129374450515559e-01 1.221723032993335123e-01 1.227065959878710921e-01 1.250812301591492093e-01 1.280495228732468904e-01 1.814787917270048734e-01 7.157714802645847030e-01 6.058698365640382555e+00 1.199528379383571242e+01 2.386845465022637569e+01 5.937806557569781489e+02 5.936707541132776896e+03 5.936597639489075664e+04 5.936586649324705359e+05
7.420886075949367777e-01 1.242515099561599251e-01 1.243147537721370072e-01 1.248839481159307457e-01 1.274137007550140421e-01 1.305758915538681453e-01 1.874953259332421407e-01 7.566896697269819283e-01 6.448633107664379693e+00 1.277301470537259931e+01 2.542177790078903854e+01 6.325624112807780648e+02 6.324505849218176081e+03 6.324394022859215329e+04 6.324382840223318199e+05
7.515822784810126667e-01 1.261850345891463721e-01 1.262524083739267888e-01 1.268587724369505954e-01 1.295537238281674886e-01 1.329224130671886051e-01 1.935588193695687576e-01 7.999228823933703936e-01 6.863563512631386310e+00 1.360094199067362730e+01 2.707569894675810573e+01 6.738640328388131593e+02 6.737504663076828365e+03 6.737391096545699111e+04 6.737379739892586367e+05
7.610759493670886666e-01 1.279290473091209690e-01 1.280008348378621486e-01 1.286469225965326812e-01 1.315184237461795302e-01 1.351078001832380915e-01 1.997165760502921383e-01 8.458043347208326068e-01 7.306681921426236848e+00 1.448543479554335178e+01 2.884294054377758343e+01 7.180032164590206776e+02 7.178880803164424833e+03 7.178765667021846457e+04 7.178754153407588601e+05
7.705696202531645556e-01 1.295033731220864848e-01 1.295798951075003425e-01 1.302685929762251171e-01 1.333294723927796743e-01 1.371555716634728639e-01 2.060253585359503870e-01 8.947232272607255066e-01 7.781701914508476925e+00 1.543390045589486625e+01 3.073829753866764847e+01 7.653493575117611272e+02 7.652328044759512522e+03 7.652211491723702056e+04 7.652199836420122301e+05
7.800632911392405555e-01 1.309311724324502269e-01 1.310127928156568367e-01 1.317473762645164082e-01 1.350121915927811889e-01 1.390932107531121509e-01 2.125515556390695504e-01 9.471350044986434069e-01 8.292969493094382472e+00 1.645500781375631405e+01 3.277908445508017365e+01 8.163347632386256691e+02 8.162169251834364331e+03 8.162051413779174618e+04 8.162039629973656265e+05
7.895569620253164445e-01 1.322380557424230885e-01 1.323251894082509983e-01 1.331093924007020479e-01 1.365947390338179135e-01 1.409514223252127385e-01 2.193717215703194778e-01 1.003574714021387093e+00 8.845604638532062580e+00 1.755897122132170196e+01 3.498570438690097717e+01 8.714688963347064146e+02 8.713498820845383307e+03 8.713379806595214177e+04 8.713367905170196900e+05
7.990506329113924444e-01 1.334512845948680193e-01 1.335444069149740454e-01 1.343825077959282799e-01 1.381074006001693499e-01 1.427635166054706528e-01 2.265736047008943821e-01 1.064674485655131786e+00 9.445683295197504492e+00 1.875791530580014310e+01 3.738237932700541677e+01 9.313566523448586167e+02 9.312365461887231504e+03 9.312245355731096060e+04 9.312233345115482807e+05
8.085443037974683334e-01 1.345990672092446661e-01 1.346987259564750294e-01 1.355956546815482167e-01 1.395820045707623636e-01 1.445649419322800333e-01 2.342578144395983664e-01 1.131186539512781586e+00 1.010047379024461378e+01 2.006634851327998348e+01 3.999809795935072287e+01 9.967220713707462210e+02 9.966009322102578153e+03 9.965888182942090498e+04 9.965876069026041077e+05
8.180379746835443333e-01 1.357099505105496817e-01 1.358167808864642334e-01 1.367782542696952541e-01 1.410514693062775438e-01 1.463929881020054058e-01 2.425403264251069502e-01 1.204013709656122311e+00 1.081874754196627464e+01 2.150178513342200048e+01 4.286786031633345573e+01 1.068439469096083258e+03 1.068317330140623744e+04 1.068305116245077807e+05 1.068303894855523016e+06
8.275316455696202222e-01 1.368123056151898942e-01 1.369270494185824694e-01 1.379597436491155626e-01 1.425494957848181810e-01 1.482866859544464677e-01 2.515561090077557127e-01 1.284250339540847996e+00 1.161119264487176928e+01 2.308557298412835124e+01 4.603433366264150806e+01 1.147574846231273114e+03 1.147451715156219507e+04 1.147439402048714110e+05 1.147438170737963635e+06
8.370253164556962222e-01 1.379339008244839793e-01 1.380574312078781951e-01 1.391692046584260267e-01 1.441104199941941888e-01 1.502869391639043983e-01 2.614642842186881144e-01 1.373237734766525442e+00 1.249097224024489883e+01 2.484401057966531567e+01 4.955008725850614582e+01 1.235441767842865829e+03 1.235317627332123993e+04 1.235305213281049801e+05 1.235303971875942312e+06
8.465189873417722222e-01 1.391015543836888191e-01 1.392349082713466024e-01 1.404350932602665136e-01 1.457692487665773473e-01 1.524369431494658755e-01 2.724554420414593836e-01 1.472640430961394520e+00 1.347449032016074533e+01 2.680987908593780134e+01 5.348065661749190980e+01 1.333677978132089265e+03 1.333552786733143876e+04 1.333540267593249446e+05 1.333539015679260017e+06
8.560126582278481111e-01 1.403408583698091683e-01 1.404852795678347976e-01 1.417850703500655174e-01 1.475619182710908861e-01 1.547829781723726039e-01 2.847620563954434414e-01 1.584552838626151816e+00 1.458246066093323634e+01 2.902458046349666532e+01 5.790882006862351972e+01 1.444352321114712595e+03 1.444226014342179769e+04 1.444213383664926514e+05 1.444212120597200934e+06
8.655063291139241111e-01 1.416759648210234313e-01 1.418329623476392021e-01 1.432459400871810840e-01 1.495258411518116948e-01 1.573757174825999583e-01 2.986734914367886740e-01 1.711651230978675775e+00 1.584142862639754590e+01 3.154118128797406584e+01 6.294068661112711283e+01 1.570116942122473120e+03 1.569989433754134370e+04 1.569976682917300495e+05 1.569975407833617181e+06
8.750000000000000000e-01 1.431294254167261026e-01 1.433008539881546750e-01 1.448437111310118264e-01 1.517008539881546658e-01 1.602722825595832568e-01 3.145579968452975606e-01 1.857415139702440543e+00 1.728598656827387359e+01 3.442884371113101594e+01 6.871455799684531485e+01 1.714428843711131094e+03 1.714300027228256295e+04 1.714287145579968637e+05 1.714285857415139675e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod2.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 4.223220485408978875e-01 4.224934771123264321e-01 4.240363342551836112e-01 4.308934771123264507e-01 4.394649056837550138e-01 5.937506199694693176e-01 2.136607762826612245e+00 1.756517919139804462e+01 3.470803633425519052e+01 6.899375061996947522e+01 1.714708036334255439e+03 1.714327946490568502e+04 1.714289937506199931e+05 1.714286136607762892e+06
1.344936708860759444e-01 4.274244530461814295e-01 4.275814505727971726e-01 4.289944283123390822e-01 4.352743293769696931e-01 4.431242057077579566e-01 5.844219796619465335e-01 1.997399719203832857e+00 1.612717711462269676e+01 3.182692977619921137e+01 6.322643509935223705e+01 1.570402690610697391e+03 1.570018008602956070e+04 1.569979540402182029e+05 1.569975693582104286e+06
1.439873417721518889e-01 4.321603445653890430e-01 4.323047657634147001e-01 4.336045565456453921e-01 4.393814044666707330e-01 4.466024643679524786e-01 5.765815425910233438e-01 1.876372324821731663e+00 1.487428014712881641e+01 2.931639994969224361e+01 5.820063955481909801e+01 1.444644140600908031e+03 1.444255196290799358e+04 1.444216301859788364e+05 1.444212412416687235e+06
1.534810126582278333e-01 4.364325806965183574e-01 4.365659345841761407e-01 4.377661195730960797e-01 4.431002750794068579e-01 4.497679694622954139e-01 5.697864683542889219e-01 1.769971457274223559e+00 1.377182134647357081e+01 2.710721011225062327e+01 5.377798764380472818e+01 1.333975309158401615e+03 1.333582519835774838e+04 1.333543240903512051e+05 1.333539313010285841e+06
1.629746835443038055e-01 4.401493001390101578e-01 4.402728305224043459e-01 4.413846039729522053e-01 4.463258193087203396e-01 4.525023384784305769e-01 5.636796835332142930e-01 1.675453134081051454e+00 1.279318763955942195e+01 2.514622597897983169e+01 4.985230265782065828e+01 1.235743983242180093e+03 1.235347848872055147e+04 1.235308235435042589e+05 1.235304274091341300e+06
1.724683544303797500e-01 4.432241609558236206e-01 4.433389047592161680e-01 4.443715989897492613e-01 4.489613511254519351e-01 4.546985412950801941e-01 5.579679643483894669e-01 1.590662194881481861e+00 1.191760450021240558e+01 2.339198483946898932e+01 4.634074551798214969e+01 1.147881258086614025e+03 1.147482356341753803e+04 1.147442466167267849e+05 1.147438477149819257e+06
1.819620253164556944e-01 4.455764956436664703e-01 4.456833260195810498e-01 4.466447994028120427e-01 4.509180144393943324e-01 4.562595332351221944e-01 5.524068715582237665e-01 1.513880254789238933e+00 1.112861408709938971e+01 2.181165167855511555e+01 4.317772686146656014e+01 1.068749335641216248e+03 1.068348316795136816e+04 1.068308214910528768e+05 1.068304204722068040e+06
1.914556962025316666e-01 4.471314401381146775e-01 4.472310988853450131e-01 4.481280276104182003e-01 4.521143774996323472e-01 4.570973148611500725e-01 5.467901873684684055e-01 1.443718912441651625e+00 1.041300616317348471e+01 2.037888088620885441e+01 4.031063033227959380e+01 9.970346037436751203e+02 9.966321854475507280e+03 9.965919436179383774e+04 9.965879194349771133e+05
2.009493670886076111e-01 4.478200941766686261e-01 4.479132164967746799e-01 4.487513173777288866e-01 4.524762101819699289e-01 4.571323261872712873e-01 5.409424142826949611e-01 1.379043295236932032e+00 9.760052104779303406e+00 1.907228411538194024e+01 3.769674813658721035e+01 9.316710211544401545e+02 9.312679830696810313e+03 9.312276792612053396e+04 9.312236488803576212e+05
2.104430379746835555e-01 4.475797673193156467e-01 4.476669009851435566e-01 4.484511039775946339e-01 4.519364506107104718e-01 4.562931339021052968e-01 5.347134331472120916e-01 1.318916425598279707e+00 9.160946350108954306e+00 1.787431293289859369e+01 3.530104609847787600e+01 8.717842380462833489e+02 8.713814162556958763e+03 8.713411340766372450e+04 8.713371058587313164e+05
2.199367088607595000e-01 4.463543584150800880e-01 4.464359787982867256e-01 4.471705622471462971e-01 4.504353775754110778e-01 4.545163967357420121e-01 5.279747416216993283e-01 1.262558190481272824e+00 8.608392679077008225e+00 1.677043099973893447e+01 3.309450764106279053e+01 8.166501864246079094e+02 8.162484675020343275e+03 8.162082956097769784e+04 8.162042784205513308e+05
2.294303797468354444e-01 4.440949065138161678e-01 4.441714284992300255e-01 4.448601263679548001e-01 4.479210057845093851e-01 4.517471050552025469e-01 5.206168919276801255e-01 1.209314760652455245e+00 8.096293447900206885e+00 1.574849198928659710e+01 3.105288907205937576e+01 7.656639490451527763e+02 7.652642636292904172e+03 7.652242950877042313e+04 7.652202982335456181e+05
2.389240506329113889e-01 4.407603383150016096e-01 4.408321258437427614e-01 4.414782136024132941e-01 4.443497147520601431e-01 4.479390911891187321e-01 5.125478670561727235e-01 1.158635625726712970e+00 7.619513212432115878e+00 1.479826608654922993e+01 2.915577183478345802e+01 7.183160477500264278e+02 7.179193634455428764e+03 7.178796950150944758e+04 7.178757281720497413e+05
2.484177215189873333e-01 4.363184213881976525e-01 4.363857951729780971e-01 4.369921592360018758e-01 4.396871106272187690e-01 4.430557998662398855e-01 5.036922061686200935e-01 1.110056269192421619e+00 7.173696899430437313e+00 1.391107537747267742e+01 2.738583233355715763e+01 6.741741662256122254e+02 6.737814796463627317e+03 6.737422109884378733e+04 6.737382841226453893e+05
2.579113924050633333e-01 4.307469137396660597e-01 4.308101575556431695e-01 4.313793518994368803e-01 4.339091045385201628e-01 4.370712953373742660e-01 4.939907297167482336e-01 1.063185073510487522e+00 6.755128511447881401e+00 1.307951010915609658e+01 2.572827330457252515e+01 6.328689066845611251e+02 6.324812344621954253e+03 6.324424672399589326e+04 6.324385905177353416e+05
2.674050632911392222e-01 4.240348789127398876e-01 4.240942447670218440e-01 4.246285374555593961e-01 4.270031716268375410e-01 4.299714643409351944e-01 4.834007331946932329e-01 1.017693421732273062e+00 6.360620307108070470e+00 1.229720573530340211e+01 2.417037659169406183e+01 5.940825776984457889e+02 5.937009463074244195e+03 5.936627831683222030e+04 5.936589668544121087e+05
2.768987341772152222e-01 4.161841116835083842e-01 4.162398240936365235e-01 4.167412357847900539e-01 4.189697321899166216e-01 4.217553526963249144e-01 4.718965218116734084e-01 9.733082129651589032e-01 5.987425124500012963e+00 1.155866613731651782e+01 2.270114816294952931e+01 5.575402853933339884e+02 5.571657196928188569e+03 5.571282631227672391e+04 5.571245174657622119e+05
2.863924050632911111e-01 4.072105924216194994e-01 4.072628519798755509e-01 4.077331880041800694e-01 4.098235703344222380e-01 4.124365482472249766e-01 4.594701506776742161e-01 9.298061749821664446e-01 5.633166418027088618e+00 1.085912224363255874e+01 2.131103389484349719e+01 5.230027931529685929e+02 5.226363036197891233e+03 5.225996546664711786e+04 5.225959897711393423e+05
2.958860759493671111e-01 3.971458581140777100e-01 3.971948444747098184e-01 3.976357217203986827e-01 3.995951761456825735e-01 4.020444941772874925e-01 4.461322187461752575e-01 8.870094644350534629e-01 5.295781921323834851e+00 1.019441798453359205e+01 1.999169011095310822e+01 4.902607521790897636e+02 4.899033209067871212e+03 4.898675777795568138e+04 4.898640034668337903e+05
3.053797468354430555e-01 3.860381446527040850e-01 3.860840190492955126e-01 3.864968886186181396e-01 3.883318644822743582e-01 3.906255843118446314e-01 4.319125412441093825e-01 8.447821105667573383e-01 4.973477803793236340e+00 9.560917462933767652e+00 1.873579678121483383e+01 4.591300040587059925e+02 4.587825697285185925e+03 4.587478262954997626e+04 4.587443519521979033e+05
3.148734177215190000e-01 3.739531181421892891e-01 3.739960255197236072e-01 3.743821919175325252e-01 3.760984870189054141e-01 3.782438558956215946e-01 4.168604956765121772e-01 8.030268934854181140e-01 4.664690871574477704e+00 8.955428625006765841e+00 1.753690413187134212e+01 4.294477284613710140e+02 4.291111706550430426e+03 4.290775148744102626e+04 4.290741492963469937e+05
3.243670886075949444e-01 3.609739729684146581e-01 3.610140437972260141e-01 3.613746812565279964e-01 3.629775144089812944e-01 3.649810558495479307e-01 4.010448017797472731e-01 7.616822610817408634e-01 4.368056854101675768e+00 8.375139735234936822e+00 1.638930549750145715e+01 4.010692620862945432e+02 4.007443855106230330e+03 4.007118978530557797e+04 4.007086490872990689e+05
3.338607594936708889e-01 3.472006323247030513e-01 3.472379841500793374e-01 3.475741505784658014e-01 3.490682235935168576e-01 3.509358148623306639e-01 3.845524577009793443e-01 7.207188860874660374e-01 4.082383169952332302e+00 7.817565707579961831e+00 1.528793078283522178e+01 3.738654543950876246e+02 3.735529738259953774e+03 3.735217257690861879e+04 3.735186009633952635e+05
3.433544303797468333e-01 3.327477456370356301e-01 3.327824844077868494e-01 3.330951333445477114e-01 3.344846841745960364e-01 3.362216227121563872e-01 3.674865163882432006e-01 6.801354531491115019e-01 3.806624820757794403e+00 7.280501895878553675e+00 1.422825604612007133e+01 3.477204552577128993e+02 3.474209822866395371e+03 3.473910349895322724e+04 3.473880402598215151e+05
3.528481012658227778e-01 3.177411426035233188e-01 3.177733638146145734e-01 3.180633547144358642e-01 3.193522031580859899e-01 3.209632637126487165e-01 3.499623536947772950e-01 6.399532535160630253e-01 3.539862251728919773e+00 6.761983360854316061e+00 1.320622557910510864e+01 3.225298520551431238e+02 3.222438850267999896e+03 3.222152883239656876e+04 3.222124286536822328e+05
3.623417721518987777e-01 3.023123860597799473e-01 3.023421757376327235e-01 3.026102828383078203e-01 3.038018699524192012e-01 3.052913538450584552e-01 3.321020639125652485e-01 6.002091645876331816e-01 3.281280171338312179e+00 6.260247956616844967e+00 1.221818352717390965e+01 2.981990909139130395e+02 2.979270097664591958e+03 2.978998016517138240e+04 2.978970808402393013e+05
3.718354430379746667e-01 2.865910843892314763e-01 2.866185199431196540e-01 2.868654399281135303e-01 2.879628620836416908e-01 2.893346397780519053e-01 3.140266382774355991e-01 5.609466232712724265e-01 3.030146473209641034e+00 5.773701862030049980e+00 1.126081263967086876e+01 2.746421299664301614e+02 2.743841979904798791e+03 2.743584047928848668e+04 2.743558254731253255e+05
3.813291139240506666e-01 2.706947104990637953e-01 2.707198614578777973e-01 2.709462200872035931e-01 2.719522584397627285e-01 2.732098063804616617e-01 2.958456693130421811e-01 5.222042986388477637e-01 2.785790591896903923e+00 5.300886473294744050e+00 1.033107823609042342e+01 2.517802828502831005e+02 2.515366576108339359e+03 2.515122950868890257e+04 2.515098588344945165e+05
3.908227848101266111e-01 2.547158808266597463e-01 2.547388094769568179e-01 2.549451673296304621e-01 2.558623133415133255e-01 2.570087458563669047e-01 2.776445311237311087e-01 4.840023837973730925e-01 2.547580910533793208e+00 4.840445940240926781e+00 9.426175999655194815e+00 2.295412188515400089e+02 2.293119745587960097e+03 2.292890501295216018e+04 2.292867576865941519e+05
4.003164556962025555e-01 2.387074590098489102e-01 2.387282209483807260e-01 2.389150783951670409e-01 2.397455559364395916e-01 2.407836528630302453e-01 2.594693975416623721e-01 4.463268443279837516e-01 2.314901312191197658e+00 4.391095165372545850e+00 8.543482871735243123e+00 2.078580927771446909e+02 2.076432560640358133e+03 2.076217723927249608e+04 2.076196240255938610e+05
4.098101265822785000e-01 2.226665995075812199e-01 2.226852441192553322e-01 2.228530456243222324e-01 2.235988300912863380e-01 2.245310606749914561e-01 2.413112111816835270e-01 4.091127162486041802e-01 2.087127766917810767e+00 3.951588934328040370e+00 7.680511269148500020e+00 1.866687833405305526e+02 1.864683834009737211e+03 1.864483434070180374e+04 1.864463394076224649e+05
4.193037974683544444e-01 2.065201491058656635e-01 2.065367199762579431e-01 2.066858578097883481e-01 2.073486926254790585e-01 2.081772361450924258e-01 2.230910194981333972e-01 3.722288530285431385e-01 1.863607188332640163e+00 3.520694227559414635e+00 6.834868306012963579e+00 1.659152240717833138e+02 1.657293559375880477e+03 1.657107691241685097e+04 1.657089104428265418e+05
4.287974683544303889e-01 1.901160114957113623e-01 1.901305467657178061e-01 1.902613641957757729e-01 1.908427749960333597e-01 1.915695384963553294e-01 2.046512815021510334e-01 3.354687115601080460e-01 1.643643012139678561e+00 3.097170012783645454e+00 6.004224014071580129e+00 1.455428160758924321e+02 1.453717116655462860e+03 1.453546012245116617e+04 1.453528901804082270e+05
4.382911392405063333e-01 1.732286697460429237e-01 1.732412024149807273e-01 1.733539964354210705e-01 1.738553031929336579e-01 1.744819366398243921e-01 1.857613386838575242e-01 2.985553591241890681e-01 1.426495563527504284e+00 2.679762457308965562e+00 5.186296244871887673e+00 1.254999180478921517e+02 1.253440122451207344e+03 1.253284216648435722e+04 1.253268626068158628e+05
4.477848101265822778e-01 1.555928565621116366e-01 1.556034147445004845e-01 1.556984383860001708e-01 1.561207656815543632e-01 1.566486748009970897e-01 1.661510389509662233e-01 2.611746804506574482e-01 1.211411095447569641e+00 2.267229334333027424e+00 4.378865812103943433e+00 1.057374167451079217e+02 1.055973831742020366e+03 1.055833798171114177e+04 1.055819794814023771e+05
4.572784810126582222e-01 1.369886052247719088e-01 1.369972123651070350e-01 1.370746766281231710e-01 1.374189622415281919e-01 1.378493192582844751e-01 1.455957455598975714e-01 2.230600085760284235e-01 9.977026387373371108e-01 1.858416672249902257e+00 3.579844739275032328e+00 8.620839195648129305e+01 8.608510221177899666e+02 8.607277323730877470e+03 8.607154033986173454e+04
4.667721518987341667e-01 1.174155250209312634e-01 1.174222000699681329e-01 1.174822755112999162e-01 1.177492774727745412e-01 1.180830299246178328e-01 1.240905740577969291e-01 1.841660153895878782e-01 7.849204287074972308e-01 1.452425332394063240e+00 2.787435139767195480e+00 6.686790589367753057e+01 6.676223192115869551e+02 6.675166452390681116e+03 6.675060778418161499e+04
4.762658227848101111e-01 9.741708952068271754e-02 9.742184707606206528e-02 9.746466507447620886e-02 9.765496728965020190e-02 9.789284505861770014e-02 1.021746449000325158e-01 1.449926433141807691e-01 5.731726274556631084e-01 1.048928165390643485e+00 2.000439241260604017e+00 4.767297088301872066e+01 4.758529550245010569e+02 4.757652796439324447e+03 4.757565121058755904e+04
4.857594936708861111e-01 7.865158719362501383e-02 7.865443760705523313e-02 7.868009132792719296e-02 7.879410786513590947e-02 7.893662853664681900e-02 8.150200062384299615e-02 1.071557214958048648e-01 3.636929302154235377e-01 6.487342732372219922e-01 1.218816959280819123e+00 2.858278588937347564e+01 2.851199946089921582e+02 2.850492081805178714e+03 2.850421295376704438e+04
4.952531645569620555e-01 6.486225153788251208e-02 6.486320099054508626e-02 6.487174606450825387e-02 6.490972417101119329e-02 6.495719680413988839e-02 6.581170420045624747e-02 7.435677816361992154e-02 1.598075177952565928e-01 2.547527840526306875e-01 4.446433165673788768e-01 9.559388877275290852e+00 9.501012850891198980e+01 9.495175248252787696e+02 9.494591487988947847e+03
5.047468354430380000e-01 6.486225153788309494e-02 6.486320099054566912e-02 6.487174606450883674e-02 6.490972417101177616e-02 6.495719680414047126e-02 6.581170420045683034e-02 7.435677816362050441e-02 1.598075177952572035e-01 2.547527840526312981e-01 4.446433165673794874e-01 9.559388877275292629e+00 9.501012850891198980e+01 9.495175248252787696e+02 9.494591487988947847e+03
5.142405063291139999e-01 7.865158719362520812e-02 7.865443760705542742e-02 7.868009132792738725e-02 7.879410786513610376e-02 7.893662853664701329e-02 8.150200062384321820e-02 1.071557214958052812e-01 3.636929302154259247e-01 6.487342732372266552e-01 1.218816959280828227e+00 2.858278588937369946e+01 2.851199946089943751e+02 2.850492081805200996e+03 2.850421295376726630e+04
5.237341772151898889e-01 9.741708952068285632e-02 9.742184707606220406e-02 9.746466507447634764e-02 9.765496728965034068e-02 9.789284505861783892e-02 1.021746449000326545e-01 1.449926433141808801e-01 5.731726274556632195e-01 1.048928165390643708e+00 2.000439241260604462e+00 4.767297088301872066e+01 4.758529550245010569e+02 4.757652796439324447e+03 4.757565121058755904e+04
5.332278481012657778e-01 1.174155250209318463e-01 1.174222000699687157e-01 1.174822755113004991e-01 1.177492774727751240e-01 1.180830299246184156e-01 1.240905740577975119e-01 1.841660153895884333e-01 7.849204287074978970e-01 1.452425332394063906e+00 2.787435139767195924e+00 6.686790589367753057e+01 6.676223192115869551e+02 6.675166452390681116e+03 6.675060778418161499e+04
5.427215189873417778e-01 1.369886052247733521e-01 1.369972123651084783e-01 1.370746766281246143e-01 1.374189622415296352e-01 1.378493192582859184e-01 1.455957455598990147e-01 2.230600085760298668e-01 9.977026387373384431e-01 1.858416672249903590e+00 3.579844739275034105e+00 8.620839195648129305e+01 8.608510221177899666e+02 8.607277323730877470e+03 8.607154033986173454e+04
5.522151898734177777e-01 1.555928565621128579e-01 1.556034147445017057e-01 1.556984383860013921e-01 1.561207656815555844e-01 1.566486748009983110e-01 1.661510389509674446e-01 2.611746804506587805e-01 1.211411095447572084e+00 2.267229334333031421e+00 4.378865812103950539e+00 1.057374167451080353e+02 1.055973831742021503e+03 1.055833798171115268e+04 1.055819794814024935e+05
5.617088607594936667e-01 1.732286697460433400e-01 1.732412024149811436e-01 1.733539964354214868e-01 1.738553031929340742e-01 1.744819366398248084e-01 1.857613386838579406e-01 2.985553591241894567e-01 1.426495563527504729e+00 2.679762457308966006e+00 5.186296244871888561e+00 1.254999180478921517e+02 1.253440122451207344e+03 1.253284216648435722e+04 1.253268626068158628e+05
5.712025316455695556e-01 1.901160114957111680e-01 1.901305467657176118e-01 1.902613641957755508e-01 1.908427749960331377e-01 1.915695384963551351e-01 2.046512815021508391e-01 3.354687115601077685e-01 1.643643012139677229e+00 3.097170012783643234e+00 6.004224014071574800e+00 1.455428160758923184e+02 1.453717116655461723e+03 1.453546012245115526e+04 1.453528901804081106e+05
5.806962025316455556e-01 2.065201491058643590e-01 2.065367199762566386e-01 2.066858578097870436e-01 2.073486926254777540e-01 2.081772361450911213e-01 2.230910194981320926e-01 3.722288530285418062e-01 1.863607188332638831e+00 3.520694227559413303e+00 6.834868306012962691e+00 1.659152240717833138e+02 1.657293559375880477e+03 1.657107691241685097e+04 1.657089104428265418e+05
5.901898734177215555e-01 2.226665995075809146e-01 2.226852441192550269e-01 2.228530456243219271e-01 2.235988300912860327e-01 2.245310606749911508e-01 2.413112111816832217e-01 4.091127162486039026e-01 2.087127766917810323e+00 3.951588934328039926e+00 7.680511269148499132e+00 1.866687833405305526e+02 1.864683834009737211e+03 1.864483434070180374e+04 1.864463394076224649e+05
5.996835443037975555e-01 2.387074590098483828e-01 2.387282209483801987e-01 2.389150783951665136e-01 2.397455559364390643e-01 2.407836528630297457e-01 2.594693975416618725e-01 4.463268443279835296e-01 2.314901312191199878e+00 4.391095165372551179e+00 8.543482871735253781e+00 2.078580927771449751e+02 2.076432560640360862e+03 2.076217723927252518e+04 2.076196240255941229e+05
6.091772151898734444e-01 2.547158808266593022e-01 2.547388094769563738e-01 2.549451673296300180e-01 2.558623133415128814e-01 2.570087458563664606e-01 2.776445311237306646e-01 4.840023837973728704e-01 2.547580910533794984e+00 4.840445940240931222e+00 9.426175999655201920e+00 2.295412188515402363e+02 2.293119745587962370e+03 2.292890501295218201e+04 2.292867576865943847e+05
6.186708860759493334e-01 2.706947104990640729e-01 2.707198614578780749e-01 2.709462200872038706e-01 2.719522584397630061e-01 2.732098063804619392e-01 2.958456693130424586e-01 5.222042986388480967e-01 2.785790591896904367e+00 5.300886473294744050e+00 1.033107823609042519e+01 2.517802828502831005e+02 2.515366576108339359e+03 2.515122950868890257e+04 2.515098588344945165e+05
6.281645569620253333e-01 2.865910843892304771e-01 2.866185199431186548e-01 2.868654399281125311e-01 2.879628620836406916e-01 2.893346397780509061e-01 3.140266382774345999e-01 5.609466232712714273e-01 3.030146473209639701e+00 5.773701862030049092e+00 1.126081263967086876e+01 2.746421299664301614e+02 2.743841979904798791e+03 2.743584047928848668e+04 2.743558254731253255e+05
6.376582278481013333e-01 3.023123860597777268e-01 3.023421757376305030e-01 3.026102828383055998e-01 3.038018699524169808e-01 3.052913538450562347e-01 3.321020639125630836e-01 6.002091645876312942e-01 3.281280171338312623e+00 6.260247956616847631e+00 1.221818352717391853e+01 2.981990909139132668e+02 2.979270097664595141e+03 2.978998016517140786e+04 2.978970808402395342e+05
6.471518987341772222e-01 3.177411426035227082e-01 3.177733638146139628e-01 3.180633547144352535e-01 3.193522031580853793e-01 3.209632637126481058e-01 3.499623536947766844e-01 6.399532535160623592e-01 3.539862251728918885e+00 6.761983360854315173e+00 1.320622557910510864e+01 3.225298520551431238e+02 3.222438850267999896e+03 3.222152883239656876e+04 3.222124286536822328e+05
6.566455696202532222e-01 3.327477456370370734e-01 3.327824844077882926e-01 3.330951333445491547e-01 3.344846841745974797e-01 3.362216227121578305e-01 3.674865163882446994e-01 6.801354531491130562e-01 3.806624820757797067e+00 7.280501895878557228e+00 1.422825604612007844e+01 3.477204552577130698e+02 3.474209822866397190e+03 3.473910349895324180e+04 3.473880402598216315e+05
6.661392405063291111e-01 3.472006323247067150e-01 3.472379841500830011e-01 3.475741505784694652e-01 3.490682235935205213e-01 3.509358148623343276e-01 3.845524577009830081e-01 7.207188860874695902e-01 4.082383169952335855e+00 7.817565707579965384e+00 1.528793078283522533e+01 3.738654543950876246e+02 3.735529738259953774e+03 3.735217257690861879e+04 3.735186009633952635e+05
6.756329113924051111e-01 3.609739729684143250e-01 3.610140437972256811e-01 3.613746812565276634e-01 3.629775144089809613e-01 3.649810558495475976e-01 4.010448017797469400e-01 7.616822610817406414e-01 4.368056854101677544e+00 8.375139735234940375e+00 1.638930549750146426e+01 4.010692620862946569e+02 4.007443855106231240e+03 4.007118978530559252e+04 4.007086490872991853e+05
6.851265822784810000e-01 3.739531181421923423e-01 3.739960255197266603e-01 3.743821919175355784e-01 3.760984870189084672e-01 3.782438558956246477e-01 4.168604956765152303e-01 8.030268934854212226e-01 4.664690871574480369e+00 8.955428625006769394e+00 1.753690413187134567e+01 4.294477284613710140e+02 4.291111706550430426e+03 4.290775148744102626e+04 4.290741492963469937e+05
6.946202531645570000e-01 3.860381446527059168e-01 3.860840190492973445e-01 3.864968886186199715e-01 3.883318644822761900e-01 3.906255843118464632e-01 4.319125412441112699e-01 8.447821105667594477e-01 4.973477803793241669e+00 9.560917462933776534e+00 1.873579678121484804e+01 4.591300040587062767e+02 4.587825697285188653e+03 4.587478262955000537e+04 4.587443519521981943e+05
7.041139240506328889e-01 3.971458581140770439e-01 3.971948444747091522e-01 3.976357217203980166e-01 3.995951761456819074e-01 4.020444941772868264e-01 4.461322187461745914e-01 8.870094644350527968e-01 5.295781921323833963e+00 1.019441798453359205e+01 1.999169011095310466e+01 4.902607521790897636e+02 4.899033209067871212e+03 4.898675777795568138e+04 4.898640034668337903e+05
7.136075949367088889e-01 4.072105924216196104e-01 4.072628519798756619e-01 4.077331880041801804e-01 4.098235703344223491e-01 4.124365482472250877e-01 4.594701506776743272e-01 9.298061749821665556e-01 5.633166418027088618e+00 1.085912224363255874e+01 2.131103389484349719e+01 5.230027931529685929e+02 5.226363036197891233e+03 5.225996546664711786e+04 5.225959897711393423e+05
7.231012658227847778e-01 4.161841116835073295e-01 4.162398240936354687e-01 4.167412357847889992e-01 4.189697321899155669e-01 4.217553526963238597e-01 4.718965218116724092e-01 9.733082129651577930e-01 5.987425124500012075e+00 1.155866613731651782e+01 2.270114816294952576e+01 5.575402853933339884e+02 5.571657196928188569e+03 5.571282631227672391e+04 5.571245174657622119e+05
7.325949367088607778e-01 4.240348789127373896e-01 4.240942447670193460e-01 4.246285374555568981e-01 4.270031716268350430e-01 4.299714643409326964e-01 4.834007331946906794e-01 1.017693421732270398e+00 6.360620307108067806e+00 1.229720573530339855e+01 2.417037659169406183e+01 5.940825776984457889e+02 5.937009463074244195e+03 5.936627831683222030e+04 5.936589668544121087e+05
7.420886075949367777e-01 4.307469137396669479e-01 4.308101575556440577e-01 4.313793518994377685e-01 4.339091045385210510e-01 4.370712953373751541e-01 4.939907297167491773e-01 1.063185073510488854e+00 6.755128511447886730e+00 1.307951010915610546e+01 2.572827330457254646e+01 6.328689066845615798e+02 6.324812344621958800e+03 6.324424672399593692e+04 6.324385905177356908e+05
7.515822784810126667e-01 4.363184213881970419e-01 4.363857951729774864e-01 4.369921592360012652e-01 4.396871106272181584e-01 4.430557998662392749e-01 5.036922061686194274e-01 1.110056269192420952e+00 7.173696899430437313e+00 1.391107537747267742e+01 2.738583233355715763e+01 6.741741662256122254e+02 6.737814796463627317e+03 6.737422109884378733e+04 6.737382841226453893e+05
7.610759493670886666e-01 4.407603383150024423e-01 4.408321258437435941e-01 4.414782136024141268e-01 4.443497147520609758e-01 4.479390911891195648e-01 5.125478670561736116e-01 1.158635625726714080e+00 7.619513212432118543e+00 1.479826608654923348e+01 2.915577183478346512e+01 7.183160477500266552e+02 7.179193634455430583e+03 7.178796950150947669e+04 7.178757281720498577e+05
7.705696202531645556e-01 4.440949065138167229e-01 4.441714284992305806e-01 4.448601263679553552e-01 4.479210057845099402e-01 4.517471050552031020e-01 5.206168919276805696e-01 1.209314760652455689e+00 8.096293447900206885e+00 1.574849198928659710e+01 3.105288907205937932e+01 7.656639490451527763e+02 7.652642636292904172e+03 7.652242950877042313e+04 7.652202982335456181e+05
7.800632911392405555e-01 4.463543584150809762e-01 4.464359787982876138e-01 4.471705622471471853e-01 4.504353775754119660e-01 4.545163967357429002e-01 5.279747416217003275e-01 1.262558190481274156e+00 8.608392679077011778e+00 1.677043099973894513e+01 3.309450764106280474e+01 8.166501864246082505e+02 8.162484675020346913e+03 8.162082956097772694e+04 8.162042784205516800e+05
7.895569620253164445e-01 4.475797673193152582e-01 4.476669009851431680e-01 4.484511039775942454e-01 4.519364506107100832e-01 4.562931339021049082e-01 5.347134331472116475e-01 1.318916425598279263e+00 9.160946350108954306e+00 1.787431293289859369e+01 3.530104609847787600e+01 8.717842380462833489e+02 8.713814162556958763e+03 8.713411340766372450e+04 8.713371058587313164e+05
7.990506329113924444e-01 4.478200941766645182e-01 4.479132164967705720e-01 4.487513173777247788e-01 4.524762101819658211e-01 4.571323261872671795e-01 5.409424142826908533e-01 1.379043295236928257e+00 9.760052104779301629e+00 1.907228411538193669e+01 3.769674813658721035e+01 9.316710211544403819e+02 9.312679830696812132e+03 9.312276792612054851e+04 9.312236488803578541e+05
8.085443037974683334e-01 4.471314401381117909e-01 4.472310988853421265e-01 4.481280276104153137e-01 4.521143774996294606e-01 4.570973148611471859e-01 5.467901873684655190e-01 1.443718912441648738e+00 1.041300616317348116e+01 2.037888088620885085e+01 4.031063033227959380e+01 9.970346037436751203e+02 9.966321854475507280e+03 9.965919436179383774e+04 9.965879194349771133e+05
8.180379746835443333e-01 4.455764956436634727e-01 4.456833260195780522e-01 4.466447994028090451e-01 4.509180144393913348e-01 4.562595332351191968e-01 5.524068715582207689e-01 1.513880254789236046e+00 1.112861408709938971e+01 2.181165167855511555e+01 4.317772686146656724e+01 1.068749335641216476e+03 1.068348316795136998e+04 1.068308214910529059e+05 1.068304204722068273e+06
8.275316455696202222e-01 4.432241609558265627e-01 4.433389047592191101e-01 4.443715989897522034e-01 4.489613511254548772e-01 4.546985412950831362e-01 5.579679643483923535e-01 1.590662194881484526e+00 1.191760450021240736e+01 2.339198483946898577e+01 4.634074551798214969e+01 1.147881258086613798e+03 1.147482356341753621e+04 1.147442466167267557e+05 1.147438477149819024e+06
8.370253164556962222e-01 4.401493001390072712e-01 4.402728305224014593e-01 4.413846039729493187e-01 4.463258193087174530e-01 4.525023384784276903e-01 5.636796835332114064e-01 1.675453134081048789e+00 1.279318763955942195e+01 2.514622597897983880e+01 4.985230265782066539e+01 1.235743983242180320e+03 1.235347848872055329e+04 1.235308235435042880e+05 1.235304274091341533e+06
8.465189873417722222e-01 4.364325806965237975e-01 4.365659345841815808e-01 4.377661195731015198e-01 4.431002750794122980e-01 4.497679694623008539e-01 5.697864683542943620e-01 1.769971457274229554e+00 1.377182134647357969e+01 2.710721011225063748e+01 5.377798764380474950e+01 1.333975309158402069e+03 1.333582519835775201e+04 1.333543240903512633e+05 1.333539313010286307e+06
8.560126582278481111e-01 4.321603445653924291e-01 4.323047657634180863e-01 4.336045565456487783e-01 4.393814044666741192e-01 4.466024643679558648e-01 5.765815425910266745e-01 1.876372324821735216e+00 1.487428014712881996e+01 2.931639994969224716e+01 5.820063955481909801e+01 1.444644140600908031e+03 1.444255196290799358e+04 1.444216301859788364e+05 1.444212412416687235e+06
8.655063291139241111e-01 4.274244530461824843e-01 4.275814505727982273e-01 4.289944283123401370e-01 4.352743293769707478e-01 4.431242057077590113e-01 5.844219796619477547e-01 1.997399719203834856e+00 1.612717711462270387e+01 3.182692977619922559e+01 6.322643509935227257e+01 1.570402690610698301e+03 1.570018008602956797e+04 1.569979540402182902e+05 1.569975693582105218e+06
8.750000000000000000e-01 4.223220485408997749e-01 4.224934771123283195e-01 4.240363342551854986e-01 4.308934771123283380e-01 4.394649056837569012e-01 5.937506199694712050e-01 2.136607762826614021e+00 1.756517919139804462e+01 3.470803633425519052e+01 6.899375061996948943e+01 1.714708036334255439e+03 1.714327946490568502e+04 1.714289937506199931e+05 1.714286136607762892e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod3.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.932793504830958686e-01 3.934507790545244132e-01 3.949936361973815924e-01 4.018507790545244318e-01 4.104222076259529950e-01 5.647079219116672988e-01 2.107565064768810448e+00 1.753613649334024061e+01 3.467899363619739006e+01 6.896470792191168186e+01 1.714678993636197447e+03 1.714325042220762771e+04 1.714289647079219285e+05 1.714286107565064915e+06
1.344936708860759444e-01 3.905060955965425351e-01 3.906630931231582782e-01 3.920760708627001878e-01 3.983559719273307986e-01 4.062058482581190622e-01 5.475036222123077501e-01 1.960481361754193852e+00 1.609025875717305709e+01 3.179001141874957170e+01 6.318951674190260093e+01 1.570365772253247769e+03 1.570014316767211130e+04 1.569979171218607516e+05 1.569975656663746806e+06
1.439873417721518889e-01 3.871006856202966473e-01 3.872451068183223044e-01 3.885448976005529964e-01 3.943217455215783374e-01 4.015428054228600829e-01 5.315218836459308926e-01 1.831312665876639212e+00 1.482922048818372396e+01 2.927134029074715116e+01 5.815557989587400556e+01 1.444599080941962939e+03 1.444250690324904826e+04 1.444215851263199002e+05 1.444212367357028183e+06
1.534810126582278333e-01 3.829913867414773687e-01 3.831247406291351520e-01 3.843249256180550910e-01 3.896590811243658692e-01 3.963267755072544252e-01 5.163452743992479332e-01 1.716530263319182570e+00 1.371838015251852916e+01 2.705376891829558161e+01 5.372454644984969008e+01 1.333921867964446619e+03 1.333577175716379315e+04 1.333542706491572608e+05 1.333539259569091955e+06
1.629746835443038055e-01 3.781004485547643790e-01 3.782239789381585671e-01 3.793357523887064264e-01 3.842769677244745608e-01 3.904534868941847980e-01 5.016308319489685141e-01 1.613404282496805564e+00 1.273113878797517629e+01 2.508417712739558780e+01 4.979025380623640729e+01 1.235681934390595870e+03 1.235341643986896815e+04 1.235307614946526737e+05 1.235304212042489788e+06
1.724683544303797500e-01 3.723497261656620316e-01 3.724644699690545790e-01 3.734971641995876723e-01 3.780869163352903461e-01 3.838241065049186052e-01 4.870935295582278779e-01 1.519787760091320328e+00 1.184673006542224449e+01 2.332111040467882646e+01 4.626987108319198683e+01 1.147810383651823713e+03 1.147475268898274771e+04 1.147441757422919909e+05 1.147438406275384594e+06
1.819620253164556944e-01 3.656681306549910970e-01 3.657749610309056765e-01 3.667364344141366694e-01 3.710096494507189591e-01 3.763511682464468211e-01 4.724985065695483377e-01 1.433971889800563559e+00 1.104870572211071433e+01 2.173174331356644018e+01 4.309781849647788476e+01 1.068669427276227452e+03 1.068340325958637914e+04 1.068307415826879005e+05 1.068304124813702889e+06
1.914556962025316666e-01 3.580000764544920000e-01 3.580997352017223356e-01 3.589966639267955228e-01 3.629830138160096697e-01 3.679659511775273950e-01 4.576588236848456726e-01 1.354587548758029003e+00 1.032387479948986098e+01 2.028974952252523067e+01 4.022149896859597362e+01 9.969454723799914291e+02 9.966232723111823361e+03 9.965910523043014109e+04 9.965878303036134457e+05
2.009493670886076111e-01 3.493139506392208826e-01 3.494070729593269364e-01 3.502451738402811432e-01 3.539700666445221855e-01 3.586261826498235439e-01 4.424362707452472177e-01 1.280537151699484344e+00 9.661545961241856162e+00 1.897377797184449122e+01 3.759824199304976133e+01 9.315725150109027481e+02 9.312581324553273589e+03 9.312266941997699905e+04 9.312235503742140718e+05
2.104430379746835555e-01 3.396095953171891502e-01 3.396967289830170600e-01 3.404809319754681374e-01 3.439662786085839752e-01 3.483229618999788002e-01 4.267432611450855395e-01 1.210946253596153266e+00 9.052976178106828087e+00 1.776634276089646747e+01 3.519307592647574978e+01 8.716762678742811659e+02 8.713706192384957831e+03 8.713400543749172357e+04 8.713369978885593591e+05
2.199367088607595000e-01 3.289238735967863758e-01 3.290054939799930134e-01 3.297400774288525849e-01 3.330048927571173656e-01 3.370859119174482998e-01 4.105442568034056716e-01 1.145127705662979167e+00 8.490962194258713680e+00 1.665300051492064171e+01 3.297707715624449776e+01 8.165327559397895811e+02 8.162367244535525060e+03 8.162071213049288781e+04 8.162041609900664771e+05
2.294303797468354444e-01 3.173335732462074232e-01 3.174100952316212809e-01 3.180987931003460556e-01 3.211596725169006405e-01 3.249857717875938024e-01 3.938555586600713254e-01 1.082553427384846501e+00 7.969532114632597697e+00 1.562173065601898791e+01 3.092612773879176657e+01 7.655371877118851671e+02 7.652515874959636676e+03 7.652230274743714835e+04 7.652201714722122997e+05
2.389240506329113889e-01 3.049551701734726783e-01 3.050269577022138301e-01 3.056730454608843628e-01 3.085445466105312118e-01 3.121339230475898008e-01 3.767426989146438476e-01 1.022830457585184094e+00 7.483708044290586336e+00 1.466246091840770127e+01 2.901996666664192759e+01 7.181802425818848405e+02 7.179057829287286950e+03 7.178783369634130213e+04 7.178755923668815522e+05
2.484177215189873333e-01 2.919412973036018544e-01 2.920086710883822989e-01 2.926150351514060777e-01 2.953099865426229709e-01 2.986786757816440874e-01 3.593150820840242399e-01 9.656791451078258204e-01 7.029319775345841848e+00 1.376669825338808195e+01 2.724145520947256216e+01 6.740297891015276264e+02 6.737670419339542605e+03 6.737407672171969898e+04 6.737381397455213591e+05
2.579113924050633333e-01 2.784741084254511723e-01 2.785373522414282821e-01 2.791065465852219929e-01 2.816362992243052754e-01 2.847984900231593786e-01 3.417179244025333462e-01 9.109122681962726897e-01 6.602855706133666125e+00 1.292723730384188130e+01 2.557600049925831343e+01 6.327166338792469560e+02 6.324660071816640084e+03 6.324409445119057636e+04 6.324384382449300028e+05
2.674050632911392222e-01 2.647560539055416884e-01 2.648154197598236448e-01 2.653497124483611969e-01 2.677243466196393418e-01 2.706926393337369952e-01 3.241219081874949781e-01 8.584145967250748077e-01 6.201341482100872327e+00 1.213792691029620308e+01 2.401109776668686635e+01 5.939232988734386254e+02 5.936850184249236918e+03 5.936611903800721484e+04 5.936588075755870668e+05
2.768987341772152222e-01 2.509988600539512782e-01 2.510545724640794174e-01 2.515559841552329479e-01 2.537844805603595155e-01 2.565701010667678084e-01 3.067112701821163023e-01 8.081229613356017971e-01 5.822239872870456523e+00 1.139348088568696049e+01 2.253596291131997020e+01 5.573751001417044790e+02 5.571492011676558832e+03 5.571266112702509417e+04 5.571243522805105895e+05
2.863924050632911111e-01 2.374116956417514634e-01 2.374639552000075149e-01 2.379342912243120056e-01 2.400246735545542021e-01 2.426376514673569407e-01 2.896712538978061802e-01 7.600072782022984086e-01 5.463367521247220360e+00 1.068932334685269048e+01 2.114123499806362716e+01 5.228329942561887265e+02 5.226193237301111367e+03 5.225979566775033891e+04 5.225958199722425779e+05
2.958860759493671111e-01 2.241895949345934225e-01 2.242385812952255308e-01 2.246794585409143952e-01 2.266389129661983137e-01 2.290882309978031772e-01 2.731759555666909978e-01 7.140532012555691477e-01 5.122825658144350314e+00 1.002146172135410751e+01 1.981873384777362190e+01 4.900877959159103057e+02 4.898860252804691299e+03 4.898658482169250055e+04 4.898638305105706095e+05
3.053797468354430555e-01 2.115031742129635794e-01 2.115490486095549794e-01 2.119619181788776341e-01 2.137968940425338527e-01 2.160906138721040981e-01 2.573775708043689048e-01 6.702471401270168050e-01 4.798942833353495807e+00 9.386382492494027119e+00 1.856126181077509329e+01 4.589554690882662271e+02 4.587651162314746216e+03 4.587460809457954019e+04 4.587441774172274745e+05
3.148734177215190000e-01 1.994905271771081623e-01 1.995334345546424804e-01 1.999196009524513984e-01 2.016358960538243150e-01 2.037812649305404400e-01 2.423979047114310503e-01 6.285643025203370149e-01 4.490228280609396272e+00 8.780966034041684409e+00 1.736244154090626068e+01 4.292732658704059077e+02 4.290937243959465377e+03 4.290757702485006303e+04 4.290739748337559868e+05
3.243670886075949444e-01 1.882519246565851900e-01 1.882919954853965183e-01 1.886526329446985284e-01 1.902554660971518263e-01 1.922590075377184626e-01 2.283227534679178050e-01 5.889602127699113954e-01 4.195334805789846300e+00 8.202417686923107354e+00 1.621658344918962769e+01 4.008965400379827315e+02 4.007271133057918178e+03 4.007101706325726991e+04 4.007084763652507681e+05
3.338607594936708889e-01 1.778475974161532469e-01 1.778849492415295330e-01 1.782211156699159971e-01 1.797151886849670532e-01 1.815827799537808873e-01 2.151994227924295400e-01 5.513658511789161221e-01 3.913030135043782831e+00 7.648212672671411916e+00 1.511857774792667186e+01 3.736961013601790569e+02 3.735360385225045320e+03 3.735200322387370397e+04 3.735184316103603342e+05
3.433544303797468333e-01 1.682984789398854486e-01 1.683332177106366678e-01 1.686458666473975299e-01 1.700354174774458271e-01 1.717723560150062057e-01 2.030372496910930469e-01 5.156861864519612926e-01 3.642175554060644416e+00 7.116052629181402800e+00 1.406380677942292046e+01 3.475560059910157520e+02 3.474045373599698451e+03 3.473893904968652350e+04 3.473878758105548332e+05
3.528481012658227778e-01 1.595893672484317294e-01 1.596215884595229839e-01 1.599115793593442747e-01 1.612004278029944282e-01 1.628114883575571270e-01 1.918105783396857056e-01 4.818014781609714081e-01 3.381710476373827934e+00 6.603831585499224666e+00 1.304807380375001635e+01 3.223717002797880582e+02 3.222280698492644660e+03 3.222137068062121398e+04 3.222122705019068671e+05
3.623417721518987777e-01 1.516735771141111966e-01 1.517033667919639728e-01 1.519714738926390418e-01 1.531630610067504505e-01 1.546525448993897323e-01 1.814632549668965256e-01 4.495703556419644586e-01 3.130641362392643678e+00 6.109609147671175577e+00 1.206754471822824115e+01 2.980484521049673958e+02 2.979119458855646371e+03 2.978982952636243863e+04 2.978969302014303394e+05
3.718354430379746667e-01 1.444778489711981417e-01 1.445052845250863471e-01 1.447522045100801957e-01 1.458496266656083562e-01 1.472214043600185429e-01 1.719134028594022368e-01 4.188333878532390919e-01 2.888033237791607366e+00 5.631588626612017201e+00 1.111869940425283509e+01 2.745000167310121242e+02 2.743699866669380754e+03 2.743569836605306773e+04 2.743556833598898957e+05
3.813291139240506666e-01 1.379061190275201465e-01 1.379312699863341207e-01 1.381576286156599442e-01 1.391636669682190797e-01 1.404212149089179851e-01 1.630570778414985600e-01 3.894157071673041703e-01 2.653002000425360052e+00 5.168097881823200623e+00 1.019828964461887999e+01 2.516474942588115482e+02 2.515233787516867778e+03 2.515109672009743008e+04 2.515097260459030513e+05
3.908227848101266111e-01 1.318408103474679738e-01 1.318637389977650454e-01 1.320700968504386896e-01 1.329872428623215530e-01 1.341336753771751045e-01 1.547694606445393084e-01 3.611273133181813200e-01 2.424705840054601325e+00 4.717570869761734897e+00 9.303300929176002043e+00 2.294183437810607984e+02 2.292996870517481057e+03 2.292878213788168068e+04 2.292866348115236906e+05
4.003164556962025555e-01 1.261406737484878082e-01 1.261614356870196241e-01 1.263482931338059390e-01 1.271787706750784896e-01 1.282168676016691433e-01 1.469026122803012979e-01 3.337600590666226497e-01 2.202334526929836223e+00 4.278528380111184859e+00 8.430916086473882132e+00 2.077455259918833406e+02 2.076319993855096982e+03 2.076206467248723129e+04 2.076195114588086144e+05
4.098101265822785000e-01 1.206350270313603645e-01 1.206536716430344630e-01 1.208214731481013909e-01 1.215672576150654827e-01 1.224994881987706008e-01 1.392796387054626717e-01 3.070811437723833248e-01 1.985096194441589912e+00 3.849557361851819515e+00 7.578479696672278720e+00 1.865667517680543313e+02 1.864581802437260876e+03 1.864473230912932922e+04 1.864462373760500050e+05
4.193037974683544444e-01 1.151157158958619198e-01 1.151322867662541855e-01 1.152814245997845904e-01 1.159442594154753009e-01 1.167728029350886959e-01 1.316865862881296534e-01 2.808244198185393392e-01 1.772202755122636475e+00 3.429289794349410947e+00 6.743463872802959891e+00 1.658238196385732977e+02 1.657202154942670404e+03 1.657098550798364158e+04 1.657088190383933252e+05
4.287974683544303889e-01 1.093305656200026788e-01 1.093451008900091226e-01 1.094759183200670755e-01 1.100573291203246623e-01 1.107840926206466459e-01 1.238658356264423499e-01 2.546832656843993625e-01 1.562857566263969877e+00 3.016384566907936993e+00 5.923438568195870779e+00 1.454620306300167272e+02 1.453636331209587070e+03 1.453537933700528993e+04 1.453528093949623290e+05
4.382911392405063333e-01 1.029860031401899495e-01 1.029985358091277670e-01 1.031113298295680963e-01 1.036126365870806837e-01 1.042392700339714040e-01 1.155186720780045639e-01 2.283126925183360800e-01 1.356252896921651185e+00 2.609519790703112463e+00 5.116053578266035018e+00 1.254296753812863017e+02 1.253369879784601380e+03 1.253277192381775058e+04 1.253267923641492525e+05
4.477848101265822778e-01 9.577267933202522621e-02 9.578323751441407408e-02 9.587826115591377429e-02 9.630058845146795277e-02 9.682849757091067933e-02 1.063308617208798129e-01 2.013545032205710239e-01 1.151590918217483273e+00 2.207409157102941055e+00 4.319045634873857509e+00 1.056775965678778419e+02 1.055914011564790144e+03 1.055827816153391177e+04 1.055819196612251399e+05
4.572784810126582222e-01 8.743752374666784177e-02 8.744613088700296799e-02 8.752359515001910395e-02 8.786788076342412490e-02 8.829823778018040803e-02 9.604466408179349046e-02 1.735089270979243703e-01 9.481515572592329466e-01 1.808865590771798093e+00 3.530293657796928386e+00 8.615884087500319310e+01 8.608014710363117956e+02 8.607227772649399412e+03 8.607149078878025466e+04
4.667721518987341667e-01 7.794061037084036581e-02 7.794728541987723525e-02 7.800736086120901858e-02 7.827436282268364354e-02 7.860811527452693515e-02 8.461565940770603145e-02 1.446911007394969806e-01 7.454455140574063332e-01 1.412950417743972453e+00 2.747960225117104471e+00 6.682843097902744489e+01 6.675828442969368552e+02 6.675126977476031243e+03 6.675056830926696421e+04
4.762658227848101111e-01 6.775844458209198673e-02 6.776320213747133447e-02 6.780602013588547805e-02 6.799632235105947109e-02 6.823420012002696933e-02 7.251599996144178495e-02 1.153339983755900244e-01 5.435139825170723915e-01 1.019269520452052769e+00 1.970780596322013523e+00 4.764331223808012794e+01 4.758232963795624642e+02 4.757623137794385912e+03 4.757562155194261868e+04
4.857594936708861111e-01 5.843136337447053796e-02 5.843421378790075726e-02 5.845986750877271709e-02 5.857388404598144055e-02 5.871640471749233620e-02 6.128177680468852029e-02 8.693549767665038897e-02 3.434727063962690341e-01 6.285140494180675441e-01 1.198596735461664675e+00 2.856256566555432030e+01 2.850997743851730206e+02 2.850471861581359462e+03 2.850419273354322286e+04
4.952531645569620555e-01 5.350875298587816353e-02 5.350970243854073771e-02 5.351824751250389839e-02 5.355622561900685169e-02 5.360369825213553985e-02 5.445820564845190587e-02 6.300327961161557300e-02 1.484540192432522443e-01 2.433992855006263389e-01 4.332898180153745282e-01 9.548035378723287891e+00 9.499877501035997795e+01 9.495061713267267578e+02 9.494580134490395722e+03
5.047468354430380000e-01 5.350875298587624146e-02 5.350970243853881564e-02 5.351824751250197632e-02 5.355622561900492962e-02 5.360369825213361777e-02 5.445820564844998379e-02 6.300327961161364398e-02 1.484540192432503292e-01 2.433992855006244238e-01 4.332898180153726408e-01 9.548035378723286115e+00 9.499877501035997795e+01 9.495061713267267578e+02 9.494580134490395722e+03
5.142405063291139999e-01 5.843136337447065592e-02 5.843421378790087523e-02 5.845986750877283505e-02 5.857388404598155851e-02 5.871640471749245416e-02 6.128177680468866600e-02 8.693549767665073591e-02 3.434727063962713656e-01 6.285140494180720960e-01 1.198596735461673557e+00 2.856256566555454413e+01 2.850997743851752375e+02 2.850471861581381745e+03 2.850419273354344477e+04
5.237341772151898889e-01 6.775844458209244470e-02 6.776320213747179244e-02 6.780602013588593602e-02 6.799632235105992906e-02 6.823420012002742729e-02 7.251599996144224292e-02 1.153339983755904824e-01 5.435139825170728356e-01 1.019269520452053213e+00 1.970780596322013967e+00 4.764331223808012794e+01 4.758232963795624642e+02 4.757623137794385912e+03 4.757562155194261868e+04
5.332278481012657778e-01 7.794061037083997723e-02 7.794728541987684667e-02 7.800736086120863000e-02 7.827436282268325496e-02 7.860811527452654657e-02 8.461565940770564287e-02 1.446911007394965920e-01 7.454455140574060001e-01 1.412950417743972009e+00 2.747960225117104027e+00 6.682843097902744489e+01 6.675828442969368552e+02 6.675126977476031243e+03 6.675056830926696421e+04
5.427215189873417778e-01 8.743752374666764748e-02 8.744613088700277370e-02 8.752359515001890966e-02 8.786788076342393061e-02 8.829823778018021374e-02 9.604466408179329617e-02 1.735089270979241483e-01 9.481515572592328356e-01 1.808865590771797871e+00 3.530293657796928386e+00 8.615884087500319310e+01 8.608014710363117956e+02 8.607227772649399412e+03 8.607149078878025466e+04
5.522151898734177777e-01 9.577267933202465722e-02 9.578323751441350509e-02 9.587826115591320530e-02 9.630058845146738378e-02 9.682849757091011034e-02 1.063308617208792439e-01 2.013545032205705798e-01 1.151590918217483939e+00 2.207409157102943276e+00 4.319045634873861950e+00 1.056775965678779556e+02 1.055914011564791281e+03 1.055827816153392268e+04 1.055819196612252563e+05
5.617088607594936667e-01 1.029860031401887976e-01 1.029985358091266151e-01 1.031113298295669445e-01 1.036126365870795318e-01 1.042392700339702521e-01 1.155186720780034121e-01 2.283126925183349143e-01 1.356252896921650075e+00 2.609519790703111575e+00 5.116053578266034130e+00 1.254296753812863017e+02 1.253369879784601380e+03 1.253277192381775058e+04 1.253267923641492525e+05
5.712025316455695556e-01 1.093305656200028592e-01 1.093451008900093030e-01 1.094759183200672559e-01 1.100573291203248427e-01 1.107840926206468263e-01 1.238658356264425164e-01 2.546832656843994735e-01 1.562857566263968767e+00 3.016384566907934772e+00 5.923438568195867227e+00 1.454620306300166135e+02 1.453636331209585933e+03 1.453537933700527901e+04 1.453528093949622125e+05
5.806962025316455556e-01 1.151157158958617394e-01 1.151322867662540050e-01 1.152814245997844100e-01 1.159442594154751205e-01 1.167728029350885155e-01 1.316865862881294869e-01 2.808244198185391727e-01 1.772202755122636253e+00 3.429289794349410503e+00 6.743463872802959891e+00 1.658238196385732977e+02 1.657202154942670404e+03 1.657098550798364158e+04 1.657088190383933252e+05
5.901898734177215555e-01 1.206350270313606282e-01 1.206536716430347267e-01 1.208214731481016546e-01 1.215672576150657463e-01 1.224994881987708645e-01 1.392796387054629215e-01 3.070811437723836024e-01 1.985096194441590134e+00 3.849557361851819959e+00 7.578479696672278720e+00 1.865667517680543313e+02 1.864581802437260876e+03 1.864473230912932922e+04 1.864462373760500050e+05
5.996835443037975555e-01 1.261406737484875862e-01 1.261614356870194020e-01 1.263482931338057169e-01 1.271787706750782676e-01 1.282168676016689490e-01 1.469026122803011036e-01 3.337600590666227052e-01 2.202334526929838887e+00 4.278528380111190188e+00 8.430916086473892790e+00 2.077455259918836248e+02 2.076319993855099710e+03 2.076206467248726040e+04 2.076195114588088763e+05
6.091772151898734444e-01 1.318408103474677795e-01 1.318637389977648511e-01 1.320700968504384953e-01 1.329872428623213587e-01 1.341336753771749102e-01 1.547694606445391419e-01 3.611273133181813755e-01 2.424705840054603545e+00 4.717570869761739338e+00 9.303300929176010925e+00 2.294183437810610258e+02 2.292996870517483330e+03 2.292878213788170251e+04 2.292866348115239234e+05
6.186708860759493334e-01 1.379061190275207294e-01 1.379312699863347036e-01 1.381576286156605271e-01 1.391636669682196625e-01 1.404212149089185679e-01 1.630570778414991429e-01 3.894157071673047810e-01 2.653002000425360940e+00 5.168097881823200623e+00 1.019828964461888177e+01 2.516474942588115482e+02 2.515233787516867778e+03 2.515109672009743008e+04 2.515097260459030513e+05
6.281645569620253333e-01 1.444778489711975866e-01 1.445052845250857920e-01 1.447522045100796406e-01 1.458496266656078011e-01 1.472214043600179878e-01 1.719134028594016816e-01 4.188333878532385368e-01 2.888033237791606922e+00 5.631588626612016313e+00 1.111869940425283509e+01 2.745000167310121242e+02 2.743699866669380754e+03 2.743569836605306773e+04 2.743556833598898957e+05
6.376582278481013333e-01 1.516735771141097255e-01 1.517033667919625017e-01 1.519714738926375708e-01 1.531630610067489795e-01 1.546525448993882612e-01 1.814632549668950823e-01 4.495703556419632374e-01 3.130641362392644567e+00 6.109609147671180018e+00 1.206754471822825003e+01 2.980484521049675664e+02 2.979119458855649555e+03 2.978982952636246409e+04 2.978969302014305722e+05
6.471518987341772222e-01 1.595893672484312575e-01 1.596215884595225121e-01 1.599115793593438029e-01 1.612004278029939563e-01 1.628114883575566552e-01 1.918105783396852337e-01 4.818014781609709085e-01 3.381710476373827490e+00 6.603831585499223777e+00 1.304807380375001635e+01 3.223717002797880582e+02 3.222280698492644660e+03 3.222137068062121398e+04 3.222122705019068671e+05
6.566455696202532222e-01 1.682984789398850323e-01 1.683332177106362515e-01 1.686458666473971135e-01 1.700354174774454108e-01 1.717723560150057893e-01 2.030372496910926305e-01 5.156861864519610705e-01 3.642175554060645304e+00 7.116052629181405464e+00 1.406380677942292579e+01 3.475560059910159225e+02 3.474045373599700270e+03 3.473893904968653806e+04 3.473878758105549496e+05
6.661392405063291111e-01 1.778475974161550510e-01 1.778849492415313371e-01 1.782211156699178012e-01 1.797151886849688573e-01 1.815827799537826914e-01 2.151994227924313441e-01 5.513658511789180094e-01 3.913030135043784608e+00 7.648212672671413692e+00 1.511857774792667364e+01 3.736961013601790569e+02 3.735360385225045320e+03 3.735200322387370397e+04 3.735184316103603342e+05
6.756329113924051111e-01 1.882519246565853843e-01 1.882919954853967126e-01 1.886526329446987227e-01 1.902554660971520206e-01 1.922590075377186569e-01 2.283227534679180271e-01 5.889602127699116174e-01 4.195334805789848076e+00 8.202417686923110907e+00 1.621658344918963834e+01 4.008965400379828452e+02 4.007271133057919087e+03 4.007101706325728446e+04 4.007084763652508846e+05
6.851265822784810000e-01 1.994905271771090782e-01 1.995334345546433963e-01 1.999196009524523143e-01 2.016358960538252310e-01 2.037812649305413559e-01 2.423979047114319663e-01 6.285643025203379031e-01 4.490228280609397160e+00 8.780966034041686186e+00 1.736244154090626068e+01 4.292732658704059077e+02 4.290937243959465377e+03 4.290757702485006303e+04 4.290739748337559868e+05
6.946202531645570000e-01 2.115031742129641346e-01 2.115490486095555345e-01 2.119619181788781892e-01 2.137968940425344078e-01 2.160906138721046810e-01 2.573775708043695154e-01 6.702471401270176932e-01 4.798942833353500248e+00 9.386382492494036001e+00 1.856126181077510751e+01 4.589554690882665113e+02 4.587651162314748944e+03 4.587460809457956930e+04 4.587441774172277655e+05
7.041139240506328889e-01 2.241895949345928118e-01 2.242385812952249202e-01 2.246794585409137845e-01 2.266389129661977031e-01 2.290882309978025666e-01 2.731759555666903871e-01 7.140532012555684815e-01 5.122825658144350314e+00 1.002146172135410751e+01 1.981873384777362190e+01 4.900877959159103057e+02 4.898860252804691299e+03 4.898658482169250055e+04 4.898638305105706095e+05
7.136075949367088889e-01 2.374116956417514357e-01 2.374639552000074871e-01 2.379342912243119779e-01 2.400246735545541743e-01 2.426376514673569129e-01 2.896712538978061247e-01 7.600072782022984086e-01 5.463367521247220360e+00 1.068932334685269048e+01 2.114123499806362716e+01 5.228329942561887265e+02 5.226193237301111367e+03 5.225979566775033891e+04 5.225958199722425779e+05
7.231012658227847778e-01 2.509988600539510561e-01 2.510545724640791954e-01 2.515559841552327258e-01 2.537844805603592935e-01 2.565701010667675863e-01 3.067112701821160803e-01 8.081229613356015751e-01 5.822239872870455635e+00 1.139348088568696049e+01 2.253596291131997020e+01 5.573751001417044790e+02 5.571492011676558832e+03 5.571266112702509417e+04 5.571243522805105895e+05
7.325949367088607778e-01 2.647560539055411333e-01 2.648154197598230897e-01 2.653497124483606417e-01 2.677243466196387867e-01 2.706926393337364400e-01 3.241219081874944230e-01 8.584145967250742526e-01 6.201341482100872327e+00 1.213792691029620308e+01 2.401109776668686280e+01 5.939232988734386254e+02 5.936850184249236918e+03 5.936611903800721484e+04 5.936588075755870668e+05
7.420886075949367777e-01 2.784741084254507837e-01 2.785373522414278935e-01 2.791065465852216043e-01 2.816362992243048868e-01 2.847984900231589900e-01 3.417179244025330132e-01 9.109122681962726897e-01 6.602855706133670566e+00 1.292723730384189018e+01 2.557600049925832764e+01 6.327166338792474107e+02 6.324660071816644631e+03 6.324409445119062002e+04 6.324384382449303521e+05
7.515822784810126667e-01 2.919412973036018544e-01 2.920086710883822989e-01 2.926150351514060777e-01 2.953099865426229709e-01 2.986786757816440874e-01 3.593150820840242399e-01 9.656791451078258204e-01 7.029319775345841848e+00 1.376669825338808195e+01 2.724145520947256216e+01 6.740297891015276264e+02 6.737670419339542605e+03 6.737407672171969898e+04 6.737381397455213591e+05
7.610759493670886666e-01 3.049551701734721232e-01 3.050269577022132750e-01 3.056730454608838077e-01 3.085445466105306567e-01 3.121339230475892457e-01 3.767426989146432925e-01 1.022830457585183650e+00 7.483708044290588113e+00 1.466246091840770305e+01 2.901996666664193469e+01 7.181802425818850679e+02 7.179057829287288769e+03 7.178783369634133123e+04 7.178755923668816686e+05
7.705696202531645556e-01 3.173335732462068681e-01 3.174100952316207258e-01 3.180987931003455005e-01 3.211596725169000854e-01 3.249857717875932472e-01 3.938555586600707703e-01 1.082553427384845834e+00 7.969532114632596809e+00 1.562173065601898791e+01 3.092612773879176657e+01 7.655371877118851671e+02 7.652515874959636676e+03 7.652230274743714835e+04 7.652201714722122997e+05
7.800632911392405555e-01 3.289238735967862093e-01 3.290054939799928468e-01 3.297400774288524183e-01 3.330048927571171991e-01 3.370859119174481333e-01 4.105442568034055606e-01 1.145127705662979389e+00 8.490962194258717233e+00 1.665300051492064881e+01 3.297707715624451197e+01 8.165327559397899222e+02 8.162367244535528698e+03 8.162071213049291691e+04 8.162041609900668263e+05
7.895569620253164445e-01 3.396095953171892057e-01 3.396967289830171155e-01 3.404809319754681929e-01 3.439662786085840307e-01 3.483229618999788557e-01 4.267432611450855950e-01 1.210946253596153266e+00 9.052976178106828087e+00 1.776634276089646747e+01 3.519307592647574978e+01 8.716762678742811659e+02 8.713706192384957831e+03 8.713400543749172357e+04 8.713369978885593591e+05
7.990506329113924444e-01 3.493139506392188842e-01 3.494070729593249380e-01 3.502451738402791448e-01 3.539700666445201871e-01 3.586261826498215455e-01 4.424362707452452748e-01 1.280537151699482568e+00 9.661545961241856162e+00 1.897377797184449122e+01 3.759824199304976844e+01 9.315725150109029755e+02 9.312581324553275408e+03 9.312266941997701360e+04 9.312235503742143046e+05
8.085443037974683334e-01 3.580000764544913894e-01 3.580997352017217250e-01 3.589966639267949122e-01 3.629830138160090591e-01 3.679659511775267844e-01 4.576588236848451174e-01 1.354587548758028337e+00 1.032387479948986098e+01 2.028974952252523067e+01 4.022149896859597362e+01 9.969454723799914291e+02 9.966232723111823361e+03 9.965910523043014109e+04 9.965878303036134457e+05
8.180379746835443333e-01 3.656681306549904864e-01 3.657749610309050659e-01 3.667364344141360588e-01 3.710096494507183484e-01 3.763511682464462105e-01 4.724985065695477271e-01 1.433971889800563115e+00 1.104870572211071611e+01 2.173174331356644373e+01 4.309781849647789187e+01 1.068669427276227680e+03 1.068340325958638095e+04 1.068307415826879296e+05 1.068304124813703122e+06
8.275316455696202222e-01 3.723497261656620871e-01 3.724644699690546346e-01 3.734971641995877278e-01 3.780869163352904017e-01 3.838241065049186607e-01 4.870935295582278779e-01 1.519787760091320106e+00 1.184673006542224272e+01 2.332111040467882290e+01 4.626987108319197972e+01 1.147810383651823486e+03 1.147475268898274589e+04 1.147441757422919618e+05 1.147438406275384361e+06
8.370253164556962222e-01 3.781004485547634353e-01 3.782239789381576234e-01 3.793357523887054827e-01 3.842769677244736171e-01 3.904534868941838543e-01 5.016308319489676260e-01 1.613404282496804898e+00 1.273113878797517806e+01 2.508417712739559491e+01 4.979025380623642150e+01 1.235681934390596098e+03 1.235341643986896997e+04 1.235307614946527028e+05 1.235304212042490020e+06
8.465189873417722222e-01 3.829913867414787565e-01 3.831247406291365398e-01 3.843249256180564788e-01 3.896590811243673125e-01 3.963267755072558129e-01 5.163452743992493765e-01 1.716530263319184346e+00 1.371838015251853449e+01 2.705376891829559227e+01 5.372454644984970429e+01 1.333921867964447074e+03 1.333577175716379679e+04 1.333542706491573190e+05 1.333539259569092421e+06
8.560126582278481111e-01 3.871006856202978130e-01 3.872451068183234701e-01 3.885448976005541621e-01 3.943217455215795031e-01 4.015428054228612487e-01 5.315218836459321139e-01 1.831312665876640544e+00 1.482922048818372573e+01 2.927134029074715116e+01 5.815557989587400556e+01 1.444599080941962939e+03 1.444250690324904826e+04 1.444215851263199002e+05 1.444212367357028183e+06
8.655063291139241111e-01 3.905060955965429792e-01 3.906630931231587223e-01 3.920760708627006319e-01 3.983559719273312427e-01 4.062058482581195062e-01 5.475036222123081942e-01 1.960481361754195184e+00 1.609025875717306420e+01 3.179001141874958591e+01 6.318951674190262935e+01 1.570365772253248679e+03 1.570014316767211858e+04 1.569979171218608390e+05 1.569975656663747737e+06
8.750000000000000000e-01 3.932793504830955911e-01 3.934507790545241357e-01 3.949936361973813148e-01 4.018507790545241543e-01 4.104222076259527174e-01 5.647079219116670767e-01 2.107565064768810004e+00 1.753613649334024061e+01 3.467899363619739006e+01 6.896470792191168186e+01 1.714678993636197447e+03 1.714325042220762771e+04 1.714289647079219285e+05 1.714286107565064915e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod4.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.836888850065992562e-01 3.838603135780278008e-01 3.854031707208849800e-01 3.922603135780278194e-01 4.008317421494563826e-01 5.551174564351707419e-01 2.097974599292313780e+00 1.752654602786374483e+01 3.466940317072089073e+01 6.895511745643518964e+01 1.714669403170721125e+03 1.714324083174215048e+04 1.714289551174564695e+05 1.714286097974599339e+06
1.344936708860759444e-01 3.779097023058305416e-01 3.780666998324462846e-01 3.794796775719881943e-01 3.857595786366188051e-01 3.936094549674070686e-01 5.349072289215957010e-01 1.947884968463482025e+00 1.607766236388234660e+01 3.177741502545886121e+01 6.317692034861188688e+01 1.570353175859957219e+03 1.570013057127881984e+04 1.569979045254674566e+05 1.569975644067353569e+06
1.439873417721518889e-01 3.710212449778645394e-01 3.711656661758901965e-01 3.724654569581208885e-01 3.782423048791462294e-01 3.854633647804279750e-01 5.154424430034988402e-01 1.815233225234207159e+00 1.481314104754129168e+01 2.925526085010471888e+01 5.813950045523157684e+01 1.444583001501320496e+03 1.444249082380840628e+04 1.444215690468792454e+05 1.444212351277587470e+06
1.534810126582278333e-01 3.630630005896738344e-01 3.631963544773316177e-01 3.643965394662515567e-01 3.697306949725623348e-01 3.763983893554508908e-01 4.964168882474443434e-01 1.696601877167378980e+00 1.369845176636672690e+01 2.703384053214377758e+01 5.370461806369788604e+01 1.333901939578294787e+03 1.333575182877764200e+04 1.333542507207710878e+05 1.333539239640705753e+06
1.629746835443038055e-01 3.541657724103571825e-01 3.542893027937513706e-01 3.554010762442992299e-01 3.603422915800673643e-01 3.665188107497776016e-01 4.776961558045613176e-01 1.589469606352398312e+00 1.270720411183076948e+01 2.506024245125118100e+01 4.976631913009200048e+01 1.235657999714451535e+03 1.235339250519282359e+04 1.235307375599765364e+05 1.235304188107813708e+06
1.724683544303797500e-01 3.445469714116590754e-01 3.446617152150516228e-01 3.456944094455847161e-01 3.502841615812873899e-01 3.560213517509156489e-01 4.592907748042249216e-01 1.491985005337317371e+00 1.181892731066824176e+01 2.329330764992482372e+01 4.624206832843798765e+01 1.147782580897069693e+03 1.147472488622799392e+04 1.147441479395372298e+05 1.147438378472629702e+06
1.819620253164556944e-01 3.344926059515052619e-01 3.345994363274198413e-01 3.355609097106508343e-01 3.398341247472331239e-01 3.451756435429609859e-01 4.413229818660625026e-01 1.402796365097077613e+00 1.101753019740722905e+01 2.170056778886295490e+01 4.306664297177439948e+01 1.068638251751523967e+03 1.068337208406167520e+04 1.068307104071631911e+05 1.068304093638178194e+06
1.914556962025316666e-01 3.243283326004919864e-01 3.244279913477223221e-01 3.253249200727955093e-01 3.293112699620096562e-01 3.342942073235273814e-01 4.239870798308457145e-01 1.320915804904029045e+00 1.029020305563586213e+01 2.025607777867123005e+01 4.018782722474197300e+01 9.969118006361375137e+02 9.966199051367970242e+03 9.965907155868629343e+04 9.965877966318695107e+05
2.009493670886076111e-01 3.143839826286618511e-01 3.144771049487679049e-01 3.153152058297221116e-01 3.190400986339631539e-01 3.236962146392645123e-01 4.075063027346881861e-01 1.245607183688925312e+00 9.626615993231297352e+00 1.893884800383393241e+01 3.756331202503920252e+01 9.315375850428921467e+02 9.312546394585262533e+03 9.312263449000897526e+04 9.312235154442461208e+05
2.104430379746835555e-01 3.049572082976741982e-01 3.050443419635021081e-01 3.058285449559531854e-01 3.093138915890690233e-01 3.136705748804638483e-01 3.920908741255705876e-01 1.176293866576638258e+00 9.018323791087313523e+00 1.773169037387695468e+01 3.515842353945622989e+01 8.716416154872616744e+02 8.713671539997938453e+03 8.713397078510469873e+04 8.713369632361723343e+05
2.199367088607595000e-01 2.962820711535460450e-01 2.963636915367526825e-01 2.970982749856122540e-01 3.003630903138770347e-01 3.044441094742079690e-01 3.779024543601653408e-01 1.112485903219738947e+00 8.458320391815474792e+00 1.662035871247740104e+01 3.294443535380126065e+01 8.165001141373463724e+02 8.162334602733081738e+03 8.162067948869043903e+04 8.162041283482640283e+05
2.294303797468354444e-01 2.885074950669465066e-01 2.885840170523603643e-01 2.892727149210851390e-01 2.923335943376397239e-01 2.961596936083328857e-01 3.650294804808104088e-01 1.053727349205585639e+00 7.940706036453336836e+00 1.559290457783972705e+01 3.089730166061250571e+01 7.655083616337059311e+02 7.652487048881457667e+03 7.652227392135896662e+04 7.652201426461341325e+05
2.389240506329113889e-01 2.816887090886372458e-01 2.817604966173783976e-01 2.824065843760489303e-01 2.852780855256957793e-01 2.888674619627543683e-01 3.534762378298084151e-01 9.995639965003486616e-01 7.460441583205751570e+00 1.463919445732286562e+01 2.899670020555709371e+01 7.181569761207999818e+02 7.179034562826202091e+03 7.178781042988022091e+04 7.178755691004204564e+05
2.484177215189873333e-01 2.757924555150801926e-01 2.758598292998606372e-01 2.764661933628844159e-01 2.791611447541013091e-01 2.825298339931224256e-01 3.431662402955025781e-01 9.495303033193041031e-01 7.013170933557320019e+00 1.375054941159956101e+01 2.722530636768404122e+01 6.740136402597390770e+02 6.737654270497754624e+03 6.737406057287791918e+04 6.737381235966795357e+05
2.579113924050633333e-01 2.707142811681564343e-01 2.707775249841335441e-01 2.713467193279272549e-01 2.738764719670105374e-01 2.770386627658646406e-01 3.339580971452386082e-01 9.031524409389779517e-01 6.595095878876371387e+00 1.291947747658458745e+01 2.556824067200101780e+01 6.327088740519895964e+02 6.324652311989382724e+03 6.324408669136332173e+04 6.324384304851026973e+05
2.674050632911392222e-01 2.663041214482102514e-01 2.663634873024922078e-01 2.668977799910297599e-01 2.692724141623079048e-01 2.722407068764055582e-01 3.256699757301635412e-01 8.599626642677433708e-01 6.202889549643541223e+00 1.213947497783887108e+01 2.401264583422953436e+01 5.939248469409812969e+02 5.936851732316779817e+03 5.936612058607475774e+04 5.936588091236546170e+05
2.768987341772152222e-01 2.623950106273779115e-01 2.624507230375060507e-01 2.629521347286595812e-01 2.651806311337861488e-01 2.679662516401944417e-01 3.181074207555429911e-01 8.195191119090283749e-01 5.833636023443882657e+00 1.140487703626038751e+01 2.254735906189339900e+01 5.573864962922779114e+02 5.571503407827131923e+03 5.571267252317567181e+04 5.571243636766611598e+05
2.863924050632911111e-01 2.588293486828522894e-01 2.588816082411083408e-01 2.593519442654128593e-01 2.614423265956550280e-01 2.640553045084577666e-01 3.110889069389070061e-01 7.814249312433991790e-01 5.484785174288321130e+00 1.071074099989379036e+01 2.116265265110472882e+01 5.228544119092298388e+02 5.226214654954152138e+03 5.225981708540338150e+04 5.225958413898955914e+05
2.958860759493671111e-01 2.554777814538281011e-01 2.555267678144602095e-01 2.559676450601490738e-01 2.579270994854329646e-01 2.603764175170378836e-01 3.044641420859256487e-01 7.453413877748038541e-01 5.154113844663585020e+00 1.005274990787334310e+01 1.985002203429285572e+01 4.901190841024294969e+02 4.898891540991210604e+03 4.898661610987901804e+04 4.898638617987571633e+05
3.053797468354430555e-01 2.522472741102192995e-01 2.522931485068107271e-01 2.527060180761333541e-01 2.545409939397895727e-01 2.568347137693598459e-01 2.981216707016246525e-01 7.109912400242726083e-01 4.839686933250751721e+00 9.427126592391283921e+00 1.860200591067234654e+01 4.589962131881634946e+02 4.587691906414643199e+03 4.587464883867943718e+04 4.587442181613273569e+05
3.148734177215190000e-01 2.490770845134618050e-01 2.491199918909961231e-01 2.495061582888050411e-01 2.512224533901779577e-01 2.533678222668940827e-01 2.919844620477847208e-01 6.781508598566906576e-01 4.539814837945749915e+00 8.830552591378038940e+00 1.741202809824261521e+01 4.293228524277423048e+02 4.290986830516802002e+03 4.290762661140739510e+04 4.290740244203133625e+05
3.243670886075949444e-01 2.459236769961898883e-01 2.459637478250012166e-01 2.463243852843032267e-01 2.479272184367565246e-01 2.499307598773231609e-01 2.859945058075225033e-01 6.466319651095160381e-01 4.253006558129451165e+00 8.260089439262712219e+00 1.627425520152923255e+01 4.009542117903223470e+02 4.007328804810257679e+03 4.007107473500960623e+04 4.007085340370031190e+05
3.338607594936708889e-01 2.427377342808802463e-01 2.427750861062565324e-01 2.431112525346429964e-01 2.446053255496940526e-01 2.464729168185078867e-01 2.800895596571565394e-01 6.162559880436431214e-01 3.977920271908509608e+00 7.713102809536139581e+00 1.518346788479139775e+01 3.737609914970437899e+02 3.735425275361910280e+03 3.735206811401057348e+04 3.735184965004972182e+05
3.433544303797468333e-01 2.394379510080074103e-01 2.394726897787586295e-01 2.397853387155194915e-01 2.411748895455677888e-01 2.429118280831281673e-01 2.741767217592149808e-01 5.868256585200832820e-01 3.713315026128766405e+00 7.187192101249524789e+00 1.413494625149104245e+01 3.476271454630838775e+02 3.474116513071766349e+03 3.473901018915859459e+04 3.473879469500269042e+05
3.528481012658227778e-01 2.358869679121895213e-01 2.359191891232807758e-01 2.362091800231020666e-01 2.374980284667522201e-01 2.391090890213149189e-01 2.681081790034434698e-01 5.580990788247292000e-01 3.458008077037585615e+00 6.680129186162981902e+00 1.312437140441377537e+01 3.224479978804517941e+02 3.222356996093308680e+03 3.222144697822187663e+04 3.222123467995075625e+05
3.623417721518987777e-01 2.318745328230873148e-01 2.319043225009400910e-01 2.321724296016151601e-01 2.333640167157265688e-01 2.348535006083658505e-01 2.616642106758726438e-01 5.297713113509405769e-01 3.210842318101619686e+00 6.189810103380152029e+00 1.214774567393721583e+01 2.981286530606763563e+02 2.979199659811355104e+03 2.978990972731814691e+04 2.978970104023860767e+05
3.718354430379746667e-01 2.271118319222220627e-01 2.271392674761102681e-01 2.273861874611041167e-01 2.284836096166322772e-01 2.298553873110424639e-01 2.545473858104261300e-01 5.014673708042629574e-01 2.970667220742631454e+00 5.714222609563041289e+00 1.120133338720386007e+01 2.745826507139631758e+02 2.743782500652331692e+03 2.743578100003601867e+04 2.743557659938728902e+05
3.813291139240506666e-01 2.212391650009016830e-01 2.212643159597156572e-01 2.214906745890414808e-01 2.224967129416006162e-01 2.237542608822995216e-01 2.463901238148800965e-01 4.727487531406857069e-01 2.736335046398741699e+00 5.251430927796581827e+00 1.028162269059226297e+01 2.517308273047849241e+02 2.515317120562841410e+03 2.515118005314340189e+04 2.515098093789490231e+05
3.908227848101266111e-01 2.138471134468044044e-01 2.138700420971014760e-01 2.140763999497751202e-01 2.149935459616579836e-01 2.161399784765115351e-01 2.367757637438757390e-01 4.431336164175177506e-01 2.506712143153937866e+00 4.799577172861071439e+00 9.385307232275339473e+00 2.295003500841601465e+02 2.293078876820580263e+03 2.292886414418477943e+04 2.292867168178267893e+05
4.003164556962025555e-01 2.045095208074235171e-01 2.045302827459553330e-01 2.047171401927416479e-01 2.055476177340141986e-01 2.065857146606048522e-01 2.252714593392370068e-01 4.121289061255583586e-01 2.280703373988772320e+00 4.356897227170120956e+00 8.509284933532818229e+00 2.078238948389422660e+02 2.076398362702155737e+03 2.076214304133429323e+04 2.076195898276556691e+05
4.098101265822785000e-01 1.928254561171627024e-01 1.928441007288368148e-01 1.930119022339037149e-01 1.937576867008678205e-01 1.946899172845729387e-01 2.114700677912650095e-01 3.792715728581856904e-01 2.057286623527392333e+00 3.921747790937621936e+00 7.650670125758081141e+00 1.866389421971401248e+02 1.864653992866346698e+03 1.864480449955841323e+04 1.864463095664790890e+05
4.193037974683544444e-01 1.784673419737629607e-01 1.784839128441552403e-01 1.786330506776856453e-01 1.792958854933763557e-01 1.801244290129897230e-01 1.950382123660306943e-01 3.441760458964404079e-01 1.835554381200537488e+00 3.492641420427311960e+00 6.806815498880860460e+00 1.658871712646512151e+02 1.657265506568748378e+03 1.657104885960972024e+04 1.657088823900193966e+05
4.287974683544303889e-01 1.612340827795270271e-01 1.612486180495334709e-01 1.613794354795914376e-01 1.619608462798490245e-01 1.626876097801709942e-01 1.757693527859666982e-01 3.065867828439237108e-01 1.614761083423494226e+00 3.068288084067461341e+00 5.975342085355395128e+00 1.455139341471762293e+02 1.453688234726746714e+03 1.453543124052245003e+04 1.453528612984794891e+05
4.382911392405063333e-01 1.411118465732637828e-01 1.411243792422015864e-01 1.412371732626419296e-01 1.417384800201545170e-01 1.423651134670452512e-01 1.536445155110783833e-01 2.664385359514098717e-01 1.394378740354724977e+00 2.647645634136186477e+00 5.154179421699108588e+00 1.254678012247193806e+02 1.253408005628034516e+03 1.253281004966118417e+04 1.253268304899926879e+05
4.477848101265822778e-01 1.183518080133864059e-01 1.183623661957752538e-01 1.184573898372749540e-01 1.188797171328291324e-01 1.194076262522718590e-01 1.289099904022409926e-01 2.239336319019322175e-01 1.174170046898844522e+00 2.229988285784302526e+00 4.341624763555218536e+00 1.057001756965591994e+02 1.055936590693471544e+03 1.055830074066259476e+04 1.055819422403538192e+05
4.572784810126582222e-01 9.358465434708675146e-02 9.359326148742187768e-02 9.367072575043801363e-02 9.401501136384303459e-02 9.444536838059931771e-02 1.021917946822124001e-01 1.796560576983432522e-01 9.542986878596518840e-01 1.815012721372217142e+00 3.536440788397347212e+00 8.616498800560360394e+01 8.608076181669122207e+02 8.607233919779999269e+03 8.607149693591085088e+04
4.667721518987341667e-01 6.800761278341557747e-02 6.801428783245244691e-02 6.807436327378423024e-02 6.834136523525885520e-02 6.867511768710214681e-02 7.468266182028124311e-02 1.347581031520721784e-01 7.355125164699816143e-01 1.403017420156547512e+00 2.738027227529679752e+00 6.681849798144001795e+01 6.675729112993493573e+02 6.675117044478443859e+03 6.675055837626938592e+04
4.762658227848101111e-01 4.370384203387437522e-02 4.370859958925372296e-02 4.375141758766787348e-02 4.394171980284186652e-02 4.417959757180935781e-02 4.846139741322418037e-02 9.127939582737240598e-02 5.194593799688547175e-01 9.952149179038350946e-01 1.946725993773795960e+00 4.761925763553190905e+01 4.757992417770142879e+02 4.757599083191837963e+03 4.757559749734007346e+04
4.857594936708861111e-01 2.419057909585476535e-02 2.419342950928498465e-02 2.421908323015694448e-02 2.433309976736566446e-02 2.447562043887656358e-02 2.704099252607275114e-02 5.269471339803461635e-02 3.092319221176532684e-01 5.942732651394517784e-01 1.164355951183048798e+00 2.852832488127570443e+01 2.850655336008943550e+02 2.850437620797080854e+03 2.850415849275894652e+04
4.952531645569620555e-01 1.534838675709504670e-02 1.534933620975762088e-02 1.535788128372078329e-02 1.539585939022373312e-02 1.544333202335242128e-02 1.629783941966878730e-02 2.484291338283245443e-02 1.102936530144691396e-01 2.052389192718432342e-01 3.951294517865914235e-01 9.509875012494504176e+00 9.496061464413119779e+01 9.494680109604979634e+02 9.494541974124167609e+03
5.047468354430380000e-01 1.534838675709573885e-02 1.534933620975831303e-02 1.535788128372147544e-02 1.539585939022442528e-02 1.544333202335311343e-02 1.629783941966948119e-02 2.484291338283314832e-02 1.102936530144698335e-01 2.052389192718439281e-01 3.951294517865920897e-01 9.509875012494504176e+00 9.496061464413119779e+01 9.494680109604979634e+02 9.494541974124167609e+03
5.142405063291139999e-01 2.419057909585513658e-02 2.419342950928535588e-02 2.421908323015731571e-02 2.433309976736603569e-02 2.447562043887693828e-02 2.704099252607314319e-02 5.269471339803520615e-02 3.092319221176558774e-01 5.942732651394565524e-01 1.164355951183058124e+00 2.852832488127592825e+01 2.850655336008965719e+02 2.850437620797103136e+03 2.850415849275916844e+04
5.237341772151898889e-01 4.370384203387435440e-02 4.370859958925370214e-02 4.375141758766785266e-02 4.394171980284184570e-02 4.417959757180933700e-02 4.846139741322415956e-02 9.127939582737239210e-02 5.194593799688547175e-01 9.952149179038350946e-01 1.946725993773795960e+00 4.761925763553190905e+01 4.757992417770142879e+02 4.757599083191837963e+03 4.757559749734007346e+04
5.332278481012657778e-01 6.800761278341699301e-02 6.801428783245386245e-02 6.807436327378564578e-02 6.834136523526027074e-02 6.867511768710356235e-02 7.468266182028265865e-02 1.347581031520735939e-01 7.355125164699829465e-01 1.403017420156549067e+00 2.738027227529681085e+00 6.681849798144001795e+01 6.675729112993493573e+02 6.675117044478443859e+03 6.675055837626938592e+04
5.427215189873417778e-01 9.358465434708806985e-02 9.359326148742319607e-02 9.367072575043933202e-02 9.401501136384435298e-02 9.444536838060063610e-02 1.021917946822137185e-01 1.796560576983445845e-01 9.542986878596532163e-01 1.815012721372218252e+00 3.536440788397348545e+00 8.616498800560360394e+01 8.608076181669122207e+02 8.607233919779999269e+03 8.607149693591085088e+04
5.522151898734177777e-01 1.183518080133895561e-01 1.183623661957784040e-01 1.184573898372781042e-01 1.188797171328322827e-01 1.194076262522750093e-01 1.289099904022441567e-01 2.239336319019354926e-01 1.174170046898848963e+00 2.229988285784308299e+00 4.341624763555226529e+00 1.057001756965593131e+02 1.055936590693472681e+03 1.055830074066260568e+04 1.055819422403539356e+05
5.617088607594936667e-01 1.411118465732670302e-01 1.411243792422048338e-01 1.412371732626451770e-01 1.417384800201577644e-01 1.423651134670484986e-01 1.536445155110816307e-01 2.664385359514131468e-01 1.394378740354728308e+00 2.647645634136189585e+00 5.154179421699112140e+00 1.254678012247193806e+02 1.253408005628034516e+03 1.253281004966118417e+04 1.253268304899926879e+05
5.712025316455695556e-01 1.612340827795253617e-01 1.612486180495318056e-01 1.613794354795897446e-01 1.619608462798473314e-01 1.626876097801693288e-01 1.757693527859650329e-01 3.065867828439219345e-01 1.614761083423491339e+00 3.068288084067457344e+00 5.975342085355389798e+00 1.455139341471761156e+02 1.453688234726745577e+03 1.453543124052243911e+04 1.453528612984793726e+05
5.806962025316455556e-01 1.784673419737630162e-01 1.784839128441552958e-01 1.786330506776857008e-01 1.792958854933764112e-01 1.801244290129897785e-01 1.950382123660307498e-01 3.441760458964404634e-01 1.835554381200537488e+00 3.492641420427311960e+00 6.806815498880860460e+00 1.658871712646512151e+02 1.657265506568748378e+03 1.657104885960972024e+04 1.657088823900193966e+05
5.901898734177215555e-01 1.928254561171624804e-01 1.928441007288365927e-01 1.930119022339034929e-01 1.937576867008675985e-01 1.946899172845727166e-01 2.114700677912647875e-01 3.792715728581854684e-01 2.057286623527391889e+00 3.921747790937621492e+00 7.650670125758081141e+00 1.866389421971401248e+02 1.864653992866346698e+03 1.864480449955841323e+04 1.864463095664790890e+05
5.996835443037975555e-01 2.045095208074245163e-01 2.045302827459563322e-01 2.047171401927426471e-01 2.055476177340151978e-01 2.065857146606058792e-01 2.252714593392380338e-01 4.121289061255596353e-01 2.280703373988775873e+00 4.356897227170127174e+00 8.509284933532828887e+00 2.078238948389425502e+02 2.076398362702158465e+03 2.076214304133432233e+04 2.076195898276559310e+05
6.091772151898734444e-01 2.138471134468040435e-01 2.138700420971011151e-01 2.140763999497747594e-01 2.149935459616576228e-01 2.161399784765111742e-01 2.367757637438754059e-01 4.431336164175175840e-01 2.506712143153939643e+00 4.799577172861075880e+00 9.385307232275346578e+00 2.295003500841603739e+02 2.293078876820582536e+03 2.292886414418480126e+04 2.292867168178270222e+05
6.186708860759493334e-01 2.212391650009015165e-01 2.212643159597154907e-01 2.214906745890413142e-01 2.224967129416004497e-01 2.237542608822993551e-01 2.463901238148799300e-01 4.727487531406855403e-01 2.736335046398741699e+00 5.251430927796581827e+00 1.028162269059226119e+01 2.517308273047849241e+02 2.515317120562841410e+03 2.515118005314340189e+04 2.515098093789490231e+05
6.281645569620253333e-01 2.271118319222218684e-01 2.271392674761100738e-01 2.273861874611039224e-01 2.284836096166320829e-01 2.298553873110422696e-01 2.545473858104259635e-01 5.014673708042628464e-01 2.970667220742631454e+00 5.714222609563040400e+00 1.120133338720386007e+01 2.745826507139631758e+02 2.743782500652331692e+03 2.743578100003601867e+04 2.743557659938728902e+05
6.376582278481013333e-01 2.318745328230867042e-01 2.319043225009394804e-01 2.321724296016145495e-01 2.333640167157259582e-01 2.348535006083652399e-01 2.616642106758720332e-01 5.297713113509402438e-01 3.210842318101621906e+00 6.189810103380156470e+00 1.214774567393722648e+01 2.981286530606765837e+02 2.979199659811358288e+03 2.978990972731817237e+04 2.978970104023863096e+05
6.471518987341772222e-01 2.358869679121892715e-01 2.359191891232805260e-01 2.362091800231018168e-01 2.374980284667519703e-01 2.391090890213146691e-01 2.681081790034432477e-01 5.580990788247288670e-01 3.458008077037585615e+00 6.680129186162981902e+00 1.312437140441377359e+01 3.224479978804517941e+02 3.222356996093308680e+03 3.222144697822187663e+04 3.222123467995075625e+05
6.566455696202532222e-01 2.394379510080074658e-01 2.394726897787586850e-01 2.397853387155195470e-01 2.411748895455678443e-01 2.429118280831282228e-01 2.741767217592150918e-01 5.868256585200835040e-01 3.713315026128767737e+00 7.187192101249527454e+00 1.413494625149104778e+01 3.476271454630840481e+02 3.474116513071768168e+03 3.473901018915860914e+04 3.473879469500270206e+05
6.661392405063291111e-01 2.427377342808826888e-01 2.427750861062589749e-01 2.431112525346454389e-01 2.446053255496964951e-01 2.464729168185103292e-01 2.800895596571589818e-01 6.162559880436455639e-01 3.977920271908512273e+00 7.713102809536141358e+00 1.518346788479140130e+01 3.737609914970437899e+02 3.735425275361910280e+03 3.735206811401057348e+04 3.735184965004972182e+05
6.756329113924051111e-01 2.459236769961895275e-01 2.459637478250008558e-01 2.463243852843028658e-01 2.479272184367561638e-01 2.499307598773228001e-01 2.859945058075221702e-01 6.466319651095158161e-01 4.253006558129452053e+00 8.260089439262715771e+00 1.627425520152923966e+01 4.009542117903224607e+02 4.007328804810258589e+03 4.007107473500962078e+04 4.007085340370032354e+05
6.851265822784810000e-01 2.490770845134636369e-01 2.491199918909979549e-01 2.495061582888068730e-01 2.512224533901797896e-01 2.533678222668959146e-01 2.919844620477864972e-01 6.781508598566924340e-01 4.539814837945751691e+00 8.830552591378040717e+00 1.741202809824261521e+01 4.293228524277423048e+02 4.290986830516802002e+03 4.290762661140739510e+04 4.290740244203133625e+05
6.946202531645570000e-01 2.522472741102206317e-01 2.522931485068120594e-01 2.527060180761346864e-01 2.545409939397909049e-01 2.568347137693611781e-01 2.981216707016259848e-01 7.109912400242741626e-01 4.839686933250756162e+00 9.427126592391292803e+00 1.860200591067236431e+01 4.589962131881637788e+02 4.587691906414645928e+03 4.587464883867946628e+04 4.587442181613276480e+05
7.041139240506328889e-01 2.554777814538292113e-01 2.555267678144613197e-01 2.559676450601501840e-01 2.579270994854340748e-01 2.603764175170389938e-01 3.044641420859267589e-01 7.453413877748049643e-01 5.154113844663586796e+00 1.005274990787334310e+01 1.985002203429285927e+01 4.901190841024294969e+02 4.898891540991210604e+03 4.898661610987901804e+04 4.898638617987571633e+05
7.136075949367088889e-01 2.588293486828525114e-01 2.588816082411085628e-01 2.593519442654130813e-01 2.614423265956552500e-01 2.640553045084579886e-01 3.110889069389072281e-01 7.814249312433994010e-01 5.484785174288322018e+00 1.071074099989379036e+01 2.116265265110472882e+01 5.228544119092298388e+02 5.226214654954152138e+03 5.225981708540338150e+04 5.225958413898955914e+05
7.231012658227847778e-01 2.623950106273765792e-01 2.624507230375047184e-01 2.629521347286582489e-01 2.651806311337848165e-01 2.679662516401931094e-01 3.181074207555416589e-01 8.195191119090270426e-01 5.833636023443881768e+00 1.140487703626038574e+01 2.254735906189339545e+01 5.573864962922779114e+02 5.571503407827131923e+03 5.571267252317567181e+04 5.571243636766611598e+05
7.325949367088607778e-01 2.663041214482092522e-01 2.663634873024912086e-01 2.668977799910287607e-01 2.692724141623069056e-01 2.722407068764045590e-01 3.256699757301625420e-01 8.599626642677423716e-01 6.202889549643540335e+00 1.213947497783887108e+01 2.401264583422953081e+01 5.939248469409812969e+02 5.936851732316779817e+03 5.936612058607475774e+04 5.936588091236546170e+05
7.420886075949367777e-01 2.707142811681567118e-01 2.707775249841338217e-01 2.713467193279275325e-01 2.738764719670108150e-01 2.770386627658649181e-01 3.339580971452389413e-01 9.031524409389786179e-01 6.595095878876376716e+00 1.291947747658459633e+01 2.556824067200103556e+01 6.327088740519900512e+02 6.324652311989387272e+03 6.324408669136336539e+04 6.324384304851030465e+05
7.515822784810126667e-01 2.757924555150799706e-01 2.758598292998604151e-01 2.764661933628841939e-01 2.791611447541010871e-01 2.825298339931222036e-01 3.431662402955023561e-01 9.495303033193038811e-01 7.013170933557320019e+00 1.375054941159956101e+01 2.722530636768404122e+01 6.740136402597390770e+02 6.737654270497754624e+03 6.737406057287791918e+04 6.737381235966795357e+05
7.610759493670886666e-01 2.816887090886372458e-01 2.817604966173783976e-01 2.824065843760489303e-01 2.852780855256957793e-01 2.888674619627543683e-01 3.534762378298084151e-01 9.995639965003488836e-01 7.460441583205753346e+00 1.463919445732286917e+01 2.899670020555710082e+01 7.181569761208002092e+02 7.179034562826203910e+03 7.178781042988025001e+04 7.178755691004205728e+05
7.705696202531645556e-01 2.885074950669460070e-01 2.885840170523598647e-01 2.892727149210846394e-01 2.923335943376392243e-01 2.961596936083323861e-01 3.650294804808099092e-01 1.053727349205584973e+00 7.940706036453335948e+00 1.559290457783972705e+01 3.089730166061250571e+01 7.655083616337059311e+02 7.652487048881457667e+03 7.652227392135896662e+04 7.652201426461341325e+05
7.800632911392405555e-01 2.962820711535461560e-01 2.963636915367527935e-01 2.970982749856123650e-01 3.003630903138771457e-01 3.044441094742080800e-01 3.779024543601654518e-01 1.112485903219739392e+00 8.458320391815478345e+00 1.662035871247740815e+01 3.294443535380127486e+01 8.165001141373467135e+02 8.162334602733085376e+03 8.162067948869046813e+04 8.162041283482643776e+05
7.895569620253164445e-01 3.049572082976749754e-01 3.050443419635028852e-01 3.058285449559539626e-01 3.093138915890698004e-01 3.136705748804646254e-01 3.920908741255713648e-01 1.176293866576638925e+00 9.018323791087313523e+00 1.773169037387695468e+01 3.515842353945622989e+01 8.716416154872616744e+02 8.713671539997938453e+03 8.713397078510469873e+04 8.713369632361723343e+05
7.990506329113924444e-01 3.143839826286607964e-01 3.144771049487668502e-01 3.153152058297210569e-01 3.190400986339620992e-01 3.236962146392634576e-01 4.075063027346871869e-01 1.245607183688924424e+00 9.626615993231297352e+00 1.893884800383393596e+01 3.756331202503920963e+01 9.315375850428923741e+02 9.312546394585264352e+03 9.312263449000898981e+04 9.312235154442463536e+05
8.085443037974683334e-01 3.243283326004920419e-01 3.244279913477223776e-01 3.253249200727955648e-01 3.293112699620097117e-01 3.342942073235274369e-01 4.239870798308457145e-01 1.320915804904029045e+00 1.029020305563586213e+01 2.025607777867123005e+01 4.018782722474197300e+01 9.969118006361375137e+02 9.966199051367970242e+03 9.965907155868629343e+04 9.965877966318695107e+05
8.180379746835443333e-01 3.344926059515052619e-01 3.345994363274198413e-01 3.355609097106508343e-01 3.398341247472331239e-01 3.451756435429609859e-01 4.413229818660625581e-01 1.402796365097077835e+00 1.101753019740723083e+01 2.170056778886295845e+01 4.306664297177440659e+01 1.068638251751524194e+03 1.068337208406167701e+04 1.068307104071632202e+05 1.068304093638178427e+06
8.275316455696202222e-01 3.445469714116599635e-01 3.446617152150525110e-01 3.456944094455856042e-01 3.502841615812882781e-01 3.560213517509165371e-01 4.592907748042257543e-01 1.491985005337318038e+00 1.181892731066823998e+01 2.329330764992482017e+01 4.624206832843798054e+01 1.147782580897069693e+03 1.147472488622799210e+04 1.147441479395372007e+05 1.147438378472629469e+06
8.370253164556962222e-01 3.541657724103572380e-01 3.542893027937514261e-01 3.554010762442992855e-01 3.603422915800674198e-01 3.665188107497776571e-01 4.776961558045613732e-01 1.589469606352398756e+00 1.270720411183077303e+01 2.506024245125118810e+01 4.976631913009201469e+01 1.235657999714451762e+03 1.235339250519282541e+04 1.235307375599765655e+05 1.235304188107813941e+06
8.465189873417722222e-01 3.630630005896743340e-01 3.631963544773321173e-01 3.643965394662520563e-01 3.697306949725628344e-01 3.763983893554513904e-01 4.964168882474448985e-01 1.696601877167379868e+00 1.369845176636673045e+01 2.703384053214378469e+01 5.370461806369790025e+01 1.333901939578295242e+03 1.333575182877764564e+04 1.333542507207711460e+05 1.333539239640706219e+06
8.560126582278481111e-01 3.710212449778655941e-01 3.711656661758912512e-01 3.724654569581219432e-01 3.782423048791472842e-01 3.854633647804290297e-01 5.154424430034998394e-01 1.815233225234208270e+00 1.481314104754129346e+01 2.925526085010471888e+01 5.813950045523157684e+01 1.444583001501320496e+03 1.444249082380840628e+04 1.444215690468792454e+05 1.444212351277587470e+06
8.655063291139241111e-01 3.779097023058307081e-01 3.780666998324464512e-01 3.794796775719883608e-01 3.857595786366189716e-01 3.936094549674072351e-01 5.349072289215959231e-01 1.947884968463482913e+00 1.607766236388235370e+01 3.177741502545887542e+01 6.317692034861191530e+01 1.570353175859958128e+03 1.570013057127882712e+04 1.569979045254675439e+05 1.569975644067354500e+06
8.750000000000000000e-01 3.836888850066001444e-01 3.838603135780286890e-01 3.854031707208858681e-01 3.922603135780287076e-01 4.008317421494572708e-01 5.551174564351716301e-01 2.097974599292314668e+00 1.752654602786374483e+01 3.466940317072089073e+01 6.895511745643518964e+01 1.714669403170721125e+03 1.714324083174215048e+04 1.714289551174564695e+05 1.714286097974599339e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod5.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.731973140927147825e-01 3.733687426641433271e-01 3.749115998070005062e-01 3.817687426641433457e-01 3.903401712355719089e-01 5.446258855212862127e-01 2.087483028378429140e+00 1.751605445694985974e+01 3.465891159980700564e+01 6.894462588552130455e+01 1.714658911599807197e+03 1.714323034017123791e+04 1.714289446258855460e+05 1.714286087483028416e+06
1.344936708860759444e-01 3.650224718964544812e-01 3.651794694230702243e-01 3.665924471626121339e-01 3.728723482272427447e-01 3.807222245580310083e-01 5.220199985122195852e-01 1.934997738054105909e+00 1.606477513347297048e+01 3.176452779504948509e+01 6.316403311820251076e+01 1.570340288629547786e+03 1.570011768404841132e+04 1.569978916382370517e+05 1.569975631180123193e+06
1.439873417721518889e-01 3.564837906192265260e-01 3.566282118172521831e-01 3.579280025994828751e-01 3.637048505205082161e-01 3.709259104217899616e-01 5.009049886448607714e-01 1.800695770875569313e+00 1.479860359318265317e+01 2.924072339574608037e+01 5.812496300087293832e+01 1.444568464046961935e+03 1.444247628635404726e+04 1.444215545094248955e+05 1.444212336740133120e+06
1.534810126582278333e-01 3.480205155752381097e-01 3.481538694628958930e-01 3.493540544518158319e-01 3.546882099581266101e-01 3.613559043410151661e-01 4.813744032330086187e-01 1.681559392152943255e+00 1.368340928135229007e+01 2.701879804712934430e+01 5.368957557868344566e+01 1.333886897093280368e+03 1.333573678629262758e+04 1.333542356782860879e+05 1.333539224598220782e+06
1.629746835443038055e-01 3.400382620143911905e-01 3.401617923977853786e-01 3.412735658483332379e-01 3.462147811841013723e-01 3.523913003538116095e-01 4.635686454085953256e-01 1.575342095956432376e+00 1.269307660143480199e+01 2.504611494085521528e+01 4.975219161969603476e+01 1.235643872204055469e+03 1.235337837768242753e+04 1.235307234324661404e+05 1.235304173980303342e+06
1.724683544303797500e-01 3.328461371977873839e-01 3.329608810011799314e-01 3.339935752317130246e-01 3.385833273674156985e-01 3.443205175370439575e-01 4.475899405903532302e-01 1.480284171123445569e+00 1.180722647645436929e+01 2.328160681571095125e+01 4.623036749422411873e+01 1.147770880062855895e+03 1.147471318539378080e+04 1.147441362387030240e+05 1.147438366771795554e+06
1.819620253164556944e-01 3.266195608984638343e-01 3.267263912743784138e-01 3.276878646576094067e-01 3.319610796941916964e-01 3.373025984899195584e-01 4.334499368130210750e-01 1.394923320044036297e+00 1.100965715235418863e+01 2.169269474380991269e+01 4.305876992672136083e+01 1.068630378706470992e+03 1.068336421101662199e+04 1.068307025341181434e+05 1.068304085765133146e+06
1.914556962025316666e-01 3.213952636832423937e-01 3.214949224304727293e-01 3.223918511555459165e-01 3.263782010447600634e-01 3.313611384062777887e-01 4.210540109135960662e-01 1.317982735986779286e+00 1.028726998671861281e+01 2.025314470975398251e+01 4.018489415582472191e+01 9.969088675672202271e+02 9.966196118299052614e+03 9.965906862561737944e+04 9.965877936988006113e+05
2.009493670886076111e-01 3.170952401781644836e-01 3.171883624982705374e-01 3.180264633792247442e-01 3.217513561834657865e-01 3.264074721887671449e-01 4.102175602841908186e-01 1.248318441238427834e+00 9.629327250780798764e+00 1.894155926138343560e+01 3.756602328258870216e+01 9.315402963004416961e+02 9.312549105842812423e+03 9.312263720126653789e+04 9.312235181555036688e+05
2.104430379746835555e-01 3.135682517220587662e-01 3.136553853878866760e-01 3.144395883803377534e-01 3.179249350134535912e-01 3.222816183048484162e-01 4.007019175499551555e-01 1.184904910001022715e+00 9.026934834511697758e+00 1.774030141730133892e+01 3.516703458288061768e+01 8.716502265306860409e+02 8.713680151041362478e+03 8.713397939614811912e+04 8.713369718472156674e+05
2.199367088607595000e-01 3.106332954186510342e-01 3.107149158018576718e-01 3.114494992507172433e-01 3.147143145789820240e-01 3.187953337393129583e-01 3.922536786252703300e-01 1.126837127484843881e+00 8.472671616080578616e+00 1.663470993674250664e+01 3.295878657806636625e+01 8.165144653616114283e+02 8.162348953957346566e+03 8.162069383991470386e+04 8.162041426994883223e+05
2.294303797468354444e-01 3.081104266059810359e-01 3.081869485913948936e-01 3.088756464601196683e-01 3.119365258766742532e-01 3.157626251473674150e-01 3.846324120198449381e-01 1.073330280744620113e+00 7.960308967992371088e+00 1.561250750937876219e+01 3.091690459215154263e+01 7.655279645652449290e+02 7.652506651812996097e+03 7.652229352429050778e+04 7.652201622490657028e+05
2.389240506329113889e-01 3.058299275533650219e-01 3.059017150821061737e-01 3.065478028407767064e-01 3.094193039904235554e-01 3.130086804274821444e-01 3.776174562945361357e-01 1.023705214965076493e+00 7.484582801670478958e+00 1.466333567578759300e+01 2.902084142402182110e+01 7.181811173392648016e+02 7.179058704044667138e+03 7.178783457109869050e+04 7.178755932416389696e+05
2.484177215189873333e-01 3.036191123699422123e-01 3.036864861547226568e-01 3.042928502177464356e-01 3.069878016089633288e-01 3.103564908479844453e-01 3.709928971503645978e-01 9.773569601741661783e-01 7.040997590412182205e+00 1.377837606845442231e+01 2.725313302453890429e+01 6.740414669165938903e+02 6.737682097154609437e+03 6.737408839953476854e+04 6.737381514233363559e+05
2.579113924050633333e-01 3.012743299168630373e-01 3.013375737328401471e-01 3.019067680766338579e-01 3.044365207157171405e-01 3.075987115145712436e-01 3.645181458939452113e-01 9.337124896876844993e-01 6.625655927625078156e+00 1.295003752533329333e+01 2.559880072074972546e+01 6.327394341007383218e+02 6.324682872038131791e+03 6.324411725141206989e+04 6.324384610451514600e+05
2.674050632911392222e-01 2.985313584248716623e-01 2.985907242791536187e-01 2.991250169676911708e-01 3.014996511389693157e-01 3.044679438530669691e-01 3.578972127068249520e-01 8.921899012444047816e-01 6.235116786620202411e+00 1.217170221481553227e+01 2.404487307120619377e+01 5.939570741779579066e+02 5.936883959553756540e+03 5.936615281331173173e+04 5.936588413508916274e+05
2.768987341772152222e-01 2.950486710990249950e-01 2.951043835091531342e-01 2.956057952003066647e-01 2.978342916054332323e-01 3.006199121118415252e-01 3.507610812271900746e-01 8.521727723806754584e-01 5.866289683915529629e+00 1.143753069673203449e+01 2.258001272236504420e+01 5.574191499527495353e+02 5.571536061487603547e+03 5.571270517683614162e+04 5.571243963303215569e+05
2.863924050632911111e-01 2.904146818033167543e-01 2.904669413615728057e-01 2.909372773858773242e-01 2.930276597161194929e-01 2.956406376289222315e-01 3.426742400593714710e-01 8.130102643638636994e-01 5.516370507408786317e+00 1.074232633301425466e+01 2.119423798422519312e+01 5.228859972423502995e+02 5.226246240287273395e+03 5.225984867073650094e+04 5.225958729752287036e+05
2.958860759493671111e-01 2.841831762897070179e-01 2.842321626503391263e-01 2.846730398960279906e-01 2.866324943213118814e-01 2.890818123529168004e-01 3.331695369218046210e-01 7.740467826106827154e-01 5.182819239499464103e+00 1.008145530270922130e+01 1.987872742912873747e+01 4.901477894972654212e+02 4.898920246386046529e+03 4.898664481527385942e+04 4.898638905041519902e+05
3.053797468354430555e-01 2.759328437633098430e-01 2.759787181599012706e-01 2.763915877292238976e-01 2.782265635928801162e-01 2.805202834224503894e-01 3.218072403547151961e-01 7.346768096773630408e-01 4.863372502903842154e+00 9.450812162044373466e+00 1.862569148032543964e+01 4.590198987578165770e+02 4.587715591984296225e+03 4.587467252424908656e+04 4.587442418468969990e+05
3.148734177215190000e-01 2.653396152794812446e-01 2.653825226570155627e-01 2.657686890548244807e-01 2.674849841561973696e-01 2.696303530329135500e-01 3.082469928138041326e-01 6.944133906227101249e-01 4.556077368711769715e+00 8.846815122144057852e+00 1.742829062900863235e+01 4.293391149585082758e+02 4.291003093047567745e+03 4.290764287393816630e+04 4.290740406828441191e+05
3.243670886075949444e-01 2.522464200715410221e-01 2.522864909003523781e-01 2.526471283596543604e-01 2.542499615121076584e-01 2.562535029526742947e-01 2.923172488828736371e-01 6.529547081848672274e-01 4.259329301204801688e+00 8.266412182338063630e+00 1.628057794460458396e+01 4.009605345333976629e+02 4.007335127553333223e+03 4.007108105775268632e+04 4.007085403597461991e+05
3.338607594936708889e-01 2.367149956170184477e-01 2.367523474423947338e-01 2.370885138707811979e-01 2.385825868858322540e-01 2.404501781546460881e-01 2.740668209932947130e-01 6.102332493797814061e-01 3.971897533244647782e+00 7.707080070872277311e+00 1.517744514612753726e+01 3.737549687583799596e+02 3.735419252623246393e+03 3.735206209127190959e+04 3.735184904777585762e+05
3.433544303797468333e-01 2.190482785424106016e-01 2.190830173131618208e-01 2.193956662499226828e-01 2.207852170799709801e-01 2.225221556175313586e-01 2.537870492936181721e-01 5.664359860544865288e-01 3.692925353663169652e+00 7.166802428783928036e+00 1.411455657902544658e+01 3.476067557906182515e+02 3.474096123399300723e+03 3.473898979948613123e+04 3.473879265603544191e+05
3.528481012658227778e-01 1.997783086283752563e-01 1.998105298394665108e-01 2.001005207392878016e-01 2.013893691829379551e-01 2.030004297375006539e-01 2.319995197196292325e-01 5.219904195409148517e-01 3.421899417753771377e+00 6.644020526879168109e+00 1.308826274512995980e+01 3.224118892211679963e+02 3.222320887434024826e+03 3.222141086956259460e+04 3.222123106908482732e+05
3.623417721518987777e-01 1.796215315166395099e-01 1.796513211944922861e-01 1.799194282951673551e-01 1.811110154092787639e-01 1.826004993019180456e-01 2.094112093694248389e-01 4.775183100444927442e-01 3.158589316795171964e+00 6.137557102073704307e+00 1.209549267263076899e+01 2.980764000593699166e+02 2.979147406810048778e+03 2.978985747431683922e+04 2.978969581493847654e+05
3.718354430379746667e-01 1.594089503839178079e-01 1.594363859378060133e-01 1.596833059227998619e-01 1.607807280783280224e-01 1.621525057727382091e-01 1.868445042721219029e-01 4.337644892659587859e-01 2.902964339204327171e+00 5.646519728024737006e+00 1.113363050566555579e+01 2.745149478324248662e+02 2.743714797770793211e+03 2.743571329715448155e+04 2.743556982909913058e+05
3.813291139240506666e-01 1.400014374458187216e-01 1.400265884046326959e-01 1.402529470339585194e-01 1.412589853865176548e-01 1.425165333272165602e-01 1.651523962597971351e-01 3.915110255856027455e-01 2.655097318843658627e+00 5.170193200241499198e+00 1.020038496303717857e+01 2.516495895772298468e+02 2.515235882835286247e+03 2.515109881541584764e+04 2.515097281412214797e+05
3.908227848101266111e-01 1.222003477379218633e-01 1.222232763882189349e-01 1.224296342408925792e-01 1.233467802527754287e-01 1.244932127676289940e-01 1.451289980349931841e-01 3.514868507086352234e-01 2.415065377445055450e+00 4.707930407152188579e+00 9.293660466566455725e+00 2.294087033184512734e+02 2.292987230054871361e+03 2.292877249741907144e+04 2.292866251710610813e+05
4.003164556962025555e-01 1.066610988866977111e-01 1.066818608252295270e-01 1.068687182720158418e-01 1.076991958132883787e-01 1.087372927398790601e-01 1.274230374185111869e-01 3.142804842048325664e-01 2.182854952068046472e+00 4.259048805249395109e+00 8.411436511612091493e+00 2.077260464170215357e+02 2.076300514280235348e+03 2.076204519291237011e+04 2.076194919792337460e+05
4.098101265822785000e-01 9.381410406445847561e-02 9.383274867613257408e-02 9.400055018119950201e-02 9.474633464816359374e-02 9.567856523186871187e-02 1.124587157385607689e-01 2.802602208054814081e-01 1.958275271474688051e+00 3.822736438884917654e+00 7.551658773705376859e+00 1.865399308450874116e+02 1.864554981514294013e+03 1.864470548820636031e+04 1.864462105551270361e+05
4.193037974683544444e-01 8.379523104970092173e-02 8.381180192009318741e-02 8.396093975362359241e-02 8.462377456931430286e-02 8.545231808892769787e-02 1.003661014419686692e-01 2.495039349723783828e-01 1.740882270276475463e+00 3.397969309503249935e+00 6.712143387956798435e+00 1.657924991537271353e+02 1.657170834457824185e+03 1.657095418749879536e+04 1.657087877179084753e+05
4.287974683544303889e-01 7.638853450793324507e-02 7.640306977793968890e-02 7.653388720799764178e-02 7.711529800825522862e-02 7.784206150857721218e-02 9.092380451437291622e-02 2.217412345723299705e-01 1.529915535151900263e+00 2.983442535795867379e+00 5.890496537083802053e+00 1.454290885989046558e+02 1.453603389178475027e+03 1.453534639497417811e+04 1.453527764529312262e+05
4.382911392405063333e-01 7.098861311266449481e-02 7.100114578160231227e-02 7.111393980204264165e-02 7.161524655955522900e-02 7.224188000644594931e-02 8.352128205047910925e-02 1.963153024908106115e-01 1.324255506894125745e+00 2.577522400675587022e+00 5.084056188238509577e+00 1.253976779912587745e+02 1.253337882394573853e+03 1.253273992642772464e+04 1.253267603667592193e+05
4.477848101265822778e-01 6.659923947963761193e-02 6.660979766202645980e-02 6.670482130352616001e-02 6.712714859908033849e-02 6.765505771852306505e-02 7.715742186849219864e-02 1.721810633681834235e-01 1.122417478365095533e+00 2.178235717250553538e+00 4.289872195021469992e+00 1.056484231280254562e+02 1.055884838124937914e+03 1.055824898809405931e+04 1.055818904877852910e+05
4.572784810126582222e-01 6.189919497371167839e-02 6.190780211404680461e-02 6.198526637706293363e-02 6.232955199046796152e-02 6.275990900722423771e-02 7.050633530883733402e-02 1.479705983249682000e-01 9.226132284862768040e-01 1.783327261998842062e+00 3.504755329023972354e+00 8.613330254623022597e+01 8.607759327075389137e+02 8.607202234320626303e+03 8.607146525045148155e+04
4.667721518987341667e-01 5.542595769493401103e-02 5.543263274397087353e-02 5.549270818530267074e-02 5.575971014677729570e-02 5.609346259862058037e-02 6.210100673179966974e-02 1.221764480635906119e-01 7.229308613814999784e-01 1.390435765068066098e+00 2.725445572441198117e+00 6.680591632635153587e+01 6.675603296442609462e+02 6.675104462823354879e+03 6.675054579461428511e+04
4.762658227848101111e-01 4.595439606131517668e-02 4.595915361669452442e-02 4.600197161510867494e-02 4.619227383028266798e-02 4.643015159925015928e-02 5.071195144066498184e-02 9.352994985481322132e-02 5.217099339962955051e-01 9.974654719312758822e-01 1.948976547801236636e+00 4.762150818955934994e+01 4.758014923310416862e+02 4.757601333745865304e+03 4.757559974789409898e+04
4.857594936708861111e-01 3.318414481111461173e-02 3.318699522454483103e-02 3.321264894541679086e-02 3.332666548262551431e-02 3.346918615413640996e-02 3.603455824133259405e-02 6.168827911329446273e-02 3.182254878329131009e-01 6.032668308547116665e-01 1.173349516898308575e+00 2.853731844699096598e+01 2.850745271666096414e+02 2.850446614362796026e+03 2.850416748632465897e+04
4.952531645569620555e-01 1.890217456288616205e-02 1.890312401554873623e-02 1.891166908951190037e-02 1.894964719601485020e-02 1.899711982914353489e-02 1.985162722545990438e-02 2.839670118862357151e-02 1.138474408202602567e-01 2.087927070776343652e-01 3.986832395923825545e-01 9.513428800300294697e+00 9.496416843193698298e+01 9.494715647483037628e+02 9.494545527911972385e+03
5.047468354430380000e-01 1.890217456288671716e-02 1.890312401554929134e-02 1.891166908951245548e-02 1.894964719601540531e-02 1.899711982914409000e-02 1.985162722546045949e-02 2.839670118862412662e-02 1.138474408202608118e-01 2.087927070776349203e-01 3.986832395923831096e-01 9.513428800300296473e+00 9.496416843193698298e+01 9.494715647483037628e+02 9.494545527911972385e+03
5.142405063291139999e-01 3.318414481111416764e-02 3.318699522454438694e-02 3.321264894541634677e-02 3.332666548262507022e-02 3.346918615413596587e-02 3.603455824133217772e-02 6.168827911329424069e-02 3.182254878329148773e-01 6.032668308547156633e-01 1.173349516898317013e+00 2.853731844699118625e+01 2.850745271666118583e+02 2.850446614362818309e+03 2.850416748632488088e+04
5.237341772151898889e-01 4.595439606131445504e-02 4.595915361669380278e-02 4.600197161510795330e-02 4.619227383028194633e-02 4.643015159924943763e-02 5.071195144066426019e-02 9.352994985481249968e-02 5.217099339962948390e-01 9.974654719312752160e-01 1.948976547801235970e+00 4.762150818955934994e+01 4.758014923310416862e+02 4.757601333745865304e+03 4.757559974789409898e+04
5.332278481012657778e-01 5.542595769493443431e-02 5.543263274397129681e-02 5.549270818530309402e-02 5.575971014677771898e-02 5.609346259862100365e-02 6.210100673180009301e-02 1.221764480635910421e-01 7.229308613815004225e-01 1.390435765068066543e+00 2.725445572441198561e+00 6.680591632635153587e+01 6.675603296442609462e+02 6.675104462823354879e+03 6.675054579461428511e+04
5.427215189873417778e-01 6.189919497371244861e-02 6.190780211404757483e-02 6.198526637706370385e-02 6.232955199046873174e-02 6.275990900722501487e-02 7.050633530883809730e-02 1.479705983249689494e-01 9.226132284862775812e-01 1.783327261998842728e+00 3.504755329023973243e+00 8.613330254623024018e+01 8.607759327075389137e+02 8.607202234320626303e+03 8.607146525045148155e+04
5.522151898734177777e-01 6.659923947963893032e-02 6.660979766202777819e-02 6.670482130352747840e-02 6.712714859908165688e-02 6.765505771852438344e-02 7.715742186849353090e-02 1.721810633681848390e-01 1.122417478365098198e+00 2.178235717250557535e+00 4.289872195021476209e+00 1.056484231280255699e+02 1.055884838124939051e+03 1.055824898809407023e+04 1.055818904877854075e+05
5.617088607594936667e-01 7.098861311266514706e-02 7.100114578160296452e-02 7.111393980204329390e-02 7.161524655955588126e-02 7.224188000644660157e-02 8.352128205047976151e-02 1.963153024908112498e-01 1.324255506894126411e+00 2.577522400675587910e+00 5.084056188238510465e+00 1.253976779912587745e+02 1.253337882394573853e+03 1.253273992642772464e+04 1.253267603667592193e+05
5.712025316455695556e-01 7.638853450793214872e-02 7.640306977793859255e-02 7.653388720799654543e-02 7.711529800825413228e-02 7.784206150857611584e-02 9.092380451437180600e-02 2.217412345723287492e-01 1.529915535151898265e+00 2.983442535795864270e+00 5.890496537083795836e+00 1.454290885989045421e+02 1.453603389178473890e+03 1.453534639497416720e+04 1.453527764529311098e+05
5.806962025316455556e-01 8.379523104970038050e-02 8.381180192009264618e-02 8.396093975362305117e-02 8.462377456931376163e-02 8.545231808892715664e-02 1.003661014419681280e-01 2.495039349723778277e-01 1.740882270276474797e+00 3.397969309503249491e+00 6.712143387956798435e+00 1.657924991537271353e+02 1.657170834457824185e+03 1.657095418749879536e+04 1.657087877179084753e+05
5.901898734177215555e-01 9.381410406445858663e-02 9.383274867613268511e-02 9.400055018119961303e-02 9.474633464816370476e-02 9.567856523186882289e-02 1.124587157385608799e-01 2.802602208054815192e-01 1.958275271474688273e+00 3.822736438884917654e+00 7.551658773705376859e+00 1.865399308450874116e+02 1.864554981514294013e+03 1.864470548820636031e+04 1.864462105551270361e+05
5.996835443037975555e-01 1.066610988866978638e-01 1.066818608252296796e-01 1.068687182720159945e-01 1.076991958132885452e-01 1.087372927398792127e-01 1.274230374185113812e-01 3.142804842048330105e-01 2.182854952068049137e+00 4.259048805249400438e+00 8.411436511612103928e+00 2.077260464170218199e+02 2.076300514280238076e+03 2.076204519291239922e+04 2.076194919792340079e+05
6.091772151898734444e-01 1.222003477379217939e-01 1.222232763882188655e-01 1.224296342408925098e-01 1.233467802527753593e-01 1.244932127676289246e-01 1.451289980349931563e-01 3.514868507086353899e-01 2.415065377445057671e+00 4.707930407152193020e+00 9.293660466566464606e+00 2.294087033184515008e+02 2.292987230054873635e+03 2.292877249741909327e+04 2.292866251710613142e+05
6.186708860759493334e-01 1.400014374458187494e-01 1.400265884046327236e-01 1.402529470339585471e-01 1.412589853865176825e-01 1.425165333272165880e-01 1.651523962597971629e-01 3.915110255856028010e-01 2.655097318843659071e+00 5.170193200241499198e+00 1.020038496303717857e+01 2.516495895772298468e+02 2.515235882835286247e+03 2.515109881541584764e+04 2.515097281412214797e+05
6.281645569620253333e-01 1.594089503839179744e-01 1.594363859378061798e-01 1.596833059228000284e-01 1.607807280783281889e-01 1.621525057727383756e-01 1.868445042721220695e-01 4.337644892659588969e-01 2.902964339204327171e+00 5.646519728024737006e+00 1.113363050566555579e+01 2.745149478324248662e+02 2.743714797770793211e+03 2.743571329715448155e+04 2.743556982909913058e+05
6.376582278481013333e-01 1.796215315166398707e-01 1.796513211944926469e-01 1.799194282951677160e-01 1.811110154092791247e-01 1.826004993019184064e-01 2.094112093694252275e-01 4.775183100444934103e-01 3.158589316795175073e+00 6.137557102073709636e+00 1.209549267263077965e+01 2.980764000593701439e+02 2.979147406810051962e+03 2.978985747431686468e+04 2.978969581493849983e+05
6.471518987341772222e-01 1.997783086283754783e-01 1.998105298394667328e-01 2.001005207392880236e-01 2.013893691829381771e-01 2.030004297375008759e-01 2.319995197196294545e-01 5.219904195409150738e-01 3.421899417753771822e+00 6.644020526879168109e+00 1.308826274512995980e+01 3.224118892211679963e+02 3.222320887434024826e+03 3.222141086956259460e+04 3.222123106908482732e+05
6.566455696202532222e-01 2.190482785424108514e-01 2.190830173131620706e-01 2.193956662499229326e-01 2.207852170799712299e-01 2.225221556175316084e-01 2.537870492936184497e-01 5.664359860544868619e-01 3.692925353663170984e+00 7.166802428783931589e+00 1.411455657902545191e+01 3.476067557906184220e+02 3.474096123399302542e+03 3.473898979948614578e+04 3.473879265603545355e+05
6.661392405063291111e-01 2.367149956170192804e-01 2.367523474423955665e-01 2.370885138707820305e-01 2.385825868858330867e-01 2.404501781546469208e-01 2.740668209932956012e-01 6.102332493797821833e-01 3.971897533244648670e+00 7.707080070872278199e+00 1.517744514612753726e+01 3.737549687583799596e+02 3.735419252623246393e+03 3.735206209127190959e+04 3.735184904777585762e+05
6.756329113924051111e-01 2.522464200715407445e-01 2.522864909003521006e-01 2.526471283596540829e-01 2.542499615121073808e-01 2.562535029526740171e-01 2.923172488828733595e-01 6.529547081848670054e-01 4.259329301204803464e+00 8.266412182338067183e+00 1.628057794460459107e+01 4.009605345333977766e+02 4.007335127553334132e+03 4.007108105775270087e+04 4.007085403597463155e+05
6.851265822784810000e-01 2.653396152794815777e-01 2.653825226570158957e-01 2.657686890548248138e-01 2.674849841561977026e-01 2.696303530329138831e-01 3.082469928138044657e-01 6.944133906227103470e-01 4.556077368711769715e+00 8.846815122144057852e+00 1.742829062900863590e+01 4.293391149585082758e+02 4.291003093047567745e+03 4.290764287393816630e+04 4.290740406828441191e+05
6.946202531645570000e-01 2.759328437633092879e-01 2.759787181599007155e-01 2.763915877292233425e-01 2.782265635928795611e-01 2.805202834224498343e-01 3.218072403547146410e-01 7.346768096773628187e-01 4.863372502903844818e+00 9.450812162044380571e+00 1.862569148032545385e+01 4.590198987578168612e+02 4.587715591984298953e+03 4.587467252424911567e+04 4.587442418468972901e+05
7.041139240506328889e-01 2.841831762897070734e-01 2.842321626503391818e-01 2.846730398960280461e-01 2.866324943213119369e-01 2.890818123529168560e-01 3.331695369218046210e-01 7.740467826106827154e-01 5.182819239499464103e+00 1.008145530270922130e+01 1.987872742912873747e+01 4.901477894972654212e+02 4.898920246386046529e+03 4.898664481527385942e+04 4.898638905041519902e+05
7.136075949367088889e-01 2.904146818033161437e-01 2.904669413615721951e-01 2.909372773858767136e-01 2.930276597161188823e-01 2.956406376289216209e-01 3.426742400593708604e-01 8.130102643638630333e-01 5.516370507408785429e+00 1.074232633301425466e+01 2.119423798422519312e+01 5.228859972423502995e+02 5.226246240287273395e+03 5.225984867073650094e+04 5.225958729752287036e+05
7.231012658227847778e-01 2.950486710990247730e-01 2.951043835091529122e-01 2.956057952003064426e-01 2.978342916054330103e-01 3.006199121118413031e-01 3.507610812271898526e-01 8.521727723806752364e-01 5.866289683915529629e+00 1.143753069673203449e+01 2.258001272236504420e+01 5.574191499527495353e+02 5.571536061487603547e+03 5.571270517683614162e+04 5.571243963303215569e+05
7.325949367088607778e-01 2.985313584248695529e-01 2.985907242791515093e-01 2.991250169676890613e-01 3.014996511389672063e-01 3.044679438530648596e-01 3.578972127068228426e-01 8.921899012444026722e-01 6.235116786620200635e+00 1.217170221481553050e+01 2.404487307120619377e+01 5.939570741779579066e+02 5.936883959553756540e+03 5.936615281331173173e+04 5.936588413508916274e+05
7.420886075949367777e-01 3.012743299168617606e-01 3.013375737328388704e-01 3.019067680766325812e-01 3.044365207157158637e-01 3.075987115145699669e-01 3.645181458939439345e-01 9.337124896876837221e-01 6.625655927625081709e+00 1.295003752533330044e+01 2.559880072074973967e+01 6.327394341007387766e+02 6.324682872038136338e+03 6.324411725141211355e+04 6.324384610451518092e+05
7.515822784810126667e-01 3.036191123699429895e-01 3.036864861547234340e-01 3.042928502177472128e-01 3.069878016089641060e-01 3.103564908479852225e-01 3.709928971503653750e-01 9.773569601741669555e-01 7.040997590412183094e+00 1.377837606845442409e+01 2.725313302453890429e+01 6.740414669165938903e+02 6.737682097154609437e+03 6.737408839953476854e+04 6.737381514233363559e+05
7.610759493670886666e-01 3.058299275533652994e-01 3.059017150821064512e-01 3.065478028407769839e-01 3.094193039904238329e-01 3.130086804274824219e-01 3.776174562945364688e-01 1.023705214965076937e+00 7.484582801670480734e+00 1.466333567578759656e+01 2.902084142402182820e+01 7.181811173392650289e+02 7.179058704044668957e+03 7.178783457109871961e+04 7.178755932416390860e+05
7.705696202531645556e-01 3.081104266059805918e-01 3.081869485913944495e-01 3.088756464601192242e-01 3.119365258766738092e-01 3.157626251473669710e-01 3.846324120198444940e-01 1.073330280744619669e+00 7.960308967992371088e+00 1.561250750937876042e+01 3.091690459215154263e+01 7.655279645652449290e+02 7.652506651812996097e+03 7.652229352429050778e+04 7.652201622490657028e+05
7.800632911392405555e-01 3.106332954186514783e-01 3.107149158018581159e-01 3.114494992507176874e-01 3.147143145789824681e-01 3.187953337393134023e-01 3.922536786252708296e-01 1.126837127484844547e+00 8.472671616080582169e+00 1.663470993674251375e+01 3.295878657806638046e+01 8.165144653616117694e+02 8.162348953957350204e+03 8.162069383991473296e+04 8.162041426994886715e+05
7.895569620253164445e-01 3.135682517220600429e-01 3.136553853878879528e-01 3.144395883803390301e-01 3.179249350134548679e-01 3.222816183048496930e-01 4.007019175499564323e-01 1.184904910001024048e+00 9.026934834511699535e+00 1.774030141730133892e+01 3.516703458288061768e+01 8.716502265306860409e+02 8.713680151041362478e+03 8.713397939614811912e+04 8.713369718472156674e+05
7.990506329113924444e-01 3.170952401781622632e-01 3.171883624982683170e-01 3.180264633792225237e-01 3.217513561834635660e-01 3.264074721887649244e-01 4.102175602841886537e-01 1.248318441238426058e+00 9.629327250780798764e+00 1.894155926138343560e+01 3.756602328258870926e+01 9.315402963004419234e+02 9.312549105842814242e+03 9.312263720126655244e+04 9.312235181555039017e+05
8.085443037974683334e-01 3.213952636832422827e-01 3.214949224304726183e-01 3.223918511555458055e-01 3.263782010447599524e-01 3.313611384062776777e-01 4.210540109135959552e-01 1.317982735986779286e+00 1.028726998671861281e+01 2.025314470975398251e+01 4.018489415582472191e+01 9.969088675672202271e+02 9.966196118299052614e+03 9.965906862561737944e+04 9.965877936988006113e+05
8.180379746835443333e-01 3.266195608984628351e-01 3.267263912743774146e-01 3.276878646576084075e-01 3.319610796941906972e-01 3.373025984899185592e-01 4.334499368130201313e-01 1.394923320044035409e+00 1.100965715235418863e+01 2.169269474380991625e+01 4.305876992672136794e+01 1.068630378706471220e+03 1.068336421101662381e+04 1.068307025341181725e+05 1.068304085765133379e+06
8.275316455696202222e-01 3.328461371977883276e-01 3.329608810011808750e-01 3.339935752317139683e-01 3.385833273674166422e-01 3.443205175370449012e-01 4.475899405903541184e-01 1.480284171123446235e+00 1.180722647645436929e+01 2.328160681571094770e+01 4.623036749422411162e+01 1.147770880062855667e+03 1.147471318539377899e+04 1.147441362387029949e+05 1.147438366771795321e+06
8.370253164556962222e-01 3.400382620143905243e-01 3.401617923977847124e-01 3.412735658483325718e-01 3.462147811841007061e-01 3.523913003538109434e-01 4.635686454085946595e-01 1.575342095956431931e+00 1.269307660143480554e+01 2.504611494085522239e+01 4.975219161969604897e+01 1.235643872204055697e+03 1.235337837768242935e+04 1.235307234324661695e+05 1.235304173980303574e+06
8.465189873417722222e-01 3.480205155752387758e-01 3.481538694628965591e-01 3.493540544518164981e-01 3.546882099581273318e-01 3.613559043410158322e-01 4.813744032330093403e-01 1.681559392152944366e+00 1.368340928135229539e+01 2.701879804712935140e+01 5.368957557868345987e+01 1.333886897093280822e+03 1.333573678629263122e+04 1.333542356782861461e+05 1.333539224598221248e+06
8.560126582278481111e-01 3.564837906192275807e-01 3.566282118172532378e-01 3.579280025994839298e-01 3.637048505205092708e-01 3.709259104217910163e-01 5.009049886448618816e-01 1.800695770875570201e+00 1.479860359318265495e+01 2.924072339574608037e+01 5.812496300087293832e+01 1.444568464046961935e+03 1.444247628635404726e+04 1.444215545094248955e+05 1.444212336740133120e+06
8.655063291139241111e-01 3.650224718964547588e-01 3.651794694230705018e-01 3.665924471626124115e-01 3.728723482272430223e-01 3.807222245580312858e-01 5.220199985122200292e-01 1.934997738054107019e+00 1.606477513347297759e+01 3.176452779504949930e+01 6.316403311820253919e+01 1.570340288629548695e+03 1.570011768404841860e+04 1.569978916382371390e+05 1.569975631180124125e+06
8.750000000000000000e-01 3.731973140927151711e-01 3.733687426641437157e-01 3.749115998070008948e-01 3.817687426641437343e-01 3.903401712355722974e-01 5.446258855212866568e-01 2.087483028378429584e+00 1.751605445694985974e+01 3.465891159980700564e+01 6.894462588552130455e+01 1.714658911599807197e+03 1.714323034017123791e+04 1.714289446258855460e+05 1.714286087483028416e+06


==> dat/l2proj1d_midnode_nel0002_p4.dev_from_mean.dev_from_unifmsh.sweep_nperiod7.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
1.250000000000000000e-01 3.876665815655450098e-01 3.878380101369735544e-01 3.893808672798307335e-01 3.962380101369735730e-01 4.048094387084021362e-01 5.590951529941164955e-01 2.101952295851259311e+00 1.753052372442268947e+01 3.467338086727983892e+01 6.895909515299412362e+01 1.714673380867280002e+03 1.714324480943871094e+04 1.714289590951530263e+05 1.714286101952295983e+06
1.344936708860759444e-01 3.832693552731787912e-01 3.834263527997945342e-01 3.848393305393364439e-01 3.911192316039670547e-01 3.989691079347553182e-01 5.402668818889440061e-01 1.953244621430830108e+00 1.608302201684969290e+01 3.178277467842620752e+01 6.318228000157923674e+01 1.570358535512924391e+03 1.570013593093178861e+04 1.569979098851204326e+05 1.569975649427006487e+06
1.439873417721518889e-01 3.798625979571224054e-01 3.800070191551480625e-01 3.813068099373787545e-01 3.870836578584040955e-01 3.943047177596858410e-01 5.242837959827566507e-01 1.824074578213465081e+00 1.482198240052055027e+01 2.926410220308397570e+01 5.814834180821083010e+01 1.444591842854299784e+03 1.444249966516138556e+04 1.444215778882322484e+05 1.444212360118940473e+06
1.534810126582278333e-01 3.773135731471258247e-01 3.774469270347836081e-01 3.786471120237035470e-01 3.839812675300143252e-01 3.906489619129028812e-01 5.106674608048963337e-01 1.710852449724830970e+00 1.371270233892417778e+01 2.704809110470123201e+01 5.371886863625533692e+01 1.333916190150852344e+03 1.333576607935019820e+04 1.333542649713436549e+05 1.333539253891278291e+06
1.629746835443038055e-01 3.754514852530447255e-01 3.755750156364389136e-01 3.766867890869867730e-01 3.816280044227549073e-01 3.878045235924651446e-01 4.989818686472488607e-01 1.610755319195086077e+00 1.272848982467345635e+01 2.508152816409386787e+01 4.978760484293469091e+01 1.235679285427294190e+03 1.235341379090566625e+04 1.235307588456893718e+05 1.235304209393526427e+06
1.724683544303797500e-01 3.740225718848958492e-01 3.741373156882883966e-01 3.751700099188214899e-01 3.797597620545241637e-01 3.854969522241524227e-01 4.887663752774616954e-01 1.521460605810553979e+00 1.184840291114147703e+01 2.332278325039806077e+01 4.627154392891122114e+01 1.147812056497543153e+03 1.147475436182846715e+04 1.147441774151377031e+05 1.147438407948230160e+06
1.819620253164556944e-01 3.726077808326611618e-01 3.727146112085757412e-01 3.736760845918067342e-01 3.779492996283890238e-01 3.832908184241168859e-01 4.794381567472184025e-01 1.440911539978233513e+00 1.105564537228838518e+01 2.173868296374411102e+01 4.310475814665555561e+01 1.068676366926405080e+03 1.068341019923655767e+04 1.068307485223380791e+05 1.068304131753353169e+06
1.914556962025316666e-01 3.705881897983197004e-01 3.706878485455500361e-01 3.715847772706232233e-01 3.755711271598373702e-01 3.805540645213550954e-01 4.702469370286733730e-01 1.367175662101856704e+00 1.033646291283368868e+01 2.030233763586905837e+01 4.023408708193979777e+01 9.969580604933353243e+02 9.966245311225167825e+03 9.965911781854348374e+04 9.965878428917267593e+05
2.009493670886076111e-01 3.672214226872081988e-01 3.673145450073142526e-01 3.681526458882684594e-01 3.718775386925095017e-01 3.765336546978108601e-01 4.603437427932345338e-01 1.298444623747471605e+00 9.679453433289843645e+00 1.899168544389247870e+01 3.761614946509774882e+01 9.315904224829506575e+02 9.312599232025322635e+03 9.312268732744903537e+04 9.312235682816861663e+05
2.104430379746835555e-01 3.618240410016331232e-01 3.619111746674610330e-01 3.626953776599121104e-01 3.661807242930279482e-01 3.705374075844227733e-01 4.489577068295295126e-01 1.233160699280597239e+00 9.075190623791272060e+00 1.778855720658091144e+01 3.521529037216019020e+01 8.716984823199657058e+02 8.713728406830641688e+03 8.713402765193740197e+04 8.713370201030049939e+05
2.199367088607595000e-01 3.539853571977146229e-01 3.540669775809212605e-01 3.548015610297808320e-01 3.580663763580456127e-01 3.621473955183765470e-01 4.356057404043339187e-01 1.170189189263907359e+00 8.516023677859642760e+00 1.667806199852157079e+01 3.300213863984542684e+01 8.165578174233905884e+02 8.162392306019125499e+03 8.162073719197648461e+04 8.162041860515500885e+05
2.294303797468354444e-01 3.437127056985104789e-01 3.437892276839243366e-01 3.444779255526491113e-01 3.475388049692036962e-01 3.513649042398968581e-01 4.202346911123743811e-01 1.108932559837149556e+00 7.995911247084900531e+00 1.564810978847129164e+01 3.095250687124407207e+01 7.655635668443375152e+02 7.652542254092089024e+03 7.652232912656960252e+04 7.652201978513447102e+05
2.389240506329113889e-01 3.314427684612449854e-01 3.315145559899861372e-01 3.321606437486566699e-01 3.350321448983035189e-01 3.386215213353621079e-01 4.032302972024160992e-01 1.049318055872956457e+00 7.510195642578358921e+00 1.468894851669547386e+01 2.904645426492970017e+01 7.182067301801725989e+02 7.179084316885574481e+03 7.178786018393959966e+04 7.178756188544798642e+05
2.484177215189873333e-01 3.179247046547675759e-01 3.179920784395480204e-01 3.185984425025717992e-01 3.212933938937886924e-01 3.246620831328098089e-01 3.852984894351899614e-01 9.916625524589914864e-01 7.055303182697008069e+00 1.379268166073924817e+01 2.726743861682372838e+01 6.740557725088787038e+02 6.737696402746893909e+03 6.737410270512705029e+04 6.737381657289286377e+05
2.579113924050633333e-01 3.040423485468822240e-01 3.041055923628593338e-01 3.046747867066530446e-01 3.072045393457363271e-01 3.103667301445904303e-01 3.672861645239643980e-01 9.364805083177036860e-01 6.628423946255097121e+00 1.295280554396331318e+01 2.560156873937974353e+01 6.327422021193683577e+02 6.324685640056762168e+03 6.324412001943069481e+04 6.324384638131700922e+05
2.674050632911392222e-01 2.906567141376260044e-01 2.907160799919079608e-01 2.912503726804455129e-01 2.936250068517236578e-01 2.965932995658213112e-01 3.500225684195793496e-01 8.843152569571590682e-01 6.227242142332956476e+00 1.216382757052828723e+01 2.403699842691894872e+01 5.939491995336707078e+02 5.936876084909468773e+03 5.936614493866745033e+04 5.936588334762472659e+05
2.768987341772152222e-01 2.785119241879461249e-01 2.785676365980742641e-01 2.790690482892277946e-01 2.812975446943543623e-01 2.840831652007626551e-01 3.342243343161112046e-01 8.356360254695965883e-01 5.849752937004451425e+00 1.142099394982095539e+01 2.256347597545396511e+01 5.574026132058384064e+02 5.571519524740692759e+03 5.571268864008923265e+04 5.571243797935746843e+05
2.863924050632911111e-01 2.681884724012445487e-01 2.682407319595006001e-01 2.687110679838051186e-01 2.708014503140472873e-01 2.734144282268500259e-01 3.204480306572992654e-01 7.907840549617914938e-01 5.494144298006713889e+00 1.072010012361218223e+01 2.117201177482312247e+01 5.228637710329481934e+02 5.226224014077871288e+03 5.225982644452709792e+04 5.225958507490193588e+05
2.958860759493671111e-01 2.600520849508846100e-01 2.601010713115167183e-01 2.605419485572055827e-01 2.625014029824894735e-01 2.649507210140943925e-01 3.090384455829822130e-01 7.499156912718603074e-01 5.158688148160641695e+00 1.005732421137039978e+01 1.985459633778991417e+01 4.901236584059265624e+02 4.898896115294707670e+03 4.898662068418251874e+04 4.898638663730606204e+05
3.053797468354430555e-01 2.541614523849360374e-01 2.542073267815274651e-01 2.546201963508500921e-01 2.564551722145063106e-01 2.587488920440765838e-01 3.000358489763413905e-01 7.129054182989893462e-01 4.841601111525468681e+00 9.429040770666000881e+00 1.860392008894706350e+01 4.589981273664382115e+02 4.587693820592918200e+03 4.587465075285771309e+04 4.587442200755056692e+05
3.148734177215190000e-01 2.501538544146450493e-01 2.501967617921793674e-01 2.505829281899882854e-01 2.522992232913611743e-01 2.544445921680773548e-01 2.930612319489679374e-01 6.792276297578738742e-01 4.540891607846933020e+00 8.831629361279221158e+00 1.741310486814379743e+01 4.293239291976434515e+02 4.290987907286703376e+03 4.290762768817730102e+04 4.290740254970832611e+05
3.243670886075949444e-01 2.471830783984884650e-01 2.472231492272997933e-01 2.475837866866018033e-01 2.491866198390551013e-01 2.511901612796217376e-01 2.872539072098210799e-01 6.478913665118146703e-01 4.254265959531749353e+00 8.261348840665011295e+00 1.627551460293153340e+01 4.009554711917246550e+02 4.007330064211660101e+03 4.007107599441101047e+04 4.007085352964045014e+05
3.338607594936708889e-01 2.439942677371076396e-01 2.440316195624839257e-01 2.443677859908703898e-01 2.458618590059214459e-01 2.477294502747352800e-01 2.813460931133839327e-01 6.175125214998705703e-01 3.979176805364737390e+00 7.714359342992366919e+00 1.518472441824762598e+01 3.737622480305000181e+02 3.735426531895366224e+03 3.735206937054402806e+04 3.735184977570306510e+05
3.433544303797468333e-01 2.391683314118114023e-01 2.392030701825626215e-01 2.395157191193234836e-01 2.409052699493717808e-01 2.426422084869321594e-01 2.739071021630190006e-01 5.865560389238873018e-01 3.713045406532570425e+00 7.186922481653328809e+00 1.413467663189484647e+01 3.476268758434876531e+02 3.474116243452170238e+03 3.473900991953899938e+04 3.473879466804073309e+05
3.528481012658227778e-01 2.314789632481914494e-01 2.315111844592827040e-01 2.318011753591039947e-01 2.330900238027541482e-01 2.347010843573168470e-01 2.637001743394454256e-01 5.536910741607310449e-01 3.453600072373587793e+00 6.675721181498984080e+00 1.311996339974977666e+01 3.224435898757878363e+02 3.222352588088644552e+03 3.222144257021721205e+04 3.222123423915028688e+05
3.623417721518987777e-01 2.202313312502477138e-01 2.202611209281004900e-01 2.205292280287755591e-01 2.217208151428869678e-01 2.232102990355262495e-01 2.500210091030330428e-01 5.181281097781009759e-01 3.199199116528780085e+00 6.178166901807312428e+00 1.213610247236437623e+01 2.981170098591035185e+02 2.979188016609782153e+03 2.978989808411657577e+04 2.978969987591844983e+05
3.718354430379746667e-01 2.054418286872547184e-01 2.054692642411429238e-01 2.057161842261367724e-01 2.068136063816649328e-01 2.081853840760751195e-01 2.328773825754588134e-01 4.797973675692956963e-01 2.948997217507664192e+00 5.692552606328073139e+00 1.117966338396889192e+01 2.745609807107281881e+02 2.743760830649096533e+03 2.743575933003278260e+04 2.743557443238696433e+05
3.813291139240506666e-01 1.877852944183382167e-01 1.878104453771521909e-01 1.880368040064780144e-01 1.890428423590371498e-01 1.903003902997360552e-01 2.129362532323166302e-01 4.392948825581222128e-01 2.702881175816178150e+00 5.217977057214018721e+00 1.024816882000969898e+01 2.516973734342023761e+02 2.515283666692258976e+03 2.515114659927282264e+04 2.515097759250784584e+05
3.908227848101266111e-01 1.683456266837612958e-01 1.683685553340583674e-01 1.685749131867320116e-01 1.694920591986148750e-01 1.706384917134684265e-01 1.912742769808326304e-01 3.976321296544746420e-01 2.461210656390894869e+00 4.754075686098028442e+00 9.339805745512295587e+00 2.294548485973971026e+02 2.293033375333817276e+03 2.292881864269801736e+04 2.292866713163400127e+05
4.003164556962025555e-01 1.482958648404961166e-01 1.483166267790279325e-01 1.485034842258142473e-01 1.493339617670867980e-01 1.503720586936774517e-01 1.690578033723096063e-01 3.559152501586309580e-01 2.224489718021844809e+00 4.300683571203193445e+00 8.453071277565889829e+00 2.077676811829753376e+02 2.076342149046188752e+03 2.076208682767832579e+04 2.076195336139996944e+05
4.098101265822785000e-01 1.286520549533859969e-01 1.286706995650601093e-01 1.288385010701270095e-01 1.295842855370911151e-01 1.305165161207962332e-01 1.472966666274883041e-01 3.150981716944089572e-01 1.993113222363615655e+00 3.857574389773845258e+00 7.586496724594304020e+00 1.865747687959763539e+02 1.864589819465182927e+03 1.864474032615725082e+04 1.864462453930779302e+05
4.193037974683544444e-01 1.101809809284434172e-01 1.101975517988356829e-01 1.103466896323660879e-01 1.110095244480567983e-01 1.118380679676701933e-01 1.267518513207111508e-01 2.758896848511208644e-01 1.767268020155218000e+00 3.424355059381992472e+00 6.738529137835540972e+00 1.658188849036058912e+02 1.657197220207702912e+03 1.657098057324867477e+04 1.657088141036583693e+05
4.287974683544303889e-01 9.343466884801912564e-02 9.344920411802556948e-02 9.358002154808352235e-02 9.416143234834110920e-02 9.488819584866309276e-02 1.079699388544587968e-01 2.387873689124158372e-01 1.546961669491986324e+00 3.000488670135953218e+00 5.907542671423887448e+00 1.454461347332447474e+02 1.453620435312815061e+03 1.453536344110851860e+04 1.453527934990655631e+05
4.382911392405063333e-01 7.880231436606359441e-02 7.881484703500141187e-02 7.892764105544174125e-02 7.942894781295432860e-02 8.005558125984504891e-02 9.133498330387820885e-02 2.041290037442097249e-01 1.332069208147524941e+00 2.585336101928985997e+00 5.091869889491908552e+00 1.254054916925121717e+02 1.253345696095827407e+03 1.253274774012897797e+04 1.253267681804604799e+05
4.477848101265822778e-01 6.647005121071178357e-02 6.648060939310063144e-02 6.657563303460033166e-02 6.699796033015451013e-02 6.752586944959723669e-02 7.702823359956637028e-02 1.720518750992575951e-01 1.122288290096169705e+00 2.178106528981627932e+00 4.289743006752543941e+00 1.056482939397565275e+02 1.055884708936668858e+03 1.055824885890579208e+04 1.055818903585970256e+05
4.572784810126582222e-01 5.627365062665436873e-02 5.628225776698949495e-02 5.635972203000562397e-02 5.670400764341065186e-02 5.713436466016693499e-02 6.488079096178002436e-02 1.423450539779108903e-01 9.169876841392194944e-01 1.777701717651784641e+00 3.499129784676914934e+00 8.612767700188317122e+01 8.607703071631917737e+02 8.607196608776279390e+03 8.607145962490713282e+04
4.667721518987341667e-01 4.757893820919946448e-02 4.758561325823632698e-02 4.764568869956812419e-02 4.791269066104274915e-02 4.824644311288603382e-02 5.425398724606512318e-02 1.143294285778560654e-01 7.150838418957654596e-01 1.382588745582331580e+00 2.717598552955463376e+00 6.679806930686579847e+01 6.675524826247751662e+02 6.675096615803869099e+03 6.675053794759479933e+04
4.762658227848101111e-01 3.945799039086030774e-02 3.946274794623965548e-02 3.950556594465380600e-02 3.969586815982779904e-02 3.993374592879529034e-02 4.421554577021011290e-02 8.703354418435835238e-02 5.152135283258406639e-01 9.909690662608210410e-01 1.942480142130781795e+00 4.761501178388889599e+01 4.757949959253712677e+02 4.757594837340194317e+03 4.757559325148842618e+04
4.857594936708861111e-01 3.148201964738821940e-02 3.148487006081843870e-02 3.151052378169039853e-02 3.162454031889912198e-02 3.176706099041001763e-02 3.433243307760620172e-02 5.998615394956807040e-02 3.165233626691867364e-01 6.015647056909851909e-01 1.171647391734582211e+00 2.853561632182723784e+01 2.850728250414459239e+02 2.850444912237632252e+03 2.850416578419949656e+04
4.952531645569620555e-01 2.540371244225632721e-02 2.540466189491890139e-02 2.541320696888206554e-02 2.545118507538501537e-02 2.549865770851370006e-02 2.635316510483006955e-02 3.489823906799373321e-02 1.203489786996304184e-01 2.152942449570045269e-01 4.051847774717526884e-01 9.519930338179666052e+00 9.497066996981635612e+01 9.494780662861832070e+02 9.494552029449851034e+03
5.047468354430380000e-01 2.540371244225559863e-02 2.540466189491817281e-02 2.541320696888133696e-02 2.545118507538428679e-02 2.549865770851297148e-02 2.635316510482934096e-02 3.489823906799301156e-02 1.203489786996296967e-01 2.152942449570037775e-01 4.051847774717519668e-01 9.519930338179664275e+00 9.497066996981635612e+01 9.494780662861832070e+02 9.494552029449851034e+03
5.142405063291139999e-01 3.148201964738844144e-02 3.148487006081866074e-02 3.151052378169062057e-02 3.162454031889934403e-02 3.176706099041023967e-02 3.433243307760645152e-02 5.998615394956851449e-02 3.165233626691891788e-01 6.015647056909898538e-01 1.171647391734591315e+00 2.853561632182746166e+01 2.850728250414481408e+02 2.850444912237654535e+03 2.850416578419971847e+04
5.237341772151898889e-01 3.945799039086045346e-02 3.946274794623980120e-02 3.950556594465395172e-02 3.969586815982794475e-02 3.993374592879543605e-02 4.421554577021025861e-02 8.703354418435849116e-02 5.152135283258407750e-01 9.909690662608212630e-01 1.942480142130782017e+00 4.761501178388889599e+01 4.757949959253712677e+02 4.757594837340194317e+03 4.757559325148842618e+04
5.332278481012657778e-01 4.757893820919964489e-02 4.758561325823650739e-02 4.764568869956830460e-02 4.791269066104292956e-02 4.824644311288621423e-02 5.425398724606530360e-02 1.143294285778562458e-01 7.150838418957656817e-01 1.382588745582331580e+00 2.717598552955463820e+00 6.679806930686579847e+01 6.675524826247751662e+02 6.675096615803869099e+03 6.675053794759479933e+04
5.427215189873417778e-01 5.627365062665475731e-02 5.628225776698988353e-02 5.635972203000601255e-02 5.670400764341104044e-02 5.713436466016732357e-02 6.488079096178041294e-02 1.423450539779112789e-01 9.169876841392199385e-01 1.777701717651785085e+00 3.499129784676915378e+00 8.612767700188317122e+01 8.607703071631917737e+02 8.607196608776279390e+03 8.607145962490713282e+04
5.522151898734177777e-01 6.647005121071236644e-02 6.648060939310121431e-02 6.657563303460091453e-02 6.699796033015509300e-02 6.752586944959781956e-02 7.702823359956695315e-02 1.720518750992582890e-01 1.122288290096171703e+00 2.178106528981631040e+00 4.289743006752550158e+00 1.056482939397566412e+02 1.055884708936669995e+03 1.055824885890580299e+04 1.055818903585971420e+05
5.617088607594936667e-01 7.880231436606356665e-02 7.881484703500138411e-02 7.892764105544171349e-02 7.942894781295430084e-02 8.005558125984502116e-02 9.133498330387818109e-02 2.041290037442096694e-01 1.332069208147524941e+00 2.585336101928985997e+00 5.091869889491908552e+00 1.254054916925121717e+02 1.253345696095827407e+03 1.253274774012897797e+04 1.253267681804604799e+05
5.712025316455695556e-01 9.343466884801929218e-02 9.344920411802573601e-02 9.358002154808368889e-02 9.416143234834127573e-02 9.488819584866325929e-02 1.079699388544589495e-01 2.387873689124158927e-01 1.546961669491985214e+00 3.000488670135951441e+00 5.907542671423883007e+00 1.454461347332446337e+02 1.453620435312813925e+03 1.453536344110850769e+04 1.453527934990654467e+05
5.806962025316455556e-01 1.101809809284434172e-01 1.101975517988356829e-01 1.103466896323660879e-01 1.110095244480567983e-01 1.118380679676701933e-01 1.267518513207111508e-01 2.758896848511208644e-01 1.767268020155218000e+00 3.424355059381992472e+00 6.738529137835540972e+00 1.658188849036058912e+02 1.657197220207702912e+03 1.657098057324867477e+04 1.657088141036583693e+05
5.901898734177215555e-01 1.286520549533862467e-01 1.286706995650603591e-01 1.288385010701272593e-01 1.295842855370913649e-01 1.305165161207964830e-01 1.472966666274885539e-01 3.150981716944092348e-01 1.993113222363615877e+00 3.857574389773845258e+00 7.586496724594304908e+00 1.865747687959763539e+02 1.864589819465182927e+03 1.864474032615725082e+04 1.864462453930779302e+05
5.996835443037975555e-01 1.482958648404963109e-01 1.483166267790281267e-01 1.485034842258144416e-01 1.493339617670869923e-01 1.503720586936776737e-01 1.690578033723098283e-01 3.559152501586314576e-01 2.224489718021847473e+00 4.300683571203198774e+00 8.453071277565902264e+00 2.077676811829756218e+02 2.076342149046191480e+03 2.076208682767835489e+04 2.076195336139999563e+05
6.091772151898734444e-01 1.683456266837611570e-01 1.683685553340582286e-01 1.685749131867318729e-01 1.694920591986147362e-01 1.706384917134682877e-01 1.912742769808325194e-01 3.976321296544746975e-01 2.461210656390897089e+00 4.754075686098032882e+00 9.339805745512304469e+00 2.294548485973973300e+02 2.293033375333819549e+03 2.292881864269803918e+04 2.292866713163402455e+05
6.186708860759493334e-01 1.877852944183383554e-01 1.878104453771523297e-01 1.880368040064781532e-01 1.890428423590372886e-01 1.903003902997361940e-01 2.129362532323167689e-01 4.392948825581223793e-01 2.702881175816178594e+00 5.217977057214018721e+00 1.024816882000969898e+01 2.516973734342023761e+02 2.515283666692258976e+03 2.515114659927282264e+04 2.515097759250784584e+05
6.281645569620253333e-01 2.054418286872545241e-01 2.054692642411427295e-01 2.057161842261365781e-01 2.068136063816647385e-01 2.081853840760749252e-01 2.328773825754586191e-01 4.797973675692954743e-01 2.948997217507663748e+00 5.692552606328073139e+00 1.117966338396889192e+01 2.745609807107281881e+02 2.743760830649096533e+03 2.743575933003278260e+04 2.743557443238696433e+05
6.376582278481013333e-01 2.202313312502470477e-01 2.202611209280998239e-01 2.205292280287748929e-01 2.217208151428863017e-01 2.232102990355255834e-01 2.500210091030323767e-01 5.181281097781005318e-01 3.199199116528781861e+00 6.178166901807316869e+00 1.213610247236438688e+01 2.981170098591037458e+02 2.979188016609785336e+03 2.978989808411660124e+04 2.978969987591847312e+05
6.471518987341772222e-01 2.314789632481912274e-01 2.315111844592824819e-01 2.318011753591037727e-01 2.330900238027539262e-01 2.347010843573166250e-01 2.637001743394452036e-01 5.536910741607308228e-01 3.453600072373587349e+00 6.675721181498984080e+00 1.311996339974977666e+01 3.224435898757878363e+02 3.222352588088644552e+03 3.222144257021721205e+04 3.222123423915028688e+05
6.566455696202532222e-01 2.391683314118114301e-01 2.392030701825626493e-01 2.395157191193235113e-01 2.409052699493718086e-01 2.426422084869321871e-01 2.739071021630190561e-01 5.865560389238875239e-01 3.713045406532571757e+00 7.186922481653331474e+00 1.413467663189485179e+01 3.476268758434878237e+02 3.474116243452172057e+03 3.473900991953901394e+04 3.473879466804074473e+05
6.661392405063291111e-01 2.439942677371100266e-01 2.440316195624863127e-01 2.443677859908727767e-01 2.458618590059238329e-01 2.477294502747376670e-01 2.813460931133863197e-01 6.175125214998729017e-01 3.979176805364739611e+00 7.714359342992368695e+00 1.518472441824762775e+01 3.737622480305000181e+02 3.735426531895366224e+03 3.735206937054402806e+04 3.735184977570306510e+05
6.756329113924051111e-01 2.471830783984887703e-01 2.472231492273000986e-01 2.475837866866021086e-01 2.491866198390554066e-01 2.511901612796220151e-01 2.872539072098214130e-01 6.478913665118150034e-01 4.254265959531752017e+00 8.261348840665014848e+00 1.627551460293154051e+01 4.009554711917247687e+02 4.007330064211661011e+03 4.007107599441102502e+04 4.007085352964046178e+05
6.851265822784810000e-01 2.501538544146462151e-01 2.501967617921805331e-01 2.505829281899894512e-01 2.522992232913623400e-01 2.544445921680785205e-01 2.930612319489691031e-01 6.792276297578749844e-01 4.540891607846933908e+00 8.831629361279222934e+00 1.741310486814379743e+01 4.293239291976434515e+02 4.290987907286703376e+03 4.290762768817730102e+04 4.290740254970832611e+05
6.946202531645570000e-01 2.541614523849375362e-01 2.542073267815289639e-01 2.546201963508515909e-01 2.564551722145078094e-01 2.587488920440780826e-01 3.000358489763428893e-01 7.129054182989911226e-01 4.841601111525473122e+00 9.429040770666009763e+00 1.860392008894708127e+01 4.589981273664384958e+02 4.587693820592920929e+03 4.587465075285774219e+04 4.587442200755059603e+05
7.041139240506328889e-01 2.600520849508847210e-01 2.601010713115168294e-01 2.605419485572056937e-01 2.625014029824895845e-01 2.649507210140945035e-01 3.090384455829823240e-01 7.499156912718604184e-01 5.158688148160641695e+00 1.005732421137039978e+01 1.985459633778991417e+01 4.901236584059265624e+02 4.898896115294707670e+03 4.898662068418251874e+04 4.898638663730606204e+05
7.136075949367088889e-01 2.681884724012451038e-01 2.682407319595011552e-01 2.687110679838056737e-01 2.708014503140478424e-01 2.734144282268505810e-01 3.204480306572998205e-01 7.907840549617920489e-01 5.494144298006714777e+00 1.072010012361218401e+01 2.117201177482312247e+01 5.228637710329481934e+02 5.226224014077871288e+03 5.225982644452709792e+04 5.225958507490193588e+05
7.231012658227847778e-01 2.785119241879464025e-01 2.785676365980745417e-01 2.790690482892280722e-01 2.812975446943546398e-01 2.840831652007629327e-01 3.342243343161114266e-01 8.356360254695969214e-01 5.849752937004451425e+00 1.142099394982095539e+01 2.256347597545396511e+01 5.574026132058384064e+02 5.571519524740692759e+03 5.571268864008923265e+04 5.571243797935746843e+05
7.325949367088607778e-01 2.906567141376248387e-01 2.907160799919067951e-01 2.912503726804443471e-01 2.936250068517224920e-01 2.965932995658201454e-01 3.500225684195781284e-01 8.843152569571579580e-01 6.227242142332955588e+00 1.216382757052828723e+01 2.403699842691894872e+01 5.939491995336707078e+02 5.936876084909468773e+03 5.936614493866745033e+04 5.936588334762472659e+05
7.420886075949367777e-01 3.040423485468820020e-01 3.041055923628591118e-01 3.046747867066528226e-01 3.072045393457361051e-01 3.103667301445902083e-01 3.672861645239642314e-01 9.364805083177039080e-01 6.628423946255101562e+00 1.295280554396332207e+01 2.560156873937976130e+01 6.327422021193688124e+02 6.324685640056766715e+03 6.324412001943073847e+04 6.324384638131704414e+05
7.515822784810126667e-01 3.179247046547676314e-01 3.179920784395480760e-01 3.185984425025718547e-01 3.212933938937887479e-01 3.246620831328098644e-01 3.852984894351900169e-01 9.916625524589915974e-01 7.055303182697008069e+00 1.379268166073924817e+01 2.726743861682372838e+01 6.740557725088787038e+02 6.737696402746893909e+03 6.737410270512705029e+04 6.737381657289286377e+05
7.610759493670886666e-01 3.314427684612446523e-01 3.315145559899858041e-01 3.321606437486563368e-01 3.350321448983031858e-01 3.386215213353617748e-01 4.032302972024158216e-01 1.049318055872956235e+00 7.510195642578360697e+00 1.468894851669547563e+01 2.904645426492970728e+01 7.182067301801728263e+02 7.179084316885576300e+03 7.178786018393962877e+04 7.178756188544799807e+05
7.705696202531645556e-01 3.437127056985104789e-01 3.437892276839243366e-01 3.444779255526491113e-01 3.475388049692036962e-01 3.513649042398968581e-01 4.202346911123743811e-01 1.108932559837149556e+00 7.995911247084900531e+00 1.564810978847129164e+01 3.095250687124407207e+01 7.655635668443375152e+02 7.652542254092089024e+03 7.652232912656960252e+04 7.652201978513447102e+05
7.800632911392405555e-01 3.539853571977147895e-01 3.540669775809214270e-01 3.548015610297809985e-01 3.580663763580457792e-01 3.621473955183767135e-01 4.356057404043340853e-01 1.170189189263908025e+00 8.516023677859646313e+00 1.667806199852157789e+01 3.300213863984544105e+01 8.165578174233909294e+02 8.162392306019129137e+03 8.162073719197651371e+04 8.162041860515504377e+05
7.895569620253164445e-01 3.618240410016332342e-01 3.619111746674611441e-01 3.626953776599122214e-01 3.661807242930280593e-01 3.705374075844228843e-01 4.489577068295296236e-01 1.233160699280597239e+00 9.075190623791272060e+00 1.778855720658091144e+01 3.521529037216019020e+01 8.716984823199657058e+02 8.713728406830641688e+03 8.713402765193740197e+04 8.713370201030049939e+05
7.990506329113924444e-01 3.672214226872057563e-01 3.673145450073118101e-01 3.681526458882660169e-01 3.718775386925070592e-01 3.765336546978084176e-01 4.603437427932321468e-01 1.298444623747469384e+00 9.679453433289841868e+00 1.899168544389247870e+01 3.761614946509775592e+01 9.315904224829508848e+02 9.312599232025324454e+03 9.312268732744904992e+04 9.312235682816863991e+05
8.085443037974683334e-01 3.705881897983184792e-01 3.706878485455488148e-01 3.715847772706220020e-01 3.755711271598361489e-01 3.805540645213538742e-01 4.702469370286721517e-01 1.367175662101855371e+00 1.033646291283368868e+01 2.030233763586905837e+01 4.023408708193979777e+01 9.969580604933353243e+02 9.966245311225167825e+03 9.965911781854348374e+04 9.965878428917267593e+05
8.180379746835443333e-01 3.726077808326603291e-01 3.727146112085749086e-01 3.736760845918059015e-01 3.779492996283881912e-01 3.832908184241160532e-01 4.794381567472175698e-01 1.440911539978233069e+00 1.105564537228838695e+01 2.173868296374411102e+01 4.310475814665556271e+01 1.068676366926405308e+03 1.068341019923655949e+04 1.068307485223381082e+05 1.068304131753353402e+06
8.275316455696202222e-01 3.740225718848958492e-01 3.741373156882883966e-01 3.751700099188214899e-01 3.797597620545241637e-01 3.854969522241524227e-01 4.887663752774616399e-01 1.521460605810553979e+00 1.184840291114147526e+01 2.332278325039805722e+01 4.627154392891121404e+01 1.147812056497542926e+03 1.147475436182846533e+04 1.147441774151376740e+05 1.147438407948229928e+06
8.370253164556962222e-01 3.754514852530441149e-01 3.755750156364383030e-01 3.766867890869861624e-01 3.816280044227542967e-01 3.878045235924645340e-01 4.989818686472482501e-01 1.610755319195085633e+00 1.272848982467345991e+01 2.508152816409387498e+01 4.978760484293470512e+01 1.235679285427294417e+03 1.235341379090566807e+04 1.235307588456894009e+05 1.235304209393526660e+06
8.465189873417722222e-01 3.773135731471278786e-01 3.774469270347856620e-01 3.786471120237056009e-01 3.839812675300163791e-01 3.906489619129049351e-01 5.106674608048984432e-01 1.710852449724833413e+00 1.371270233892418311e+01 2.704809110470123912e+01 5.371886863625535113e+01 1.333916190150852799e+03 1.333576607935020184e+04 1.333542649713437131e+05 1.333539253891278757e+06
8.560126582278481111e-01 3.798625979571237932e-01 3.800070191551494503e-01 3.813068099373801423e-01 3.870836578584054832e-01 3.943047177596872288e-01 5.242837959827580940e-01 1.824074578213466413e+00 1.482198240052055027e+01 2.926410220308397925e+01 5.814834180821083010e+01 1.444591842854299784e+03 1.444249966516138556e+04 1.444215778882322484e+05 1.444212360118940473e+06
8.655063291139241111e-01 3.832693552731786801e-01 3.834263527997944232e-01 3.848393305393363328e-01 3.911192316039669437e-01 3.989691079347552072e-01 5.402668818889438951e-01 1.953244621430830996e+00 1.608302201684970001e+01 3.178277467842622173e+01 6.318228000157926516e+01 1.570358535512925300e+03 1.570013593093179588e+04 1.569979098851205199e+05 1.569975649427007418e+06
8.750000000000000000e-01 3.876665815655448433e-01 3.878380101369733879e-01 3.893808672798305670e-01 3.962380101369734064e-01 4.048094387084019696e-01 5.590951529941162734e-01 2.101952295851259311e+00 1.753052372442268947e+01 3.467338086727983892e+01 6.895909515299412362e+01 1.714673380867280002e+03 1.714324480943871094e+04 1.714289590951530263e+05 1.714286101952295983e+06


==> dat/l2proj1d_midnode_nel0017_p1.dev_from_mean.dev_from_unifmsh.sweep.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
4.558823529411764608e-01 1.541276776340412491e+00 1.541279725209585338e+00 1.541306265032140299e+00 1.541424219799051309e+00 1.541571663257690350e+00 1.544225645513190637e+00 1.570765468068193504e+00 1.836163693618222403e+00 2.131050610896032094e+00 2.720824445451651918e+00 3.102996850412139196e+01 2.964281940541501967e+02 2.950410449554438401e+03 2.949023300455731805e+04
4.569852941176470451e-01 1.628561750678425124e+00 1.628564477681691658e+00 1.628589020711090685e+00 1.628698100841753149e+00 1.628834451005081396e+00 1.631288753944987402e+00 1.655831783344048125e+00 1.901262077334654688e+00 2.173962403990884251e+00 2.719363057303342934e+00 2.889859441630137837e+01 2.743288884069079927e+02 2.728631828312973539e+03 2.727166122737363185e+04
4.580882352941176294e-01 1.711513371883781831e+00 1.711515877159824006e+00 1.711538424644202694e+00 1.711638635685886145e+00 1.711763899487990459e+00 1.714018647925868111e+00 1.736566132304645516e+00 1.962040976092419564e+00 2.212568580301057075e+00 2.713623788718332541e+00 2.676427379274754870e+01 2.522391175805214516e+02 2.506987555458260886e+03 2.505447193423565113e+04
4.591911764705882137e-01 1.789483431063712882e+00 1.789485714744538436e+00 1.789506267871968648e+00 1.789597615104991490e+00 1.789711799146270321e+00 1.791767111889286612e+00 1.812320239319450854e+00 2.017851513621093495e+00 2.246219596178474109e+00 2.702955761293234893e+00 2.462629168680176406e+01 2.301575659884442189e+02 2.285470309004868795e+03 2.283859773916911581e+04
4.602941176470587981e-01 1.861865879336086049e+00 1.861867941547046934e+00 1.861886501445695341e+00 1.861968989884132952e+00 1.862072100432180077e+00 1.863928090297025886e+00 1.882487988945484192e+00 2.068086975430067920e+00 2.274308071524049790e+00 2.686750263712013975e+00 2.248397548873428065e+01 2.080829619733180209e+02 2.064072826819155580e+03 2.062397147527752895e+04
4.613970588235293824e-01 1.928098269865424985e+00 1.928100110725234018e+00 1.928116678463515976e+00 1.928190312855880384e+00 1.928282355846335783e+00 1.929939129674532294e+00 1.946506867956497855e+00 2.112184250776153238e+00 2.296270231686881491e+00 2.664442193508337997e+00 2.033669636093825517e+01 1.860140791805936828e+02 1.842787907377148258e+03 1.841052618934269412e+04
4.624999999999999667e-01 1.987663235428606567e+00 1.987664855049353863e+00 1.987679431636079741e+00 1.987744216465972880e+00 1.987825197503339192e+00 1.989282856175933034e+00 2.003859442901871901e+00 2.149625310161261904e+00 2.311587384893917463e+00 2.635511534359228580e+00 1.818387070869415822e+01 1.639497379680841505e+02 1.621608410561983646e+03 1.619819513650098088e+04
4.636029411764705510e-01 2.040090002369029154e+00 2.040091400856197446e+00 2.040103987240714289e+00 2.040159926727453943e+00 2.040229851085879176e+00 2.041488489537528483e+00 2.054074874054021116e+00 2.179938719218949217e+00 2.319787436068869724e+00 2.599484869768710293e+00 1.602496168736105631e+01 1.418888068522892922e+02 1.400527258501571851e+03 1.398691177499439618e+04
4.647058823529411908e-01 2.084955941820751502e+00 2.084957119273231907e+00 2.084967716345556443e+00 2.085014814444776654e+00 2.085073687068802251e+00 2.086133394301256772e+00 2.096730466625805089e+00 2.202701189871286047e+00 2.320446437921820593e+00 2.555936934022889240e+00 1.385948074687419940e+01 1.198302039923552229e+02 1.179537436447165419e+03 1.177660976099526670e+04
4.658088235294117752e-01 2.121888159107533589e+00 2.121889115617638932e+00 2.121897724208588798e+00 2.121935984612810522e+00 2.121983810118087010e+00 2.122844669213068247e+00 2.131453260162880170e+00 2.217539169660998510e+00 2.313190180214463876e+00 2.504492201321394163e+00 1.168698921445404437e+01 9.777289871257262632e+01 9.586319936937585453e+02 9.567222943505616058e+03
4.669117647058823595e-01 2.150565122245823968e+00 2.150565857899303435e+00 2.150572478780618191e+00 2.150601904919795082e+00 2.150638687593766196e+00 2.151300775725244474e+00 2.157921657040029473e+00 2.224130470187878572e+00 2.297695818129932732e+00 2.444826514014041496e+00 9.507099916451267063e+00 7.571591306430025270e+01 7.378040445427900522e+02 7.358685359327688275e+03
4.680147058823529438e-01 2.170718330505243987e+00 2.170718845381295115e+00 2.170723479265753930e+00 2.170744074307792815e+00 2.170769818110341642e+00 2.171233206556221873e+00 2.175867091015022847e+00 2.222205935603031257e+00 2.273693540700818083e+00 2.376668750896392623e+00 7.319478840283959897e+00 5.365832342829240531e+01 5.170467693083768381e+02 5.150931228109221593e+03
4.691176470588235281e-01 2.182134024005634831e+00 2.182134318176916388e+00 2.182136965718448174e+00 2.182148732569701988e+00 2.182163441133769144e+00 2.182428195286978401e+00 2.185075736819069636e+00 2.211551152139984211e+00 2.240968280274333591e+00 2.299802536543032350e+00 5.123846837440575008e+00 3.159926215835503527e+01 2.963534153674996219e+02 2.943894947458945808e+03
4.702205882352941124e-01 2.184654935355687222e+00 2.184655008888330752e+00 2.184655670682120299e+00 2.184658611987853050e+00 2.184662288620019321e+00 2.184728467999007329e+00 2.185390261788886956e+00 2.192008199687683234e+00 2.199361464019679246e+00 2.214067992683670827e+00 2.919981368555278678e+00 9.537919267351602670e+00 7.571729825531483016e+01 7.375110881349471583e+02
4.713235294117646967e-01 2.178182084364918669e+00 2.178182231411297742e+00 2.178183554828711621e+00 2.178189436683882541e+00 2.178196789002846412e+00 2.178329130744196540e+00 2.179652548157699155e+00 2.192886722292725299e+00 2.207591360220531485e+00 2.237000636076144744e+00 3.648645877145566985e+00 1.688282001217140049e+01 1.492245613624297391e+02 1.472641974865013026e+03
4.724264705882352811e-01 2.162676616888222991e+00 2.162676984460515150e+00 2.162680292611145916e+00 2.162694995502836726e+00 2.162713374117450460e+00 2.163044189180497678e+00 2.166352339810968974e+00 2.199433846115682822e+00 2.236191075343142209e+00 2.309705533798061428e+00 5.838399539634185231e+00 3.891990584434783784e+01 3.697349688914844137e+02 3.677885599362850371e+03
4.735294117647058654e-01 2.138161688890476864e+00 2.138162276942068729e+00 2.138167569406394630e+00 2.138191091470065697e+00 2.138220494049654974e+00 2.138749740482257522e+00 2.144042204808284335e+00 2.196966848068551581e+00 2.255772007246625854e+00 2.373382325602774845e+00 8.018677606697929505e+00 6.094332086696500994e+01 5.901897534696357752e+02 5.882654079496343911e+03
4.746323529411764497e-01 2.104724396847520662e+00 2.104725205338285665e+00 2.104732481755168916e+00 2.104764821385762819e+00 2.104805245924004531e+00 2.105532887612361126e+00 2.112809304495926188e+00 2.185573473331573702e+00 2.266422549815626741e+00 2.428120702783732821e+00 1.018963204525282862e+01 8.295380088090058734e+01 8.105954892373781604e+02 8.087012372802155369e+03
4.757352941176470340e-01 2.062517755629773131e+00 2.062518784526063076e+00 2.062528044592673915e+00 2.062569200444277051e+00 2.062620645258780527e+00 2.063546651919847541e+00 2.072806718530518566e+00 2.165407384637228816e+00 2.268297013644684057e+00 2.474076271659595427e+00 1.235148065637532966e+01 1.049521467630853380e+02 1.030958807830185606e+03 1.029102541850118723e+04
4.768382352941176183e-01 2.011762725045115996e+00 2.011763974319754400e+00 2.011775217791499148e+00 2.011825188777032203e+00 2.011887652508947966e+00 2.013011999683437470e+00 2.024255471428331177e+00 2.136690188877268248e+00 2.261617652709420501e+00 2.511472580373725005e+00 1.450450910826033812e+01 1.269392265571973439e+02 1.251286401046567335e+03 1.249475814594026815e+04
4.779411764705882026e-01 1.952750286249206546e+00 1.952751755881479756e+00 1.952764982571939312e+00 1.952823767862870374e+00 1.952897249476534203e+00 1.954219918522484223e+00 1.967446608981983314e+00 2.099713513576973334e+00 2.246676740904740122e+00 2.540603195560273697e+00 1.664907301902588088e+01 1.489159776140159295e+02 1.471585023563916593e+03 1.469827548306292374e+04
4.790441176470587870e-01 1.885843569263521369e+00 1.885845259239173455e+00 1.885860469020042673e+00 1.885928068046128114e+00 1.886012566828734860e+00 1.887533544915655837e+00 1.902743325784865824e+00 2.054841134476966591e+00 2.223838699690412035e+00 2.561833830117302924e+00 1.878560009060806024e+01 1.708834087827089263e+02 1.691861495703717310e+03 1.690164236491380143e+04
4.801470588235293713e-01 1.811480032874630108e+00 1.811481943185856425e+00 1.811499135986892162e+00 1.811575548435940819e+00 1.811671063997251530e+00 1.813390344100844542e+00 1.830583145136774448e+00 2.002511155496073503e+00 2.193542278117516897e+00 2.575604523360403686e+00 2.091459229501896999e+01 1.928426026543180285e+02 1.912122706247308543e+03 1.910492374217721226e+04
4.812499999999999556e-01 1.730173698222162049e+00 1.730175828867603682e+00 1.730195004676578163e+00 1.730280230494242399e+00 1.730386762766322528e+00 1.732304343663767510e+00 1.751480152638217325e+00 1.943238242382715697e+00 2.156302786543268901e+00 2.582431874864376198e+00 2.303662811427751578e+01 2.147947178587756696e+02 2.132375615303757513e+03 2.130818458975357498e+04
4.823529411764705399e-01 1.642517437417855497e+00 1.642519788402595271e+00 1.642540947265253459e+00 1.642634986654845086e+00 1.642752535891834897e+00 1.644868422157649501e+00 1.666027284815794651e+00 1.877615911397246595e+00 2.112714385376637694e+00 2.582911333335419890e+00 2.515236483535695911e+01 2.367409914168089244e+02 2.352627257231328713e+03 2.351148991537652182e+04
4.834558823529411797e-01 1.549185318574042070e+00 1.549187889909600324e+00 1.549211031929625060e+00 1.549313885351956799e+00 1.549442452129871528e+00 1.551756654132337543e+00 1.574898674156996137e+00 1.806318874403583186e+00 2.063452430233124524e+00 2.577719541892206756e+00 2.726254090152815124e+01 2.586827411481150989e+02 2.572884743613984938e+03 2.571490476827268139e+04
4.845588235294117641e-01 1.450935008656737191e+00 1.450937800361068453e+00 1.450962925700050032e+00 1.451074593873301399e+00 1.451214179089865830e+00 1.453726712988022918e+00 1.478852051969595571e+00 1.730105441785319886e+00 2.009275874913902804e+00 2.567616741171067751e+00 2.936797832151500742e+01 2.806213681372394717e+02 2.793155266294483681e+03 2.791849424786692543e+04
4.856617647058823484e-01 1.348610235616318764e+00 1.348613247713809082e+00 1.348640356591221057e+00 1.348760840490830226e+00 1.348911445365341688e+00 1.351622333106548890e+00 1.378731210518620243e+00 1.649819984639334214e+00 1.951029733662349663e+00 2.553449231708380562e+00 3.146958513791786771e+01 3.025583592586318105e+02 3.013446100465770996e+03 3.012232351253716115e+04
4.867647058823529327e-01 1.243143311287888464e+00 1.243146543809352966e+00 1.243175636502533488e+00 1.243304937361114026e+00 1.243466563434339589e+00 1.246375832752399271e+00 1.275468525932996533e+00 1.566395457738968933e+00 1.889647604190049179e+00 2.536151897092209673e+00 3.356835795639592135e+01 3.244952897623682588e+02 3.233764607822091421e+03 3.232645778841932042e+04
4.878676470588235170e-01 1.135557716593102784e+00 1.135561169575784790e+00 1.135592246419923290e+00 1.135730365727205537e+00 1.135903014861308291e+00 1.139010699275157856e+00 1.170087543413653064e+00 1.480855984798606251e+00 1.826154253004109496e+00 2.516750789415116429e+00 3.566538453714343859e+01 3.464338259220964460e+02 3.454118239771626577e+03 3.453096237826692959e+04
4.889705882352941013e-01 1.026970750616591044e+00 1.026974424104160954e+00 1.027007485492290595e+00 1.027154424995089022e+00 1.027338099373587221e+00 1.030644238186552819e+00 1.063705626316208130e+00 1.394319507612763021e+00 1.761668264608934997e+00 2.496365778601278507e+00 3.776184645023378295e+01 3.683757277467885274e+02 3.674514540712335929e+03 3.673590267036781006e+04
4.900735294117646856e-01 9.185962451720455224e-01 9.186001392146005973e-01 9.186351855975968261e-01 9.187909472998019300e-01 9.189856494275582266e-01 9.224902877271730084e-01 9.575366707233207153e-01 1.308000500684797451e+00 1.697404756197549602e+00 2.476213267223053904e+00 3.985902179644725152e+01 3.903228517579241270e+02 3.894961151372692711e+03 3.894134414752037992e+04
4.911764705882352700e-01 8.117473465165809809e-01 8.117514611706458938e-01 8.117884930572296653e-01 8.119530792198246250e-01 8.121588119230682690e-01 8.158620005814536391e-01 8.528938871653072296e-01 1.223212753003843689e+00 1.634678159491106397e+00 2.457608972465632036e+00 4.195828799524285557e+01 4.122771538337792663e+02 4.115465812219143118e+03 4.114735239607278345e+04
4.922794117647058543e-01 7.078393659163800811e-01 7.078437012449076970e-01 7.078827192016557968e-01 7.080561323427584375e-01 7.082728987691366829e-01 7.121746944439463212e-01 7.511926511920425931e-01 1.141372218673004868e+00 1.574905071429629766e+00 2.441970776942879340e+00 4.406112464157886421e+01 4.342406921225411907e+02 4.336036366932165038e+03 4.335399311502840283e+04
4.933823529411764386e-01 6.083927008124556668e-01 6.083972568848289297e-01 6.084382615361881852e-01 6.086205044311182588e-01 6.088483080497808508e-01 6.129487731857075072e-01 6.539534245449739602e-01 1.063999938137638379e+00 1.519607175462820869e+00 2.430821650113186294e+00 4.616911643333072135e+01 4.562156300259950967e+02 4.556680765952638467e+03 4.556133212521907990e+04
4.944852941176470229e-01 5.150358283823454064e-01 5.150406052743796703e-01 5.150835973026881565e-01 5.152746729840590456e-01 5.155135175857726848e-01 5.198127204166177462e-01 5.628047487250684711e-01 9.927250318095760528e-01 1.470414235236806810e+00 2.425792642091268103e+00 4.828395617110540883e+01 4.782042392556130039e+02 4.777407070100689452e+03 4.776943537855144677e+04
4.955882352941176072e-01 4.295083733418706973e-01 4.295133711358166129e-01 4.295583512813296312e-01 4.297582630391654779e-01 4.300081527364602585e-01 4.345061672877661429e-01 4.794863128008249875e-01 9.292877679314137662e-01 1.429067162520956780e+00 2.428625951700042584e+00 5.040744783229617099e+01 5.002089029628849062e+02 4.998223454268772912e+03 4.997836896732764581e+04
4.966911764705881915e-01 3.536642518807209812e-01 3.536694706652679376e-01 3.537164397261903792e-01 3.539251911080679713e-01 3.541861303354149060e-01 3.588830364276602292e-01 4.058520973501136275e-01 8.755427065746475002e-01 1.397421161268574075e+00 2.441178070656427224e+00 5.254150972127338548e+01 5.222321189458073150e+02 5.219138211191147093e+03 5.218819913364454260e+04
4.977941176470587759e-01 2.894748936766483594e-01 2.894803335469287586e-01 2.895292923794523521e-01 2.897468871906682675e-01 2.900188807046881756e-01 2.949147639570464108e-01 3.438735964806286516e-01 8.334619217164513927e-01 1.377448949756254315e+00 2.465423005835860604e+00 5.468817769765695402e+01 5.442765029334797191e+02 5.440159755291707370e+03 5.439899227887397865e+04
4.988970588235294157e-01 2.390325439854266432e-01 2.390382050430207017e-01 2.390891545613673397e-01 2.393155968651300702e-01 2.395986497448334973e-01 2.446936015794950736e-01 2.956431199261108089e-01 8.051383033922684396e-01 1.371244062799110264e+00 2.503455581612794134e+00 5.684960848466960925e+01 5.663447919508273571e+02 5.661296626612403998e+03 5.661081497322817449e+04
5.000000000000000000e-01 2.045536478576553963e-01 2.045595302105965851e-01 2.046124713870671741e-01 2.048477655047142298e-01 2.051418831517730357e-01 2.104360007988318737e-01 2.633771772694201152e-01 7.927889419753026967e-01 1.381024236092950108e+00 2.557494824328244487e+00 5.902808305962238933e+01 5.884398477655049646e+02 5.882557494824330206e+03 5.882373396541258990e+04
5.011029411764705843e-01 2.412226025425258380e-01 2.412287063053068503e-01 2.412836401703358780e-01 2.415277906815760933e-01 2.418329788206263764e-01 2.473263653235311388e-01 3.022602303525787071e-01 8.515988806430544455e-01 1.461975158743583192e+00 2.682727714944640240e+00 6.127885041259538923e+01 6.106175007030710731e+02 6.104004003607828963e+03 6.103786903265540604e+04
5.022058823529411686e-01 2.922964596882996480e-01 2.923027849818791712e-01 2.923597126240948807e-01 2.926127243672758116e-01 2.929289890462519752e-01 2.986217532678230868e-01 3.555493954835338144e-01 9.248258176406413122e-01 1.557355175592983088e+00 2.822413891497666416e+00 6.354523225492246752e+01 6.328216544120299432e+02 6.325585875983105325e+03 6.325322809169385437e+04
5.033088235294117530e-01 3.559936529348255996e-01 3.560001998866356154e-01 3.560591224529257581e-01 3.563210005253263368e-01 3.566483481158270186e-01 3.625406047448399005e-01 4.214631710349688309e-01 1.010688833936257858e+00 1.665384014937689949e+00 2.974774376940554355e+00 6.582551175307804670e+01 6.550511746543669460e+02 6.547307803667255939e+03 6.546987409379615565e+04
5.044117647058823373e-01 4.306235328705406151e-01 4.306303016144943374e-01 4.306912203100776715e-01 4.309619700682259524e-01 4.313004072659112897e-01 4.373922768242475834e-01 4.983109724076101865e-01 1.107497928241236496e+00 1.784372323611932210e+00 3.138121114353324081e+00 6.811806306994012061e+01 6.773050189035664062e+02 6.769174577239828977e+03 6.768787016060245514e+04
5.055147058823529216e-01 5.145839410228890687e-01 5.145909316993895199e-01 5.146538477878931372e-01 5.149334748479094115e-01 5.152830086729298653e-01 5.215746175232965909e-01 5.844907060269642907e-01 1.213651591063641622e+00 1.912719241104393841e+00 3.310854541185898725e+00 7.042134894509814558e+01 6.995822339817754028e+02 6.991191084348547520e+03 6.990727958801627392e+04
5.066176470588235059e-01 6.063588423774514125e-01 6.063660551334005833e-01 6.064309699369427875e-01 6.067194801749080657e-01 6.070801179723647190e-01 6.135715983265840334e-01 6.784864018687779552e-01 1.327634437290716285e+00 2.048910032203981491e+00 3.491461222030511458e+00 7.273391833370395432e+01 7.218819537556423711e+02 7.213362307975027761e+03 7.212816585016886529e+04
5.077205882352940902e-01 7.045160149621734202e-01 7.045234499509821502e-01 7.045903648502608307e-01 7.048877644026105838e-01 7.052595138430478583e-01 7.119510037709173567e-01 7.788659030496132285e-01 1.448014895836572169e+00 2.191513776710970696e+00 3.678511538459767749e+00 7.505440410240203164e+01 7.442033968893608744e+02 7.435693324758948620e+03 7.435059260345481744e+04
5.088235294117646745e-01 8.077047950715663394e-01 8.077124524531649197e-01 8.077813688875521425e-01 8.080876641514955772e-01 8.084705332314248150e-01 8.153621766701508733e-01 8.842786110574116787e-01 1.573442954930019289e+00 2.339181114788472016e+00 3.870657434505377914e+00 7.738152078091687258e+01 7.665458646535245180e+02 7.658189303379601370e+03 7.657462369064036466e+04
5.099264705882352589e-01 9.146538767430040240e-01 9.146617566838531888e-01 9.147326761514952276e-01 9.150478737854598199e-01 9.154418708279157268e-01 9.225338175921206085e-01 9.934532852341699805e-01 1.702647961654663034e+00 2.490642046566322154e+00 4.066630216389640395e+00 7.971406236790890887e+01 7.889087387884020472e+02 7.880855502993333175e+03 7.880032314504263923e+04
5.110294117647058432e-01 1.024169164133694299e+00 1.024177266806796771e+00 1.024250190864719912e+00 1.024574297788822363e+00 1.024979431443950428e+00 1.032271837236256040e+00 1.105195895159311492e+00 1.834436474389867122e+00 2.644703784646039946e+00 4.265238405158385149e+00 8.205090018975097621e+01 8.112914794203064730e+02 8.103697271725861356e+03 8.102775519478140632e+04
5.121323529411764275e-01 1.135131675482248692e+00 1.135140001067162174e+00 1.135214931331384181e+00 1.135547954727925912e+00 1.135964233973602910e+00 1.143457260395791319e+00 1.218387524617675188e+00 1.967690166836513654e+00 2.800248658190778617e+00 4.465365640899308985e+00 8.439098081090874359e+01 8.336936230297473003e+02 8.326720045218131418e+03 8.325698426710198692e+04
5.132352941176470118e-01 1.246495497373221406e+00 1.246504046056071235e+00 1.246580984201718589e+00 1.246922931515707766e+00 1.247350365658194127e+00 1.255044180222948613e+00 1.331982325870494144e+00 2.101363782345949893e+00 2.956232067318678158e+00 4.665968637264135133e+00 8.673332399464605658e+01 8.561147804701015502e+02 8.549929345224656572e+03 8.548807499277019815e+04
5.143382352941175961e-01 1.357285788056520115e+00 1.357294560030012587e+00 1.357373507791444833e+00 1.357724386731143928e+00 1.358162985405767520e+00 1.366057761548995275e+00 1.445005522981271717e+00 2.234483137304035250e+00 3.111680486551550384e+00 4.866075185046581097e+00 8.907702071280803580e+01 8.785546350355716640e+02 8.773330778263209140e+03 8.772109221053957299e+04
5.154411764705881804e-01 1.466596828606240965e+00 1.466605824069678432e+00 1.466686783240615854e+00 1.467046601778115189e+00 1.467496374949989635e+00 1.475592292043726994e+00 1.556551462981101919e+00 2.366143172354851387e+00 3.265689516103462253e+00 5.064782203600683097e+00 9.142123120346728626e+01 9.010129405772167956e+02 8.996930034314711520e+03 8.995610097168965149e+04
5.165441176470587648e-01 1.573590120735185671e+00 1.573599339894481197e+00 1.573682312328140265e+00 1.574051078699958195e+00 1.574512036664730941e+00 1.582809280030637256e+00 1.665781713689702181e+00 2.495506050280351218e+00 3.417421979825516765e+00 5.261253838915848746e+00 9.376518307525175544e+01 9.234895196659008434e+02 9.220732885572391751e+03 9.219316654463730811e+04
5.176470588235293491e-01 1.677492530112333347e+00 1.677501973180026029e+00 1.677586960789260395e+00 1.677964683496968812e+00 1.678436836881604277e+00 1.686935597805042431e+00 1.771923207039423298e+00 2.621799299383232640e+00 3.566106068654132155e+00 5.454719607195930742e+00 9.610816945720226556e+01 9.459842618010117121e+02 9.444745185239105922e+03 9.443235441962005279e+04
5.187499999999999334e-01 1.777594474060516960e+00 1.777604141255788806e+00 1.777691146013235857e+00 1.778077833824111886e+00 1.778561193587706812e+00 1.787261669332414815e+00 1.874266426779495065e+00 2.744314001250297341e+00 3.711033528440077944e+00 5.644472582819639150e+00 9.844954719303856905e+01 9.684971216638409715e+02 9.668972866371865166e+03 9.667373031345210620e+04
5.198529411764705177e-01 1.873248152540978317e+00 1.873258044089670893e+00 1.873347068027904516e+00 1.873742729975609311e+00 1.874237307410240305e+00 1.883139701233598418e+00 1.972163639467178653e+00 2.862403021802981229e+00 3.851557891064984585e+00 5.829867629588990852e+00 1.007887350787412828e+02 9.910281174145441128e+02 9.893421940772570451e+03 9.891736017435284157e+04
5.209558823529411020e-01 1.963865821359899844e+00 1.963875937494532042e+00 1.963966982706220943e+00 1.964371628091504896e+00 1.964877434823110169e+00 1.973981955992002657e+00 2.065027167680927533e+00 2.975479284570178962e+00 3.987092747780457636e+00 6.010319674201015872e+00 1.031252121423877810e+02 1.013577329031638783e+03 1.011809849792414934e+04 1.011633101868492522e+05
5.220588235294116863e-01 2.048918106559816987e+00 2.048928447519602791e+00 2.049021516157675471e+00 2.049435154549110294e+00 2.049952202538403601e+00 2.059259066345681344e+00 2.152327704418461884e+00 3.083014085146265515e+00 4.117110063732714487e+00 6.185302020905611542e+00 1.054585159652046968e+02 1.036144896693008604e+03 1.034300870397104882e+04 1.034116467767514405e+05
5.231617647058822707e-01 2.127932358985857419e+00 2.127942925016725884e+00 2.128038019294541172e+00 2.128460660529276627e+00 2.128988962072695834e+00 2.138498389854241566e+00 2.233592667669700660e+00 3.184535445824289379e+00 4.241138532662721339e+00 6.354344706339585258e+00 1.077882410428290569e+02 1.058731019197417936e+03 1.056815880074330562e+04 1.056624366162021761e+05
5.242647058823528550e-01 2.200491048043066833e+00 2.200501839397680737e+00 2.200598961589204539e+00 2.201030615773755805e+00 2.201570183504444334e+00 2.211282402656842283e+00 2.308404594180819558e+00 3.279626509420594083e+00 4.358761970798122221e+00 6.517032893553176720e+00 1.101140371857958087e+02 1.081335952425570440e+03 1.079355510482331738e+04 1.079157466288008000e+05
5.253676470588235503e-01 2.266230193686663341e+00 2.266241210624439617e+00 2.266340363064427876e+00 2.266781040575486461e+00 2.267331887464309581e+00 2.277247131463123964e+00 2.376399571451271786e+00 3.367923971332747790e+00 4.469617748978832239e+00 6.673005304271001137e+00 1.124356079582951082e+02 1.103960007839771151e+03 1.101920400665453235e+04 1.101716439948021289e+05
5.264705882352940236e-01 2.324837835712061818e+00 2.324849078499193755e+00 2.324950263583380305e+00 2.325399975068654701e+00 2.325962114425247140e+00 2.336080622843917265e+00 2.437265707030615847e+00 3.449116548897601220e+00 4.573395262083140622e+00 6.821952688454219427e+00 1.147527091542659861e+02 1.126603551021251405e+03 1.124511196969110642e+04 1.124301961563896475e+05
5.275735294117647189e-01 2.376052539435836941e+00 2.376064008345314171e+00 2.376167228530607467e+00 2.376625984909689571e+00 2.377199430383541756e+00 2.387521448912885980e+00 2.490741634206325550e+00 3.522943487140723029e+00 4.669834434845610005e+00 6.963616330255382181e+00 1.170651473099244697e+02 1.149267000244322389e+03 1.147128552958829823e+04 1.146914708230280667e+05
5.286764705882351922e-01 2.419661936882219422e+00 2.419673632193851009e+00 2.419778889998534410e+00 2.420246702463794364e+00 2.420831468045368862e+00 2.431357248513714264e+00 2.536615053197168734e+00 3.589193100031713435e+00 4.758724263181207448e+00 7.097786589480195474e+00 1.193727782518316189e+02 1.171950825086376199e+03 1.169773129343182154e+04 1.169555359768862836e+05
5.297794117647058876e-01 2.455501302613132708e+00 2.455513224613570245e+00 2.455620522617509849e+00 2.456097402635017968e+00 2.456693502656903227e+00 2.467423303050837013e+00 2.574721306990174430e+00 3.647701346383551702e+00 4.839901390153970695e+00 7.224301477694807794e+00 1.216755056796550036e+02 1.194655545073031817e+03 1.192445593900680069e+04 1.192224598783444817e+05
5.308823529411764719e-01 2.483452163361752785e+00 2.483464312344514813e+00 2.483573653189372177e+00 2.484059612499849745e+00 2.484667061637946706e+00 2.495601146123693770e+00 2.604941990981161748e+00 3.698350439555843749e+00 4.913248715749934270e+00 7.343045268138116199e+00 1.239732797827708168e+02 1.217381728357452630e+03 1.215146621410426997e+04 1.214923110715724324e+05
5.319852941176470562e-01 2.503440940651831426e+00 2.503453316917326532e+00 2.503564703306780714e+00 2.504059753926577869e+00 2.504678567201323869e+00 2.515817206146756302e+00 2.627203595601082409e+00 3.741067490144339480e+00 4.978694039636847535e+00 7.453947138621863644e+00 1.262660958899026440e+02 1.240129990433160174e+03 1.237876893586573351e+04 1.237651583901914710e+05
5.330882352941176405e-01 2.515437625605910110e+00 2.515450229461462683e+00 2.515563664161435398e+00 2.516067818383536991e+00 2.516698011161163873e+00 2.528041481158448622e+00 2.641476181131297007e+00 3.775823180859779526e+00 5.036208736113648499e+00 7.556979846621386443e+00 1.285539931509928238e+02 1.262900992879475098e+03 1.260637099016429784e+04 1.260410709630125348e+05
5.341911764705882248e-01 2.519454485166531477e+00 2.519467316926407907e+00 2.519582802765296670e+00 2.520096073160358330e+00 2.520737661154185183e+00 2.532286245043068540e+00 2.647772083931901221e+00 3.802630472820226704e+00 5.085806460473921931e+00 7.652158435781312384e+00 1.308370532505360586e+02 1.285695442138861836e+03 1.283427933102211864e+04 1.283201182198546885e+05
5.352941176470588092e-01 2.515544798974533869e+00 2.515557858959969195e+00 2.515675398828886689e+00 2.516197798246297079e+00 2.516850797518060290e+00 2.528604784409798523e+00 2.646144653327180407e+00 3.821543342501000140e+00 5.127541886027466411e+00 7.739538973080398954e+00 1.331153991516211477e+02 1.308514088325440753e+03 1.306250098006363623e+04 1.306023698974455911e+05
5.363970588235293935e-01 2.503801626168216554e+00 2.503814914707441108e+00 2.503934511560460319e+00 2.504466053129435377e+00 2.505130480090654199e+00 2.517090165392593892e+00 2.636687018411992156e+00 3.832655548605970353e+00 5.161509471043724595e+00 7.819217315919232192e+00 1.353891938699436253e+02 1.331357724063922433e+03 1.329104302600370829e+04 1.328878960454015760e+05
5.374999999999999778e-01 2.484356601386312313e+00 2.484370118814579698e+00 2.484491775668987934e+00 2.485032472799690861e+00 2.485708344213069410e+00 2.497874029653881500e+00 2.619530884062003295e+00 3.836099428143221246e+00 5.187842254900130179e+00 7.891327908413948045e+00 1.376586392770772136e+02 1.354227183358295179e+03 1.351991262417047619e+04 1.351767670322922640e+05
5.386029411764705621e-01 2.457378759276162228e+00 2.457392505935779514e+00 2.457516225872335092e+00 2.458066092257027435e+00 2.458753425237892642e+00 2.471125418893465042e+00 2.594845355449189483e+00 3.832044721006433896e+00 5.206710682736705564e+00 7.956042606197248901e+00 1.399239749323033379e+02 1.377123340489547900e+03 1.374911699606199363e+04 1.374690535517864628e+05
5.397058823529411464e-01 2.423073386826853692e+00 2.423087363067209399e+00 2.423213149230408980e+00 2.423772198844631021e+00 2.424471010862408793e+00 2.437049627182403366e+00 2.562835790382350876e+00 3.820697422381825525e+00 5.218321457936797358e+00 8.013569529046741025e+00 1.421854769423240441e+02 1.400047108941799024e+03 1.397866342893654655e+04 1.397648266288840387e+05
5.408088235294117307e-01 2.381680902864487859e+00 2.381695109042082592e+00 2.381822964640432971e+00 2.382391211744214310e+00 2.383101520623941205e+00 2.395887080459020879e+00 2.523742678809817175e+00 3.802298662317781908e+00 5.222916421771076401e+00 8.064151940677664498e+00 1.444434568481938754e+02 1.422999440356158402e+03 1.420855927543580401e+04 1.420641576262322487e+05
5.419117647058823151e-01 2.333475764064044000e+00 2.333490200542521542e+00 2.333620128848818975e+00 2.334197587987917988e+00 2.334919411911791531e+00 2.347912242541520200e+00 2.477840548838807777e+00 3.777123611811682657e+00 5.220771459559321315e+00 8.108067155054598629e+00 1.466982605388278955e+02 1.445981323511702840e+03 1.443881195324045075e+04 1.443671182505279139e+05
5.430147058823528994e-01 2.278765396849135705e+00 2.278780063999314986e+00 2.278912068350929410e+00 2.279498754358103785e+00 2.280232111867071865e+00 2.293432547028496860e+00 2.425436898642747252e+00 3.745480414785253398e+00 5.212195432721371091e+00 8.145625468593607366e+00 1.489502671904609201e+02 1.468993783332966814e+03 1.466942894475802677e+04 1.466737805590086209e+05
5.441176470588234837e-01 2.217889154567012522e+00 2.217904052766920042e+00 2.218038136566089502e+00 2.218634064562396979e+00 2.219378974557781437e+00 2.232787354474699892e+00 2.366871153643888004e+00 3.707709145335768230e+00 5.197529136104524383e+00 8.177169117642035800e+00 1.511998882314425714e+02 1.492037879923322635e+03 1.490041779684212270e+04 1.489842169660301297e+05


==> dat/l2proj1d_midnode_nel0017_p2.dev_from_mean.dev_from_unifmsh.sweep.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
4.558823529411764608e-01 1.902405251627677929e+00 1.902408200496850776e+00 1.902434740319405737e+00 1.902552695086316747e+00 1.902700138544955788e+00 1.905354120800456075e+00 1.931893943355458942e+00 2.197292168905487841e+00 2.492179086183297532e+00 3.081952920738917356e+00 3.139109697940865473e+01 2.967893225294374702e+02 2.950771578029725788e+03 2.949059413303260590e+04
4.569852941176470451e-01 1.961821223281608351e+00 1.961823950284874885e+00 1.961848493314273911e+00 1.961957573444936376e+00 1.962093923608264623e+00 1.964548226548170629e+00 1.989091255947231351e+00 2.234521549937837914e+00 2.507221876594067478e+00 3.052622529906526161e+00 2.923185388890455982e+01 2.746621478795111670e+02 2.728965087785576998e+03 2.727199448684623349e+04
4.580882352941176294e-01 2.012691256199636847e+00 2.012693761475679022e+00 2.012716308960057709e+00 2.012816520001741161e+00 2.012941783803845475e+00 2.015196532241723126e+00 2.037744016620500531e+00 2.263218860408274580e+00 2.513746464616912313e+00 3.014801673034187779e+00 2.706545167706340393e+01 2.525402954648373282e+02 2.507288733342576506e+03 2.505477311211996857e+04
4.591911764705882137e-01 2.055540892577909062e+00 2.055543176258734839e+00 2.055563729386164606e+00 2.055655076619187671e+00 2.055769260660466280e+00 2.057824573403483015e+00 2.078377700833647257e+00 2.283908975135289676e+00 2.512277057692670290e+00 2.969013222807431074e+00 2.489234914831596157e+01 2.304236234499584270e+02 2.285736366466383060e+03 2.283886379663063053e+04
4.602941176470587981e-01 2.090983250456735831e+00 2.090985312667696938e+00 2.091003872566345123e+00 2.091086361004782734e+00 2.091189471552829637e+00 2.093045461417675668e+00 2.111605360066134196e+00 2.297204346550717702e+00 2.503425442644699572e+00 2.915867634832663757e+00 2.271309285985493176e+01 2.083120793444386720e+02 2.064301944190276117e+03 2.062420059264865267e+04
4.613970588235293824e-01 2.119688371851556230e+00 2.119690212711365263e+00 2.119706780449647443e+00 2.119780414842011407e+00 2.119872457832467028e+00 2.121529231660663317e+00 2.138096969942628878e+00 2.303774352762284483e+00 2.487860333673012736e+00 2.856032295494469242e+00 2.052828646292438464e+01 1.862056692825798336e+02 1.842979497479134352e+03 1.841071777944467976e+04
4.624999999999999667e-01 2.142354053198605612e+00 2.142355672819352908e+00 2.142370249406079008e+00 2.142435034235972147e+00 2.142516015273338237e+00 2.143973673945932301e+00 2.158550260671871168e+00 2.304316127931261171e+00 2.466278202663916730e+00 2.790202352129227847e+00 1.833856152646415794e+01 1.641044287858541395e+02 1.621763101379753834e+03 1.619834982731875061e+04
4.636029411764705510e-01 2.159678321549870272e+00 2.159679720037038564e+00 2.159692306421555408e+00 2.159748245908295061e+00 2.159818170266720294e+00 2.161076808718369602e+00 2.173663193234862234e+00 2.299527038399790335e+00 2.439375755249710842e+00 2.719073188949551412e+00 1.614455000654189831e+01 1.420083951714701413e+02 1.400646846820752671e+03 1.398703136331357746e+04
4.647058823529411908e-01 2.172333729011910020e+00 2.172334906464390425e+00 2.172345503536714961e+00 2.172392601635935172e+00 2.172451474259960769e+00 2.173511181492415290e+00 2.184108253816963607e+00 2.290078977062444565e+00 2.407824225112979111e+00 2.643314721214047758e+00 1.394685853406535792e+01 1.199175817795463814e+02 1.179624814234356563e+03 1.177669713878245784e+04
4.658088235294117752e-01 2.180943647398502883e+00 2.180944603908608226e+00 2.180953212499558092e+00 2.180991472903779815e+00 2.181039298409056304e+00 2.181900157504037541e+00 2.190508748453849464e+00 2.276594657951967804e+00 2.372245668505433169e+00 2.563547689612363456e+00 1.174604470274501367e+01 9.783195420086360627e+01 9.586910491820494826e+02 9.567281998993907109e+03
4.669117647058823595e-01 2.186060754975169829e+00 2.186061490628649295e+00 2.186068111509964051e+00 2.186097537649140943e+00 2.186134320323112057e+00 2.186796408454590335e+00 2.193417289769375333e+00 2.259626102917224433e+00 2.333191450859278593e+00 2.480322146743387357e+00 9.542595549180612480e+00 7.575140869702960345e+01 7.378395401755194598e+02 7.358720854960417455e+03
4.680147058823529438e-01 2.188147917533604048e+00 2.188148432409655175e+00 2.188153066294113991e+00 2.188173661336152875e+00 2.188199405138701703e+00 2.188662793584581934e+00 2.193296678043382908e+00 2.239635522631391318e+00 2.291123127729178144e+00 2.394098337924752684e+00 7.336908427312319958e+00 5.367575301532076537e+01 5.170641988954051840e+02 5.150948657696249938e+03
4.691176470588235281e-01 2.187561676864379745e+00 2.187561971035661301e+00 2.187564618577193087e+00 2.187576385428446901e+00 2.187591093992514057e+00 2.187855848145723314e+00 2.190503389677814550e+00 2.216978804998729125e+00 2.246395933133078504e+00 2.305230189401777263e+00 5.129274490299319922e+00 3.160468981121378107e+01 2.963588430203583926e+02 2.943900375111804351e+03
4.702205882352941124e-01 2.184538571017708986e+00 2.184538644550352515e+00 2.184539306344142062e+00 2.184542247649874813e+00 2.184545924282041085e+00 2.184612103661029092e+00 2.185273897450908720e+00 2.191891835349704998e+00 2.199245099681701010e+00 2.213951628345692590e+00 2.919865004217300442e+00 9.537802903013623990e+00 7.571718189097686036e+01 7.375109717706092169e+02
4.713235294117646967e-01 2.179184522575535077e+00 2.179184669621914150e+00 2.179185993039328029e+00 2.179191874894498948e+00 2.179199227213462819e+00 2.179331568954812948e+00 2.180654986368315562e+00 2.193889160503341706e+00 2.208593798431147892e+00 2.238003074286761152e+00 3.649648315356182948e+00 1.688382245038201646e+01 1.492255638006403444e+02 1.472642977303223688e+03
4.724264705882352811e-01 2.171467543524850274e+00 2.171467911097142434e+00 2.171471219247773199e+00 2.171485922139464009e+00 2.171504300754077743e+00 2.171835115817124962e+00 2.175143266447596258e+00 2.208224772752310106e+00 2.244982001979769493e+00 2.318496460434688711e+00 5.847190466270811626e+00 3.892869677098446601e+01 3.697437598181210205e+02 3.677894390289487092e+03
4.735294117647058654e-01 2.161214018245816604e+00 2.161214606297408469e+00 2.161219898761734370e+00 2.161243420825405437e+00 2.161272823404994714e+00 2.161802069837597262e+00 2.167094534163624076e+00 2.220019177423891321e+00 2.278824336601965594e+00 2.396434654958114585e+00 8.041729936053268801e+00 6.096637319632034746e+01 5.902128057989910985e+02 5.882677131825699689e+03
4.746323529411764497e-01 2.148108839631617251e+00 2.148109648122382254e+00 2.148116924539265504e+00 2.148149264169859407e+00 2.148189688708101119e+00 2.148917330396457714e+00 2.156193747280022777e+00 2.228957916115670290e+00 2.309806992599723330e+00 2.471505145567829409e+00 1.023301648803692387e+01 8.299718532368468971e+01 8.106388736801623054e+02 8.087055757244938832e+03
4.757352941176470340e-01 2.131699687465391957e+00 2.131700716361681902e+00 2.131709976428292741e+00 2.131751132279895877e+00 2.131802577094399354e+00 2.132728583755466367e+00 2.141988650366137392e+00 2.234589316472847642e+00 2.337478945480302883e+00 2.543258203495214254e+00 1.242066258821094848e+01 1.050213286949209532e+02 1.031027989762021207e+03 1.029109460043302170e+04
4.768382352941176183e-01 2.111405752918824152e+00 2.111407002193462557e+00 2.111418245665207305e+00 2.111468216650740359e+00 2.111530680382656122e+00 2.112655027557145626e+00 2.123898499302039333e+00 2.236333216750976405e+00 2.361260680583128657e+00 2.611115608247433162e+00 1.460415213613404539e+01 1.270388695850710548e+02 1.251386044074441088e+03 1.249485778896814190e+04
4.779411764705882026e-01 2.086531228433063045e+00 2.086532698065336255e+00 2.086545924755796033e+00 2.086604710046727096e+00 2.086678191660390702e+00 2.088000860706340500e+00 2.101227551165839813e+00 2.233494455760829833e+00 2.380457683088596621e+00 2.674384137744129752e+00 1.678285396120973516e+01 1.490497585561998051e+02 1.471718804506100469e+03 1.469840926400510762e+04
4.790441176470587870e-01 2.056283898324912318e+00 2.056285588300564626e+00 2.056300798081433623e+00 2.056368397107518842e+00 2.056452895890125809e+00 2.057973873977046786e+00 2.073183654846256996e+00 2.225281463538357762e+00 2.394279028751803207e+00 2.732274159178693651e+00 1.895604041966945275e+01 1.710538491117703188e+02 1.692031936032778731e+03 1.690181280524286194e+04
4.801470588235293713e-01 2.019799182257483228e+00 2.019801092568709322e+00 2.019818285369745503e+00 2.019894697818794160e+00 2.019990213380104649e+00 2.021709493483697884e+00 2.038902294519627567e+00 2.210830304878926622e+00 2.401861427500370016e+00 2.783923672743256805e+00 2.112291144440182222e+01 1.930509218037008736e+02 1.912331025396691302e+03 1.910513206132659616e+04
4.812499999999999556e-01 1.976170001256086550e+00 1.976172131901528184e+00 1.976191307710502665e+00 1.976276533528166901e+00 1.976383065800247030e+00 1.978300646697692011e+00 1.997476455672141826e+00 2.189234545416640199e+00 2.402299089577193847e+00 2.828428177898300699e+00 2.328262441731143895e+01 2.150407141618096034e+02 2.132621611606791248e+03 2.130843058605660917e+04
4.823529411764705399e-01 1.924482854268035892e+00 1.924485205252775666e+00 1.924506364115433854e+00 1.924600403505025481e+00 1.924717952742015292e+00 1.926833839007829896e+00 1.947992701665975046e+00 2.159581328247426768e+00 2.394679802226817866e+00 2.864876750185600063e+00 2.543433025220713972e+01 2.370229568336590944e+02 2.352909222648178911e+03 2.351177188079337429e+04
4.834558823529411797e-01 1.863860512392954805e+00 1.863863083728513059e+00 1.863886225748537795e+00 1.863989079170869534e+00 1.864117645948784263e+00 1.866431847951250278e+00 1.889573867975908872e+00 2.120994068222495699e+00 2.378127624052036815e+00 2.892394735711119047e+00 2.757721609534706175e+01 2.589974163419340130e+02 2.573199418807803795e+03 2.571521944346649980e+04
4.845588235294117641e-01 1.793511757881679713e+00 1.793514549586010975e+00 1.793539674924992555e+00 1.793651343098243922e+00 1.793790928314808353e+00 1.796303462212965441e+00 1.821428801194537872e+00 2.072682191010262187e+00 2.351852624138845105e+00 2.910193490396010496e+00 2.971055507073995017e+01 2.809639448864643896e+02 2.793497843043708599e+03 2.791883682461615172e+04
4.856617647058823484e-01 1.712788615853677143e+00 1.712791627951167461e+00 1.712818736828579436e+00 1.712939220728188605e+00 1.713089825602700067e+00 1.715800713343907269e+00 1.742909590755978622e+00 2.013998364876692371e+00 2.315208113899708042e+00 2.917627611945738941e+00 3.183376351815522298e+01 3.029225376388691870e+02 3.013810278846008259e+03 3.012268769091739887e+04
4.867647058823529327e-01 1.621251548451554392e+00 1.621254780973018894e+00 1.621283873666199415e+00 1.621413174524779954e+00 1.621574800598005517e+00 1.624484069916065199e+00 1.653576763096662461e+00 1.944503694902634638e+00 2.267755841353714885e+00 2.914260134255875823e+00 3.394646619355958705e+01 3.248733979995319032e+02 3.234142716059255235e+03 3.232683589665648469e+04
4.878676470588235170e-01 1.518743103876496470e+00 1.518746556859178476e+00 1.518777633703316976e+00 1.518915753010599223e+00 1.519088402144701977e+00 1.522196086558551542e+00 1.553272930697046750e+00 1.864041372081999715e+00 2.209339640287502959e+00 2.899936176698509893e+00 3.604856992442682895e+01 3.468170113093798363e+02 3.454501425158910024e+03 3.453134556365421304e+04
4.889705882352941013e-01 1.405470536470262433e+00 1.405474209957832343e+00 1.405507271345961984e+00 1.405654210848760410e+00 1.405837885227258610e+00 1.409144024040224208e+00 1.442205412169879519e+00 1.772819293466434409e+00 2.140168050462606164e+00 2.874865564454950118e+00 3.814034623608745278e+01 3.687542275326421759e+02 3.674893040498189293e+03 3.673628117015366297e+04
4.900735294117646856e-01 1.282097938770488721e+00 1.282101832813043796e+00 1.282136879196039914e+00 1.282292640898245129e+00 1.282487343026001536e+00 1.285991981325616207e+00 1.321038364321764025e+00 1.671502194283240872e+00 2.060906449795992579e+00 2.839714960821496881e+00 4.022252349004569538e+01 3.906863534515225638e+02 3.895324653066291376e+03 3.894170764921397495e+04
4.911764705882352700e-01 1.149848452310292091e+00 1.149852566964356892e+00 1.149889598850940775e+00 1.150054185013535735e+00 1.150259917716779379e+00 1.153963106375164749e+00 1.190994992959018450e+00 1.561313858797554799e+00 1.972779265284817507e+00 2.795710078259342701e+00 4.229638910103656713e+01 4.126152549395729352e+02 4.115803913324936730e+03 4.114769049717857706e+04
4.922794117647058543e-01 1.010617150906879758e+00 1.010621486235407263e+00 1.010660504192155473e+00 1.010833917333258114e+00 1.011050683759636470e+00 1.014952479434445998e+00 1.053970436182542159e+00 1.444150003663504656e+00 1.877682856420129553e+00 2.744748561933379349e+00 4.436390242656936778e+01 4.345434699075316871e+02 4.336339144717155250e+03 4.335429589281338849e+04
4.933823529411764386e-01 8.670952183345623787e-01 8.670997744069356417e-01 8.671407790582948971e-01 8.673230219532249707e-01 8.675508255718875628e-01 8.716512907078142192e-01 9.126559420670806722e-01 1.322702455659745091e+00 1.778309692984927803e+00 2.689524167635292784e+00 4.642781895085282429e+01 4.564743325435172210e+02 4.556939468470161046e+03 4.556159082773659611e+04
4.944852941176470229e-01 7.229060716558509680e-01 7.229108485478852320e-01 7.229538405761937181e-01 7.231449162575646072e-01 7.233837608592782464e-01 7.276829636901233078e-01 7.706749919985740327e-01 1.200595275083081503e+00 1.678284478510312372e+00 2.633662885364773665e+00 4.849182641437891306e+01 4.784121094988865366e+02 4.777614940343962189e+03 4.776964324879472406e+04
4.955882352941176072e-01 5.827541121413922776e-01 5.827591099353381932e-01 5.828040900808512115e-01 5.830040018386870582e-01 5.832538915359818388e-01 5.877519060872876677e-01 6.327320516003466233e-01 1.082533506730935180e+00 1.582312901320478193e+00 2.581871690499564220e+00 5.056069357109569751e+01 5.003621487016844185e+02 4.998376700007572254e+03 4.997852221306644060e+04
4.966911764705881915e-01 4.525868177010075599e-01 4.525920364855545164e-01 4.526390055464769580e-01 4.528477569283545501e-01 4.531086961557014847e-01 4.578056022479468079e-01 5.047746631704002063e-01 9.744652723949340789e-01 1.496343727088860653e+00 2.540100636476713802e+00 5.264043228709367384e+01 5.223310415116276317e+02 5.219237133756966614e+03 5.218829805621036212e+04
4.977941176470587759e-01 3.397709241290872706e-01 3.397763639993676699e-01 3.398253228318912633e-01 3.400429176431071787e-01 3.403149111571270868e-01 3.452107944094853220e-01 3.941696269330675628e-01 8.837579521688903039e-01 1.427744980208693448e+00 2.515719036288299293e+00 5.473847372810939049e+01 5.443267989639321058e+02 5.440210051322159416e+03 5.439904257490443706e+04
4.988970588235294157e-01 2.532834772989547845e-01 2.532891383565488708e-01 2.533400878748954810e-01 2.535665301786582115e-01 2.538495830583616386e-01 2.589445348930232149e-01 3.098940532396389780e-01 8.193892367057966641e-01 1.385494996112638377e+00 2.517706514926322026e+00 5.686385941798314292e+01 5.663590428841408766e+02 5.661310877545717631e+03 5.661082922416149086e+04
5.000000000000000000e-01 2.039185747822646888e-01 2.039244571352058777e-01 2.039773983116764666e-01 2.042126924293235224e-01 2.045068100763823282e-01 2.098009277234411663e-01 2.627421041940294355e-01 7.921538688999120170e-01 1.380389163017559317e+00 2.556859751252853918e+00 5.902744798654699565e+01 5.884392126924295781e+02 5.882556859751255615e+03 5.882373333033952076e+04
5.011029411764705843e-01 2.544693473220568380e-01 2.544754510848378226e-01 2.545303849498669058e-01 2.547745354611071211e-01 2.550797236001573487e-01 2.605731101030621111e-01 3.155069751321096794e-01 8.648456254225854734e-01 1.475221903523113998e+00 2.695974459724171268e+00 6.129209715737491848e+01 6.106307474478505810e+02 6.104017250352608244e+03 6.103788227940018987e+04
5.022058823529411686e-01 3.390835221133536859e-01 3.390898474069332091e-01 3.391467750491489186e-01 3.393997867923298495e-01 3.397160514713060131e-01 3.454088156928771247e-01 4.023364579085878523e-01 9.716128800656953501e-01 1.604142238018037014e+00 2.869200953922720565e+00 6.359201931734752122e+01 6.328684414744550395e+02 6.325632663045530535e+03 6.325327487875628140e+04
5.033088235294117530e-01 4.489706935689681822e-01 4.489772405207781980e-01 4.490361630870683407e-01 4.492980411594689194e-01 4.496253887499696011e-01 4.555176453789824831e-01 5.144402116691113580e-01 1.103665874570400440e+00 1.758361055571832532e+00 3.067751417574696937e+00 6.591848879371218572e+01 6.551441516950011419e+02 6.547400780707890590e+03 6.546996707083679212e+04
5.044117647058823373e-01 5.766617582095923122e-01 5.766685269535459790e-01 5.767294456491294241e-01 5.770001954072776496e-01 5.773386326049629869e-01 5.834305021632992805e-01 6.443491977466618836e-01 1.253536153580288026e+00 1.930410548950983962e+00 3.284159339692375390e+00 6.826410129527917547e+01 6.774510571289055179e+02 6.769320615465167975e+03 6.768801619882779778e+04
5.055147058823529216e-01 7.158731821980166554e-01 7.158801728745171067e-01 7.159430889630207240e-01 7.162227160230369982e-01 7.165722498480574520e-01 7.228638586984241776e-01 7.857799472020918774e-01 1.414940832238769097e+00 2.114008482279521317e+00 3.512143782361026645e+00 7.062263818627326373e+01 6.997835232229505209e+02 6.991392373589723320e+03 6.990748087725744699e+04
5.066176470588235059e-01 8.613808172756640680e-01 8.613880300316132388e-01 8.614529448351554430e-01 8.617414550731207212e-01 8.621020928705773745e-01 8.685935732247966889e-01 9.335083767669906107e-01 1.582656412188929052e+00 2.303932007102194035e+00 3.746483196928724002e+00 7.298894030860216731e+01 7.221369757305405983e+02 7.213617329949925988e+03 7.212842087214377534e+04
5.077205882352940902e-01 1.008902782104315499e+00 1.008910217093124340e+00 1.008977131992403020e+00 1.009274531544752662e+00 1.009646280985189826e+00 1.016337770913059435e+00 1.083252670191755307e+00 1.752401662978714025e+00 2.495900543853112552e+00 3.982898305601910049e+00 7.535879086954417971e+01 7.445077836565029656e+02 7.435997711526090825e+03 7.435089699022196874e+04
5.088235294117646745e-01 1.154990947125751566e+00 1.154998604507350146e+00 1.155067520941737369e+00 1.155373816205680804e+00 1.155756685285610041e+00 1.162648328724336100e+00 1.231564763111596905e+00 1.920729106984204515e+00 2.686467266842657686e+00 4.217943586559563585e+00 7.772880693297105381e+01 7.668931508055786708e+02 7.658536589531655409e+03 7.657497097679242142e+04
5.099264705882352589e-01 1.296930581293130214e+00 1.296938461233979378e+00 1.297009380701621417e+00 1.297324578335586009e+00 1.297718575378041805e+00 1.304810522142246798e+00 1.375729989784296059e+00 2.084924666204789112e+00 2.872918751116448455e+00 4.448906920939766252e+00 8.009633907245903117e+01 7.892910154929521696e+02 7.881237779697883525e+03 7.880070542174718867e+04
5.110294117647058432e-01 1.432647738434029927e+00 1.432655841107132400e+00 1.432728765165055540e+00 1.433052872089157992e+00 1.433458005744286057e+00 1.440750411536591669e+00 1.513674469459647121e+00 2.242915048690202973e+00 3.053182358946375352e+00 4.673716979458720999e+00 8.245937876405130851e+01 8.116999579946068479e+02 8.104105750300161162e+03 8.102816367335570976e+04
5.121323529411764275e-01 1.560623979611464707e+00 1.560632305196378189e+00 1.560707235460600195e+00 1.561040258857141927e+00 1.561456538102818925e+00 1.568949564525007334e+00 1.643879828746891203e+00 2.393182470965729891e+00 3.225740962319994409e+00 4.890857945028524334e+00 8.481647311503796516e+01 8.341191153338764934e+02 8.327145537522259474e+03 8.325740975940611679e+04
5.132352941176470118e-01 1.679818045686779726e+00 1.679826594369629555e+00 1.679903532515276909e+00 1.680245479829266086e+00 1.680672913971752447e+00 1.688366728536506933e+00 1.765304874184052464e+00 2.534686330659507991e+00 3.389554615632236256e+00 5.099291185577692787e+00 8.716664654295962578e+01 8.565481030184151905e+02 8.550362667772969871e+03 8.548850831531851145e+04
5.143382352941175961e-01 1.789594111389564146e+00 1.789602883363056618e+00 1.789681831124488864e+00 1.790032710064187960e+00 1.790471308738811551e+00 1.798366084882039306e+00 1.877313846314315748e+00 2.666791460637079503e+00 3.543988809884594637e+00 5.298383508379624907e+00 8.950932903614108227e+01 8.789869433589046821e+02 8.773763086586541249e+03 8.772152451886291965e+04
5.154411764705881804e-01 1.889656268593549404e+00 1.889665264056986871e+00 1.889746223227924293e+00 1.890106041765423628e+00 1.890555814937298074e+00 1.898651732031035433e+00 1.979610902968410358e+00 2.789202612342160048e+00 3.688748956090770470e+00 5.487841643587991314e+00 9.184429064345459892e+01 9.014360000172040372e+02 8.997353093754698421e+03 8.995652403112965112e+04
5.165441176470587648e-01 1.979988902212730384e+00 1.979998121372025910e+00 1.980081093805684977e+00 1.980449860177502908e+00 1.980910818142275653e+00 1.989208061508181968e+00 2.072180495167247116e+00 2.901904831757895931e+00 3.823820761303061921e+00 5.667652620393393015e+00 9.417158185672928994e+01 9.238959184473784489e+02 9.221139284353868788e+03 9.219357294341878151e+04
5.176470588235293491e-01 2.060802637196362141e+00 2.060812080264054824e+00 2.060897067873289412e+00 2.061274790580997607e+00 2.061746943965633072e+00 2.070245704889071003e+00 2.155233314123452093e+00 3.005109406467261657e+00 3.949416175738161172e+00 5.838029714279960203e+00 9.649147956428629413e+01 9.463675719080957833e+02 9.445128495346189084e+03 9.443273772972713050e+04
5.187499999999999334e-01 2.132485549540956704e+00 2.132495216736228549e+00 2.132582221493675600e+00 2.132968909304551630e+00 2.133452269068146556e+00 2.142152744812854337e+00 2.229157502259934809e+00 3.099205076730737307e+00 4.065924603920517910e+00 5.999363658300078228e+00 9.880443826851900724e+01 9.688520127393214807e+02 9.669327757447344993e+03 9.667408520452759694e+04
5.198529411764705177e-01 2.195559348077648298e+00 2.195569239626340874e+00 2.195658263564574497e+00 2.196053925512279292e+00 2.196548502946910286e+00 2.205450896770268177e+00 2.294474835003848412e+00 3.184714217339651654e+00 4.173869086601654566e+00 6.152178825125661277e+00 1.011110462742779532e+02 9.913504286100807121e+02 9.893744251968108074e+03 9.891768248554838647e+04
5.209558823529411020e-01 2.250640247058128374e+00 2.250650363192760572e+00 2.250741408404449473e+00 2.251146053789733426e+00 2.251651860521338477e+00 2.260756381690231187e+00 2.351801593379156063e+00 3.262253710268407048e+00 4.273867173478686610e+00 6.297094099899243957e+00 1.034119865680860073e+02 1.013864103457336910e+03 1.011838527234984758e+04 1.011635969612749468e+05
5.220588235294116863e-01 2.298404262275462795e+00 2.298414603235248599e+00 2.298507671873321279e+00 2.298921310264756102e+00 2.299438358254049408e+00 2.308745222061327151e+00 2.401813860134107692e+00 3.332500240861911323e+00 4.366596219448360294e+00 6.434788176621257350e+00 1.057080021209203551e+02 1.036394382848724263e+03 1.034325819012676402e+04 1.034118962629071466e+05
5.231617647058822707e-01 2.339556675639423933e+00 2.339567241670292397e+00 2.339662335948107685e+00 2.340084977182843140e+00 2.340613278726262347e+00 2.350122706507808079e+00 2.445216984323267173e+00 3.396159762477855892e+00 4.452762849316288296e+00 6.565969022993151327e+00 1.079998653594826266e+02 1.058942643514071506e+03 1.056837042505995851e+04 1.056626482405188290e+05
5.242647058823528550e-01 2.374805424801260223e+00 2.374816216155874127e+00 2.374913338347397929e+00 2.375344992531949195e+00 2.375884560262637724e+00 2.385596779415035673e+00 2.482718970939012948e+00 3.453940886178787473e+00 4.533076347556315611e+00 6.691347270311370110e+00 1.102883515625540127e+02 1.081510266802328715e+03 1.079372941920007543e+04 1.079159209431775525e+05
5.253676470588235503e-01 2.404838185610381540e+00 2.404849202548157816e+00 2.404948354988146075e+00 2.405389032499204660e+00 2.405939879388027780e+00 2.415855123386842607e+00 2.515007563374989985e+00 3.506531963256465989e+00 4.608225740902550882e+00 6.811613296194719780e+00 1.125742159502188287e+02 1.104098615831694815e+03 1.101934261464645533e+04 1.101717826027940609e+05
5.264705882352940236e-01 2.430302925905075462e+00 2.430314168692207399e+00 2.430415353776393950e+00 2.430865065261668345e+00 2.431427204618260784e+00 2.441545713036930909e+00 2.542730797223629491e+00 3.554581639090614864e+00 4.678860352276154266e+00 6.927417778647233071e+00 1.148581742444590077e+02 1.126709016111444498e+03 1.124521743478129792e+04 1.124303016214798408e+05
5.275735294117647189e-01 2.451791719410320702e+00 2.451803188319797933e+00 2.451906408505091228e+00 2.452365164884173332e+00 2.452938610358025517e+00 2.463260628887369741e+00 2.566480814180809311e+00 3.598682667115206790e+00 4.745573614820093766e+00 7.039355510229865942e+00 1.171408864898989606e+02 1.149342739424296724e+03 1.147136126876827257e+04 1.146915465622080519e+05
5.286764705882351922e-01 2.469827618355379784e+00 2.469839313667011371e+00 2.469944571471694772e+00 2.470412383936954726e+00 2.470997149518529223e+00 2.481522929986874626e+00 2.586780734670329096e+00 3.639358781504873797e+00 4.808889944654367810e+00 7.147952270953355836e+00 1.194229439333047793e+02 1.172000990767849316e+03 1.169778145911329557e+04 1.169555861425677576e+05
5.297794117647058876e-01 2.484854392850626592e+00 2.484866314851064129e+00 2.484973612855003733e+00 2.485450492872511852e+00 2.486046592894397111e+00 2.496776393288330897e+00 2.604074397227668314e+00 3.677054436621045141e+00 4.869254480391464135e+00 7.253654567932301234e+00 1.217048587698924962e+02 1.194684898163269281e+03 1.192448529209703884e+04 1.192224892314347235e+05
5.308823529411764719e-01 2.497228954092894249e+00 2.497241103075656277e+00 2.497350443920513641e+00 2.497836403230991209e+00 2.498443852369088169e+00 2.509377936854835234e+00 2.618718781712303212e+00 3.712127230286984769e+00 4.927025506481076178e+00 7.356822058869257219e+00 1.239870565735019596e+02 1.217395505148183702e+03 1.215147999089500081e+04 1.214923248483631614e+05
5.319852941176470562e-01 2.507216287118069875e+00 2.507228663383564982e+00 2.507340049773019164e+00 2.507835100392816319e+00 2.508453913667562318e+00 2.519592552612994751e+00 2.630978942067320858e+00 3.744842836610577930e+00 4.982469386103085540e+00 7.457722485088101649e+00 1.262698712363688855e+02 1.240133765779626401e+03 1.237877271121219928e+04 1.237651621655379422e+05
5.330882352941176405e-01 2.514986727103554642e+00 2.514999330959107215e+00 2.515112765659079930e+00 2.515616919881181524e+00 2.516247112658808405e+00 2.527590582656093154e+00 2.641025282628941540e+00 3.775372282357423614e+00 5.035757837611292587e+00 7.556528948119031419e+00 1.285535422524904732e+02 1.262900541980972775e+03 1.260637053926579574e+04 1.260410705121140345e+05
5.341911764705882248e-01 2.520615421157463842e+00 2.520628252917340273e+00 2.520743738756229035e+00 2.521257009151290696e+00 2.521898597145117549e+00 2.533447181034000906e+00 2.648933019922833587e+00 3.803791408811159069e+00 5.086967396464854296e+00 7.653319371772244750e+00 1.308382141865269830e+02 1.285696603074852874e+03 1.283428049195811036e+04 1.283201193807906820e+05
5.352941176470588092e-01 2.524083825128530467e+00 2.524096885113965794e+00 2.524214424982883287e+00 2.524736824400293678e+00 2.525389823672056888e+00 2.537143810563795121e+00 2.654683679481177005e+00 3.830082368654996738e+00 5.136080912181462566e+00 7.748077999234395108e+00 1.331239381777751589e+02 1.308522627351594792e+03 1.306250951908979005e+04 1.306023784364717576e+05
5.363970588235293935e-01 2.525283092246161765e+00 2.525296380785386319e+00 2.525415977638405529e+00 2.525947519207380587e+00 2.526611946168599410e+00 2.538571631470539103e+00 2.658168484489937367e+00 3.854137014683916007e+00 5.182990937121669361e+00 7.840698781997177846e+00 1.354106753360215691e+02 1.331379205530000263e+03 1.329106450746978589e+04 1.328879175268676481e+05
5.374999999999999778e-01 2.524019217365403467e+00 2.524032734793670851e+00 2.524154391648079088e+00 2.524695088778782015e+00 2.525370960192160563e+00 2.537536645632972654e+00 2.659193500041094449e+00 3.875762044122312400e+00 5.227504870879220888e+00 7.930990524393038754e+00 1.376983018930563105e+02 1.354266845974274247e+03 1.351995228678645617e+04 1.351768066949082422e+05
5.386029411764705621e-01 2.520019807260429623e+00 2.520033553920046909e+00 2.520157273856602487e+00 2.520707140241294830e+00 2.521394473222160038e+00 2.533766466877732437e+00 2.657486403433456879e+00 3.894685768990701291e+00 5.269351730720972959e+00 8.018683654181515408e+00 1.399866159802876098e+02 1.377185981537532143e+03 1.374917963710997719e+04 1.374691161928344518e+05
5.397058823529411464e-01 2.512942353793753636e+00 2.512956330034109342e+00 2.513082116197308924e+00 2.513641165811530964e+00 2.514339977829308737e+00 2.526918594149303310e+00 2.652704757349250819e+00 3.910566389348725913e+00 5.308190424903697746e+00 8.103438496013641412e+00 1.422753459092909623e+02 1.400136977908765857e+03 1.397875329790351498e+04 1.397649164978509943e+05
5.408088235294117307e-01 2.502383892899008977e+00 2.502398099076603710e+00 2.502525954674954090e+00 2.503094201778735428e+00 2.503804510658462323e+00 2.516590070493541997e+00 2.644445668844338293e+00 3.923001652352303026e+00 5.343619411805597075e+00 8.184854930712184284e+00 1.445641598382284201e+02 1.423120143346192890e+03 1.420867997842583827e+04 1.420642783292222884e+05
5.419117647058823151e-01 2.487891938163378835e+00 2.487906374641856377e+00 2.488036302948153811e+00 2.488613762087252823e+00 2.489335586011126367e+00 2.502328416640855036e+00 2.632256722938142612e+00 3.931539785911017493e+00 5.375187633658656594e+00 8.262483329153933909e+00 1.468526767129272343e+02 1.446135739685802037e+03 1.443896636941454926e+04 1.443672726667020179e+05
5.430147058823528994e-01 2.468976583392376245e+00 2.468991250542555527e+00 2.469123254894169950e+00 2.469709940901344325e+00 2.470443298410312405e+00 2.483643733571737400e+00 2.615648085185988236e+00 3.935691601328493938e+00 5.402406619264612075e+00 8.335836655136846574e+00 1.491404783770041718e+02 1.469183994519509952e+03 1.466961915594456877e+04 1.466739707701951556e+05
5.441176470588234837e-01 2.445123673895206906e+00 2.445138572095114426e+00 2.445272655894283886e+00 2.445868583890591363e+00 2.446613493885975821e+00 2.460021873802894277e+00 2.594105672972082388e+00 3.934943664663962615e+00 5.424763655432718323e+00 8.404403636970229741e+00 1.514271227507707636e+02 1.492265114442650884e+03 1.490064503136145140e+04 1.489844442005494493e+05


==> dat/l2proj1d_midnode_nel0017_p3.dev_from_mean.dev_from_unifmsh.sweep.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
4.558823529411764608e-01 1.902828188248649299e+00 1.902831137117822147e+00 1.902857676940377107e+00 1.902975631707288118e+00 1.903123075165927158e+00 1.905777057421427445e+00 1.932316879976430313e+00 2.197715105526459212e+00 2.492602022804268902e+00 3.082375857359888727e+00 3.139151991602962610e+01 2.967897454660584344e+02 2.950772000966346695e+03 2.949059455596922635e+04
4.569852941176470451e-01 1.963290394600446742e+00 1.963293121603713276e+00 1.963317664633112303e+00 1.963426744763774767e+00 1.963563094927103014e+00 1.966017397867009020e+00 1.990560427266069743e+00 2.235990721256676306e+00 2.508691047912905869e+00 3.054091701225364552e+00 2.923332306022339822e+01 2.746636170508299983e+02 2.728966556956895602e+03 2.727199595601755209e+04
4.580882352941176294e-01 2.021991478235138029e+00 2.021993983511180204e+00 2.022016530995558892e+00 2.022116742037242343e+00 2.022242005839346657e+00 2.024496754277224309e+00 2.047044238656001713e+00 2.272519082443775762e+00 2.523046686652413495e+00 3.024101895069688517e+00 2.707475189909890290e+01 2.525495956868728342e+02 2.507298033564612069e+03 2.505478241234200323e+04
4.591911764705882137e-01 2.078998865696298548e+00 2.079001149377124325e+00 2.079021702504554092e+00 2.079113049737577157e+00 2.079227233778855766e+00 2.081282546521872501e+00 2.101835673952036743e+00 2.307366948253679162e+00 2.535735030811059776e+00 2.992471195925820560e+00 2.491580712143435150e+01 2.304470814230768099e+02 2.285759824439501244e+03 2.283888725460374917e+04
4.602941176470587981e-01 2.134078892061242350e+00 2.134080954272203456e+00 2.134099514170851641e+00 2.134182002609289253e+00 2.134285113157336156e+00 2.136141103022182186e+00 2.154701001670640714e+00 2.340299988155224220e+00 2.546521084249206091e+00 2.958963276437170276e+00 2.275618850145943739e+01 2.083551749860431812e+02 2.064345039831880513e+03 2.062424368829025479e+04
4.613970588235293824e-01 2.186732302551826823e+00 2.186734143411635856e+00 2.186750711149918036e+00 2.186824345542282000e+00 2.186916388532737621e+00 2.188573162360933910e+00 2.205140900642899471e+00 2.370818283462555076e+00 2.554904264373283329e+00 2.923076226194739835e+00 2.059533039362465701e+01 1.862727132132800989e+02 1.843046541409834617e+03 1.841078482337537935e+04
4.624999999999999667e-01 2.236242860643338215e+00 2.236244480264085510e+00 2.236259056850811611e+00 2.236323841680704749e+00 2.236404822718070839e+00 2.237862481390664904e+00 2.252439068116603771e+00 2.398204935375993774e+00 2.560167010108649333e+00 2.884091159573960450e+00 1.843245033390888921e+01 1.641983175932988672e+02 1.621856990187198562e+03 1.619844371612619580e+04
4.636029411764705510e-01 2.281735495084069143e+00 2.281736893571237434e+00 2.281749479955754278e+00 2.281805419442493932e+00 2.281875343800919165e+00 2.283133982252568472e+00 2.295720366769061105e+00 2.421584211933989650e+00 2.561432928783909713e+00 2.841130362483750282e+00 1.626660718007609674e+01 1.421304523450043291e+02 1.400768903994287029e+03 1.398715342048711136e+04
4.647058823529411908e-01 2.322240475138777960e+00 2.322241652591258365e+00 2.322252249663582901e+00 2.322299347762803112e+00 2.322358220386828709e+00 2.323417927619283230e+00 2.334014999943831548e+00 2.439985723189312505e+00 2.557730971239847051e+00 2.793221467340915698e+00 1.409676528019222630e+01 1.200674885256732551e+02 1.179774720980483607e+03 1.177684704552858602e+04
4.658088235294117752e-01 2.356760192939645115e+00 2.356761149449750459e+00 2.356769758040700324e+00 2.356808018444922048e+00 2.356855843950198537e+00 2.357716703045179774e+00 2.366325293994991696e+00 2.452411203493110037e+00 2.548062214046575402e+00 2.739364235153505689e+00 1.192186124828615590e+01 9.800777074640474495e+01 9.588668657275906071e+02 9.567457815539448347e+03
4.669117647058823595e-01 2.384335257514142992e+00 2.384335993167622458e+00 2.384342614048937214e+00 2.384372040188114106e+00 2.384408822862085220e+00 2.385070910993563498e+00 2.391691792308348496e+00 2.457900605456197596e+00 2.531465953398251756e+00 2.678596649282360520e+00 9.740870051719586087e+00 7.594968319956856817e+01 7.380378146780584530e+02 7.358919129462956334e+03
4.680147058823529438e-01 2.404106770572247864e+00 2.404107285448298992e+00 2.404111919332757807e+00 2.404132514374796692e+00 2.404158258177345520e+00 2.404621646623225750e+00 2.409255531082026724e+00 2.455594375670035134e+00 2.507081980767821960e+00 2.610057190963396501e+00 7.552867280350964663e+00 5.389171186835940830e+01 5.172801577484439122e+02 5.151164616549288439e+03
4.691176470588235281e-01 2.415371863465894720e+00 2.415372157637176276e+00 2.415374805178708062e+00 2.415386572029961876e+00 2.415401280594029032e+00 2.415666034747238289e+00 2.418313576279329524e+00 2.444788991600244099e+00 2.474206119734593479e+00 2.533040376003292238e+00 5.357084676900834452e+00 3.183249999781529738e+01 2.965866532069599089e+02 2.944128185298405697e+03
4.702205882352941124e-01 2.417629832170915094e+00 2.417629905703558624e+00 2.417630567497348171e+00 2.417633508803080922e+00 2.417637185435247194e+00 2.417703364814235201e+00 2.418365158604114828e+00 2.424983096502911106e+00 2.432336360834907119e+00 2.447042889498898699e+00 3.152956265370506550e+00 9.770894164166829654e+00 7.595027315213006602e+01 7.377440630317623800e+02
4.713235294117646967e-01 2.410616517295125050e+00 2.410616664341504123e+00 2.410617987758918002e+00 2.410623869614088921e+00 2.410631221933052792e+00 2.410763563674402921e+00 2.412086981087905535e+00 2.425321155222931679e+00 2.440025793150737865e+00 2.469435069006351124e+00 3.881080310075772921e+00 1.711525444510160554e+01 1.494569957953599442e+02 1.472874409297943203e+03
4.724264705882352811e-01 2.394324943932668592e+00 2.394325311504960752e+00 2.394328619655591517e+00 2.394343322547282327e+00 2.394361701161896061e+00 2.394692516224943279e+00 2.398000666855414575e+00 2.431082173160128423e+00 2.467839402387587810e+00 2.541353860842507029e+00 6.070047866678629944e+00 3.915155417139228433e+01 3.699666172185288247e+02 3.678117247689894612e+03
4.735294117647058654e-01 2.369010666974925794e+00 2.369011255026517659e+00 2.369016547490843561e+00 2.369040069554514627e+00 2.369069472134103904e+00 2.369598718566706452e+00 2.374891182892733266e+00 2.427815826153000511e+00 2.486620985331074785e+00 2.604231303687223775e+00 8.249526584782378436e+00 6.117416984504945532e+01 5.904206024477201709e+02 5.882884928474428307e+03
4.746323529411764497e-01 2.335180766946066022e+00 2.335181575436831025e+00 2.335188851853714276e+00 2.335221191484308179e+00 2.335261616022549891e+00 2.335989257710906486e+00 2.343265674594471548e+00 2.416029843430119062e+00 2.496878919914172101e+00 2.658577072882278181e+00 1.042008841535137265e+01 8.318425725099913848e+01 8.108259456074767968e+02 8.087242829172253550e+03
4.757352941176470340e-01 2.293566015663596414e+00 2.293567044559886359e+00 2.293576304626497198e+00 2.293617460478100334e+00 2.293668905292603810e+00 2.294594911953670824e+00 2.303854978564341849e+00 2.396455644671052099e+00 2.499345273678507340e+00 2.705124531693418710e+00 1.258252891640915294e+01 1.051831950231191684e+02 1.031189856090219337e+03 1.029125646676122051e+04
4.768382352941176183e-01 2.245076386572088190e+00 2.245077635846726594e+00 2.245088879318471342e+00 2.245138850304004396e+00 2.245201314035920159e+00 2.246325661210409663e+00 2.257569132955303370e+00 2.370003850404240442e+00 2.494931314236392694e+00 2.744786241900697199e+00 1.473782276978731076e+01 1.271725402187243219e+02 1.251519714708094170e+03 1.249499145960179521e+04
4.779411764705882026e-01 2.190740828470334467e+00 2.190742298102607677e+00 2.190755524793067455e+00 2.190814310083998517e+00 2.190887791697662124e+00 2.192210460743611922e+00 2.205437151203111235e+00 2.337704055798101255e+00 2.484667283125868043e+00 2.778593737781401174e+00 1.688706356124700747e+01 1.491539681562370561e+02 1.471823014106137634e+03 1.469851347360514410e+04
4.790441176470587870e-01 2.131633061050846489e+00 2.131634751026498797e+00 2.131649960807367794e+00 2.131717559833453013e+00 2.131802058616059981e+00 2.133323036702980957e+00 2.148532817572191167e+00 2.300630626264291934e+00 2.469628191477737378e+00 2.807623321904627822e+00 1.903138958239538425e+01 1.711291982744962468e+02 1.692107285195504801e+03 1.690188815440558756e+04
4.801470588235293713e-01 2.068786094225553818e+00 2.068788004536779912e+00 2.068805197337816093e+00 2.068881609786864750e+00 2.068977125348175239e+00 2.070696405451768030e+00 2.087889206487698157e+00 2.259817216846997212e+00 2.450848339468440606e+00 2.832910584711327395e+00 2.117189835636989415e+01 1.930999087156689313e+02 1.912380012308659389e+03 1.910518104823856629e+04
4.812499999999999556e-01 2.003099229213893384e+00 2.003101359859334796e+00 2.003120535668309277e+00 2.003205761485973735e+00 2.003312293758054086e+00 2.005229874655499067e+00 2.024405683629948882e+00 2.216163773374447032e+00 2.429228317535000237e+00 2.855357405856107533e+00 2.330955364526924711e+01 2.150676433897673974e+02 2.132648540834749383e+03 2.130845751528456458e+04
4.823529411764705399e-01 1.935242477005503448e+00 1.935244827990243222e+00 1.935265986852901410e+00 1.935360026242493037e+00 1.935477575479482848e+00 1.937593461745297452e+00 1.958752324403442602e+00 2.170340950984894324e+00 2.405439424964285422e+00 2.875636372923067619e+00 2.544508987494460683e+01 2.370337164563965757e+02 2.352919982270916080e+03 2.351178264041610964e+04
4.834558823529411797e-01 1.865564638901369587e+00 1.865567210236927842e+00 1.865590352256952578e+00 1.865693205679284317e+00 1.865821772457199046e+00 1.868135974459665061e+00 1.891277994484323655e+00 2.122698194730910703e+00 2.379831750560451820e+00 2.894098862219534052e+00 2.757892022185547631e+01 2.589991204684424702e+02 2.573201122934312480e+03 2.571522114759300894e+04
4.845588235294117641e-01 1.794012744880549848e+00 1.794015536584881110e+00 1.794040661923862690e+00 1.794152330097114056e+00 1.794291915313678487e+00 1.796804449211835575e+00 1.821929788193408228e+00 2.073183178009132543e+00 2.352353611137715461e+00 2.910694477394880408e+00 2.971105605773881919e+01 2.809644458734632622e+02 2.793498344030707358e+03 2.791883732560315184e+04
4.856617647058823484e-01 1.720072149748984147e+00 1.720075161846474465e+00 1.720102270723886440e+00 1.720222754623495609e+00 1.720373359498007071e+00 1.723084247239214273e+00 1.750193124651285626e+00 2.021281898771999597e+00 2.322491647795015268e+00 2.924911145841045723e+00 3.184104705205053065e+01 3.029298211727644912e+02 3.013817562379903393e+03 3.012269497445129673e+04
4.867647058823529327e-01 1.642738356378304010e+00 1.642741588899768512e+00 1.642770681592949034e+00 1.642899982451529572e+00 1.643061608524755135e+00 1.645970877842814817e+00 1.675063571023412079e+00 1.965990502829384479e+00 2.289242649280464725e+00 2.935746942182625219e+00 3.396795300148633601e+01 3.248948848074586522e+02 3.234164202867181757e+03 3.232685738346441212e+04
4.878676470588235170e-01 1.560533582625160953e+00 1.560537035607842959e+00 1.560568112451981460e+00 1.560706231759263707e+00 1.560878880893366460e+00 1.563986565307216026e+00 1.595063409445711233e+00 1.905831850830664198e+00 2.251130119036167443e+00 2.941726655447174377e+00 3.609036040317549521e+01 3.468588017881285168e+02 3.454543215637658705e+03 3.453138735413295944e+04
4.889705882352941013e-01 1.471583227384266612e+00 1.471586900871836523e+00 1.471619962259966163e+00 1.471766901762764590e+00 1.471950576141262790e+00 1.475256714954228388e+00 1.508318103083883699e+00 1.838931984380438589e+00 2.206280741376610344e+00 2.940978255368954297e+00 3.820645892700145652e+01 3.688203402235561725e+02 3.674959153189103290e+03 3.673634728284458106e+04
4.900735294117646856e-01 1.373769736239224715e+00 1.373773630281779790e+00 1.373808676664775907e+00 1.373964438366981122e+00 1.374159140494737530e+00 1.377663778794352201e+00 1.412710161790500019e+00 1.763173991751976644e+00 2.152578247264728795e+00 2.931386758290233097e+00 4.031419528751442982e+01 3.907780252489912982e+02 3.895416324863760110e+03 3.894179932101144368e+04
4.911764705882352700e-01 1.264983933872800392e+00 1.264988048526865194e+00 1.265025080413449077e+00 1.265189666576044036e+00 1.265395399279287680e+00 1.269098587937673051e+00 1.306130474521526752e+00 1.676449340360063101e+00 2.087914746847325809e+00 2.910845559821851225e+00 4.241152458259907121e+01 4.127303904211354961e+02 4.115919048806499632e+03 4.114780563266013633e+04
4.922794117647058543e-01 1.143496695359916160e+00 1.143501030688443665e+00 1.143540048645191876e+00 1.143713461786294516e+00 1.143930228212672873e+00 1.147832023887482400e+00 1.186849980635578561e+00 1.577029548116541058e+00 2.010562400873165956e+00 2.877628106386415752e+00 4.449678197102240063e+01 4.346763494519847768e+02 4.336472024261608567e+03 4.335442877235784545e+04
4.933823529411764386e-01 1.008476889365151230e+00 1.008481445437524382e+00 1.008522450088883637e+00 1.008704692983813711e+00 1.008932496602476414e+00 1.013032961738403070e+00 1.054037613097669412e+00 1.464084126690333942e+00 1.919691364015516655e+00 2.830905838665882079e+00 4.656920062188341092e+01 4.566157142145478360e+02 4.557080850141191149e+03 4.556173220940762985e+04
4.944852941176470229e-01 8.606848619461280325e-01 8.606896388381622964e-01 8.607326308664707826e-01 8.609237065478416717e-01 8.611625511495553109e-01 8.654617539804003723e-01 9.084537822888510972e-01 1.338374065373358679e+00 1.816063268800589325e+00 2.771441675655050396e+00 4.862960520466918979e+01 4.785498882891768062e+02 4.777752719134253311e+03 4.776978102758501336e+04
4.955882352941176072e-01 7.033743602074483681e-01 7.033793580013942837e-01 7.034243381469073020e-01 7.036242499047431487e-01 7.038741396020379293e-01 7.083721541533437582e-01 7.533522996664027138e-01 1.203153754796991493e+00 1.702933149386534506e+00 2.702491938565620533e+00 5.068131381916175116e+01 5.004827689497504934e+02 4.998497320255638442e+03 4.997864283331450861e+04
4.966911764705881915e-01 5.434397418593266416e-01 5.434449606438735980e-01 5.434919297047959841e-01 5.437006810866735762e-01 5.439616203140206219e-01 5.486585264062658895e-01 5.956275873287193434e-01 1.065318196553253216e+00 1.587196651247179791e+00 2.630953560635032940e+00 5.273128521125198631e+01 5.224218944357859300e+02 5.219327986681125367e+03 5.218838890913451905e+04
4.977941176470587759e-01 3.928496026112155981e-01 3.928550424814959974e-01 3.929040013140195908e-01 3.931215961252355062e-01 3.933935896392554143e-01 3.982894728916136495e-01 4.472483054151958903e-01 9.368366306510186314e-01 1.480823658690821665e+00 2.568797714770427731e+00 5.479155240659152071e+01 5.443798776424142716e+02 5.440263130000641468e+03 5.439909565358291729e+04
4.988970588235294157e-01 2.704126025624297158e-01 2.704182636200238021e-01 2.704692131383704123e-01 2.706956554421331429e-01 2.709787083218365700e-01 2.760736601564981463e-01 3.270231785031139093e-01 8.365183619692715400e-01 1.402624121376113475e+00 2.534835640189796901e+00 5.688098854324661602e+01 5.663761720094042857e+02 5.661328006670981267e+03 5.661084635328675358e+04
5.000000000000000000e-01 2.039263112049427562e-01 2.039321935578839451e-01 2.039851347343545340e-01 2.042204288520015898e-01 2.045145464990603956e-01 2.098086641461192337e-01 2.627498406167074751e-01 7.921616053225900567e-01 1.380396899440237357e+00 2.556867487675531958e+00 5.902745572296967680e+01 5.884392204288521953e+02 5.882556867487677664e+03 5.882373333807593735e+04
5.011029411764705843e-01 2.700303340419596965e-01 2.700364378047406810e-01 2.700913716697697642e-01 2.703355221810099795e-01 2.706407103200602071e-01 2.761340968229649695e-01 3.310679618520125378e-01 8.804066121424882763e-01 1.490782890243016912e+00 2.711535446444074182e+00 6.130765814409482317e+01 6.106463084345705283e+02 6.104032811339327964e+03 6.103789784038690414e+04
5.022058823529411686e-01 3.889492032121772414e-01 3.889555285057567646e-01 3.890124561479724741e-01 3.892654678911534050e-01 3.895817325701295686e-01 3.952744967917006802e-01 4.522021390074114078e-01 1.021478561164518961e+00 1.654007919116860625e+00 2.919066635021543732e+00 6.364188499844634350e+01 6.329183071555538618e+02 6.325682528726629243e+03 6.325332474443737738e+04
5.033088235294117530e-01 5.374041485042116983e-01 5.374106954560217142e-01 5.374696180223118569e-01 5.377314960947123801e-01 5.380588436852131728e-01 5.439511003142259993e-01 6.028736666043549297e-01 1.192099329505643901e+00 1.846794510507076215e+00 3.156184872509940398e+00 6.600692224864742741e+01 6.552325851499364262e+02 6.547489214162825192e+03 6.547005550429172581e+04
5.044117647058823373e-01 6.988127012878461164e-01 6.988194700317997832e-01 6.988803887273832283e-01 6.991511384855314537e-01 6.994895756832167910e-01 7.055814452415530846e-01 7.665001408249156878e-01 1.375687096658541941e+00 2.052561492029237655e+00 3.406310282770629527e+00 6.838625223835742872e+01 6.775732080719836858e+02 6.769442766408246825e+03 6.768813834977087390e+04
5.055147058823529216e-01 8.618615904692689123e-01 8.618685811457693635e-01 8.619314972342729808e-01 8.622111242942892551e-01 8.625606581193097089e-01 8.688522669696764344e-01 9.317683554733441342e-01 1.560929240510021465e+00 2.259996890550773685e+00 3.658132190632278569e+00 7.076862659454452853e+01 6.999295116312217715e+02 6.991538361997993889e+03 6.990762686566571938e+04
5.066176470588235059e-01 1.019308037839292691e+00 1.019315250595241862e+00 1.019380165398783955e+00 1.019668675636749233e+00 1.020029313434205998e+00 1.026520793788425312e+00 1.091435597330619123e+00 1.740583632752557675e+00 2.461859227665822658e+00 3.904410417492352625e+00 7.314686752916580303e+01 7.222949029511042909e+02 7.213775257170489567e+03 7.212857879936433164e+04
5.077205882352940902e-01 1.166981846748608387e+00 1.166989281737417228e+00 1.167056196636695908e+00 1.167353596189045550e+00 1.167725345629482714e+00 1.174416835557352323e+00 1.241331734836048195e+00 1.910480727623006914e+00 2.653979608497405884e+00 4.140977370246202938e+00 7.551686993418847749e+01 7.446658627211472776e+02 7.436155790590735705e+03 7.435105506928660907e+04
5.088235294117646745e-01 1.302963232924132075e+00 1.302970890305730656e+00 1.303039806740117879e+00 1.303346102004061313e+00 1.303728971083990551e+00 1.310620614522716609e+00 1.379537048909977415e+00 2.068701392782585025e+00 2.834439552641037974e+00 4.365915872357943428e+00 7.787677921876942833e+01 7.670411230913771305e+02 7.658684561817453869e+03 7.657511894907822716e+04
5.099264705882352589e-01 1.426913711324743206e+00 1.426921591265592371e+00 1.426992510733234409e+00 1.427307708367199002e+00 1.427701705409654798e+00 1.434793652173859790e+00 1.505713119815909051e+00 2.214907796236402326e+00 3.002901881148061225e+00 4.578890050971379466e+00 8.022632220249064972e+01 7.894209986229836886e+02 7.881367762827915612e+03 7.880083540487723076e+04
5.110294117647058432e-01 1.539539540544591967e+00 1.539547643217694439e+00 1.539620567275617580e+00 1.539944674199720032e+00 1.540349807854848097e+00 1.547642213647153708e+00 1.620566271570209160e+00 2.349806850800765012e+00 3.160074161056937392e+00 4.780608781569283039e+00 8.256627056616187588e+01 8.118068497967174153e+02 8.104212642102272184e+03 8.102827056515782897e+04
5.121323529411764275e-01 1.642169247985224123e+00 1.642177573570137605e+00 1.642252503834359612e+00 1.642585527230901343e+00 1.643001806476578341e+00 1.650494832898766751e+00 1.725425097120650619e+00 2.474727739339488863e+00 3.307286230693754270e+00 4.972403213402284194e+00 8.489801838341172413e+01 8.342006606022501956e+02 8.327227082790634086e+03 8.325749130467447685e+04
5.132352941176470118e-01 1.736428625718302809e+00 1.736437174401152639e+00 1.736514112546799993e+00 1.736856059860789170e+00 1.737283494003275530e+00 1.744977308568030017e+00 1.821915454215575547e+00 2.591296910691031297e+00 3.446165195663759562e+00 5.155901765609216092e+00 8.722325712299114286e+01 8.566047135984466649e+02 8.550419278353001573e+03 8.548856492589855043e+04
5.143382352941175961e-01 1.823998308870156126e+00 1.824007080843648598e+00 1.824086028605080845e+00 1.824436907544779940e+00 1.824875506219403531e+00 1.832770282362631287e+00 1.911718043794907729e+00 2.701195658117671261e+00 3.578393007365186396e+00 5.332787705860216221e+00 8.954373323362167980e+01 8.790213475563853081e+02 8.773797490784021647e+03 8.772155892306039459e+04
5.154411764705881804e-01 1.906440635085615343e+00 1.906449630549052809e+00 1.906530589719990232e+00 1.906890408257489566e+00 1.907340181429364012e+00 1.915436098523101371e+00 1.996395269460476296e+00 2.805986978834225987e+00 3.705533322582836409e+00 5.504626010080057696e+00 9.186107500994665997e+01 9.014527843836960983e+02 8.997369878121191505e+03 8.995654081549613329e+04
5.165441176470587648e-01 1.985083944190362049e+00 1.985093163349657575e+00 1.985176135783316642e+00 1.985544902155134572e+00 1.986005860119907318e+00 1.994303103485813633e+00 2.077275537144878559e+00 2.906999873735527817e+00 3.828915803280693364e+00 5.672747662371024902e+00 9.417667689870692982e+01 9.239010134893560462e+02 9.221144379395846045e+03 9.219357803846076422e+04
5.176470588235293491e-01 2.060953820041978801e+00 2.060963263109671484e+00 2.061048250718906072e+00 2.061425973426614267e+00 2.061898126811249732e+00 2.070396887734687663e+00 2.155384496969068753e+00 3.005260589312878317e+00 3.949567358583777832e+00 5.838180897125576863e+00 9.649163074713190724e+01 9.463677230909413538e+02 9.445128646529035905e+03 9.443273788090997550e+04
5.187499999999999334e-01 2.134742009692273346e+00 2.134751676887545191e+00 2.134838681644992242e+00 2.135225369455868272e+00 2.135708729219463198e+00 2.144409204964170979e+00 2.231413962411251450e+00 3.101461536882053949e+00 4.068181064071834108e+00 6.001620118451395314e+00 9.880669472867032255e+01 9.688542691994726965e+02 9.669330013907496323e+03 9.667408746098773554e+04
5.198529411764705177e-01 2.206804885844483088e+00 2.206814777393175664e+00 2.206903801331409287e+00 2.207299463279114082e+00 2.207794040713745076e+00 2.216696434537102967e+00 2.305720372770683202e+00 3.195959755106486000e+00 4.185114624368489800e+00 6.163424362892495623e+00 1.011222918120447787e+02 9.913616741478475660e+02 9.893755497505873791e+03 9.891769373108615400e+04
5.209558823529411020e-01 2.277184354184204729e+00 2.277194470318836927e+00 2.277285515530525828e+00 2.277690160915809781e+00 2.278195967647414832e+00 2.287300488816307542e+00 2.378345700505232418e+00 3.288797817394483403e+00 4.300411280604762965e+00 6.323638207025320312e+00 1.034385306752120783e+02 1.013890647564463052e+03 1.011841181645697361e+04 1.011636235053820710e+05
5.220588235294116863e-01 2.345645054067721613e+00 2.345655395027507417e+00 2.345748463665580097e+00 2.346162102057014920e+00 2.346679150046308227e+00 2.355986013853585970e+00 2.449054651926366510e+00 3.379741032654170141e+00 4.413837011240619113e+00 6.482028968413516168e+00 1.057552429127126032e+02 1.036441623640516582e+03 1.034330543091855543e+04 1.034119435036989453e+05
5.231617647058822707e-01 2.411722565431021703e+00 2.411733131461890167e+00 2.411828225739705456e+00 2.412250866974440910e+00 2.412779168517860118e+00 2.422288596299405850e+00 2.517382874114864943e+00 3.468325652269453663e+00 4.524928739107885178e+00 6.638134912784749986e+00 1.080720312492742181e+02 1.059014809403863183e+03 1.056844259094975132e+04 1.056627204064086254e+05
5.242647058823528550e-01 2.474778122422352844e+00 2.474788913776966748e+00 2.474886035968490550e+00 2.475317690153041816e+00 2.475857257883730345e+00 2.485569477036128294e+00 2.582691668560105569e+00 3.553913583799880094e+00 4.633049045177408232e+00 6.791319967932462731e+00 1.103883242601750965e+02 1.081610239499949785e+03 1.079382939189769786e+04 1.079160209158751823e+05
5.253676470588235503e-01 2.534056050580881791e+00 2.534067067518658067e+00 2.534166219958646327e+00 2.534606897469704911e+00 2.535157744358528031e+00 2.545072988357342858e+00 2.644225428345490236e+00 3.635749828226966240e+00 4.737443605873050245e+00 6.940831161165219143e+00 1.127034338151893280e+02 1.104227833696665357e+03 1.101947183251142633e+04 1.101719118206590356e+05
5.264705882352940236e-01 2.588740794468393780e+00 2.588752037255525718e+00 2.588853222339712268e+00 2.589302933824986663e+00 2.589865073181579103e+00 2.599983581600249227e+00 2.701168665786947809e+00 3.713019507653933182e+00 4.837298220839472584e+00 7.085855647210551389e+00 1.150166121130223189e+02 1.126867453980007667e+03 1.124537587264986178e+04 1.124304600593484065e+05
5.275735294117647189e-01 2.638010991270931527e+00 2.638022460180408757e+00 2.638125680365702053e+00 2.638584436744784156e+00 2.639157882218636342e+00 2.649479900747980565e+00 2.752700086041420136e+00 3.784901938975817615e+00 4.931792886680703702e+00 7.225574782090476766e+00 1.173271057617595687e+02 1.149528958696157360e+03 1.147154748804013434e+04 1.146917327814799064e+05
5.286764705882351922e-01 2.681088577485047253e+00 2.681100272796678841e+00 2.681205530601362241e+00 2.681673343066622195e+00 2.682258108648196693e+00 2.692783889116542095e+00 2.798041693799996565e+00 3.850619740634541266e+00 5.020150903784035279e+00 7.359213230083023305e+00 1.196342048924344397e+02 1.172212251726979048e+03 1.169799272007242507e+04 1.169557974035268853e+05
5.297794117647058876e-01 2.717281394567784947e+00 2.717293316568222483e+00 2.717400614572162088e+00 2.717877494589670206e+00 2.718473594611555466e+00 2.729203395005489252e+00 2.836501398944826668e+00 3.909481438338203496e+00 5.101681482108622490e+00 7.486081569649460477e+00 1.219372857716096661e+02 1.194917325164986551e+03 1.192471771909875497e+04 1.192227216584364360e+05
5.308823529411764719e-01 2.746018189271473009e+00 2.746030338254235037e+00 2.746139679099092401e+00 2.746625638409569969e+00 2.747233087547666930e+00 2.758167172033413994e+00 2.867508016890881972e+00 3.960916465465563974e+00 5.175814741659654494e+00 7.605611294047836424e+00 1.242358458086805371e+02 1.217644294383362421e+03 1.215172878013017908e+04 1.214925736375983397e+05
5.319852941176470562e-01 2.766875288965731983e+00 2.766887665231227089e+00 2.766999051620681271e+00 2.767494102240478426e+00 2.768112915515224426e+00 2.779251554460656859e+00 2.890637943914982966e+00 4.004501838458240037e+00 5.242128387950748092e+00 7.717381486935764201e+00 1.265295302382165517e+02 1.240393424781474096e+03 1.237903237021404675e+04 1.237654218245397788e+05
5.330882352941176405e-01 2.779594574995139844e+00 2.779607178850692417e+00 2.779720613550665131e+00 2.780224767772766725e+00 2.780854960550393606e+00 2.792198430547678356e+00 2.905633130520526741e+00 4.039980130249008816e+00 5.300365685502878677e+00 7.821136796010616621e+00 1.288181501003820699e+02 1.263165149828864287e+03 1.260663514711368771e+04 1.260413351199619210e+05
5.341911764705882248e-01 2.784092681235333711e+00 2.784105512995210141e+00 2.784220998834098904e+00 2.784734269229160564e+00 2.785375857222987417e+00 2.796924441111870774e+00 2.912410280000703011e+00 4.067268668889028937e+00 5.350444656542723720e+00 7.916796631850115062e+00 1.311016914466048604e+02 1.285960080334930581e+03 1.283454396921818807e+04 1.283203828580507543e+05
5.352941176470588092e-01 2.780461613488359518e+00 2.780474673473794844e+00 2.780592213342712338e+00 2.781114612760122728e+00 2.781767612031885939e+00 2.793521598923624172e+00 2.911061467841006056e+00 4.086460157014825789e+00 5.392458700541292060e+00 8.004455787594224603e+00 1.333803159661349866e+02 1.308779005139954506e+03 1.306276589687815067e+04 1.306026348142601055e+05
5.363970588235293935e-01 2.768961220997952832e+00 2.768974509537177386e+00 2.769094106390196597e+00 2.769625647959171655e+00 2.770290074920390477e+00 2.782249760222330170e+00 2.901846613241728434e+00 4.097815143435706631e+00 5.426669065873460873e+00 8.084376910748968470e+00 1.356543534647733793e+02 1.331622883658752016e+03 1.329130818559853833e+04 1.328881612049964024e+05
5.374999999999999778e-01 2.750004156784656040e+00 2.750017674212923424e+00 2.750139331067331661e+00 2.750680028198034588e+00 2.751355899611413136e+00 2.763521585052225227e+00 2.885178439460347022e+00 4.101746983541564973e+00 5.453489810298473905e+00 8.156975463812290883e+00 1.379242868324755591e+02 1.354492830913693524e+03 1.352017827172587567e+04 1.351770326798476744e+05
5.386029411764705621e-01 2.724134141137313669e+00 2.724147887796930956e+00 2.724271607733486533e+00 2.724821474118178877e+00 2.725508807099044084e+00 2.737880800754616484e+00 2.861600737310340925e+00 4.098800102867585338e+00 5.473466064597857006e+00 8.222797988058399454e+00 1.401907303141644832e+02 1.377390095871408903e+03 1.374938375144385463e+04 1.374693203071683238e+05
5.397058823529411464e-01 2.691998494734400005e+00 2.692012470974755711e+00 2.692138257137955293e+00 2.692697306752177333e+00 2.693396118769955105e+00 2.705974735089949679e+00 2.831760898289897188e+00 4.089622530289371838e+00 5.487246565844344559e+00 8.282494636954288225e+00 1.424544020502316073e+02 1.400316034049706559e+03 1.397893235404445477e+04 1.397650955539919378e+05
5.408088235294117307e-01 2.654316036629099429e+00 2.654330242806694162e+00 2.654458098405044542e+00 2.655026345508825880e+00 2.655736654388552775e+00 2.668522214223632449e+00 2.796377812574428745e+00 4.074933796082393478e+00 5.495551555535687527e+00 8.336787074442275625e+00 1.447160919819584990e+02 1.423272075489923054e+03 1.420883191056956821e+04 1.420644302613660402e+05
5.419117647058823151e-01 2.611841549700590015e+00 2.611855986179067557e+00 2.611985914485364990e+00 2.612563373624464003e+00 2.613285197548337546e+00 2.626278028178066215e+00 2.756206334475353792e+00 4.055489397448228672e+00 5.499137245195867330e+00 8.386432940691143756e+00 1.469766263244644335e+02 1.446259689297339264e+03 1.443909031902608695e+04 1.443673966163135483e+05
5.430147058823528994e-01 2.565328103997946751e+00 2.565342771148126033e+00 2.565474775499740456e+00 2.566061461506914831e+00 2.566794819015882911e+00 2.579995254177307906e+00 2.711999605791558743e+00 4.032043121934064445e+00 5.498758139870181694e+00 8.432188175742417968e+00 1.492368298976097378e+02 1.469280346040115546e+03 1.466971550746517460e+04 1.466740671217157505e+05
5.441176470588234837e-01 2.515488598402692233e+00 2.515503496602599753e+00 2.515637580401769213e+00 2.516233508398076690e+00 2.516978418393461148e+00 2.530386798310379604e+00 2.664470597479567715e+00 4.005308589171447942e+00 5.495128579940203650e+00 8.474768561477715068e+00 1.514974876752782507e+02 1.492335479367158314e+03 1.490071539628595929e+04 1.489845145654739754e+05


==> dat/l2proj1d_midnode_nel0017_p4.dev_from_mean.dev_from_unifmsh.sweep.dat <==
# phi(0) alpha0(1) alpha0p0001(2) alpha0p001(3) alpha0p005(4) alpha0p01(5) alpha0p1(6) alpha1(7) alpha10(8) alpha20(9) alpha40(10) alpha1000(11) alpha10000(12) alpha100000(13) alpha1000000(14)
4.558823529411764608e-01 1.996340381421162880e+00 1.996343330290335727e+00 1.996369870112890688e+00 1.996487824879801698e+00 1.996635268338440738e+00 1.999289250593941025e+00 2.025829073148943671e+00 2.291227298698972792e+00 2.586114215976782482e+00 3.175888050532401863e+00 3.148503210920214102e+01 2.968832576592309351e+02 2.950865513159519196e+03 2.949068806816239885e+04
4.569852941176470451e-01 2.074853689171534565e+00 2.074856416174801321e+00 2.074880959204200348e+00 2.074990039334862590e+00 2.075126389498190616e+00 2.077580692438096843e+00 2.102123721837157344e+00 2.347554015827764129e+00 2.620254342483993693e+00 3.165654995796452376e+00 2.934488635479448604e+01 2.747751803454011110e+02 2.729078120251466771e+03 2.727210751931212508e+04
4.580882352941176294e-01 2.146632674063890800e+00 2.146635179339932975e+00 2.146657726824311663e+00 2.146757937865995114e+00 2.146883201668099428e+00 2.149137950105977080e+00 2.171685434484754484e+00 2.397160278272528533e+00 2.647687882481166266e+00 3.148743090898441288e+00 2.719939309492765744e+01 2.526742368827015639e+02 2.507422674760440714e+03 2.505490705353783051e+04
4.591911764705882137e-01 2.210474885684546198e+00 2.210477169365371974e+00 2.210497722492801742e+00 2.210589069725824807e+00 2.210703253767103416e+00 2.212758566510120151e+00 2.233311693940284393e+00 2.438842968241926812e+00 2.667211050799307426e+00 3.123947215914068209e+00 2.504728314142260004e+01 2.305785574430650513e+02 2.285891300459489685e+03 2.283901873062373488e+04
4.602941176470587981e-01 2.265551935231189695e+00 2.265553997442150802e+00 2.265572557340798987e+00 2.265655045779236598e+00 2.265758156327283501e+00 2.267614146192129532e+00 2.286174044840588060e+00 2.471773031325171566e+00 2.677994127419153436e+00 3.090436319607117621e+00 2.288766154462938474e+01 2.084866480292131428e+02 2.064476512875050503e+03 2.062437516133342433e+04
4.613970588235293824e-01 2.311471854131801784e+00 2.311473694991610817e+00 2.311490262729892997e+00 2.311563897122256961e+00 2.311655940112712582e+00 2.313312713940908871e+00 2.329880452222874432e+00 2.495557835042530037e+00 2.679643815953258290e+00 3.047815777774714796e+00 2.072006994520463152e+01 1.863974527648600770e+02 1.843171280961414595e+03 1.841090956292696137e+04
4.624999999999999667e-01 2.348290275576815578e+00 2.348291895197562873e+00 2.348306471784288973e+00 2.348371256614182112e+00 2.348452237651548202e+00 2.349909896324142267e+00 2.364486483050081134e+00 2.510252350309471137e+00 2.672214425042126695e+00 2.996138574507437813e+00 1.854449774884236746e+01 1.643103650082323668e+02 1.621969037602131948e+03 1.619855576354112964e+04
4.636029411764705510e-01 2.376474329402378238e+00 2.376475727889546530e+00 2.376488314274063374e+00 2.376544253760803027e+00 2.376614178119228260e+00 2.377872816570877568e+00 2.390459201087370200e+00 2.516323046252298745e+00 2.656171763102218808e+00 2.935869196802059378e+00 1.636134601439440672e+01 1.422251911793226498e+02 1.400863642828605180e+03 1.398724815932143065e+04
4.647058823529411908e-01 2.396826351662356469e+00 2.396827529114836874e+00 2.396838126187161411e+00 2.396885224286381622e+00 2.396944096910407218e+00 2.398003804142861739e+00 2.408600876467410057e+00 2.514571599712891015e+00 2.632316847763425560e+00 2.867807343864494207e+00 1.417135115671580436e+01 1.201420744021968261e+02 1.179849306857007150e+03 1.177692163140510820e+04
4.658088235294117752e-01 2.410376989983133988e+00 2.410377946493239332e+00 2.410386555084189197e+00 2.410424815488410921e+00 2.410472640993687410e+00 2.411333500088668647e+00 2.419942091038480569e+00 2.506028000536598910e+00 2.601679011090064275e+00 2.792981032196994562e+00 1.197547804532964477e+01 9.806138754344823383e+01 9.589204825246340533e+02 9.567511432336492362e+03
4.669117647058823595e-01 2.418259008396226317e+00 2.418259744049705784e+00 2.418266364931020540e+00 2.418295791070197431e+00 2.418332573744168545e+00 2.418994661875646823e+00 2.425615543190431822e+00 2.491824356338280921e+00 2.565389704280335081e+00 2.712520400164443846e+00 9.774793802601669412e+00 7.598360695045064972e+01 7.380717384289405345e+02 7.358953053213838757e+03
4.680147058823529438e-01 2.421574044367852174e+00 2.421574559243903302e+00 2.421579193128362117e+00 2.421599788170401002e+00 2.421625531972949830e+00 2.422088920418830060e+00 2.426722804877631035e+00 2.473061649465639444e+00 2.524549254563426715e+00 2.627524464759000811e+00 7.570334554146568529e+00 5.390917914215501128e+01 5.172976250222394583e+02 5.151182083823084213e+03
4.691176470588235281e-01 2.421264741223446038e+00 2.421265035394727594e+00 2.421267682936259380e+00 2.421279449787513194e+00 2.421294158351580350e+00 2.421558912504789607e+00 2.424206454036880842e+00 2.450681869357795417e+00 2.480098997492144797e+00 2.538933253760843556e+00 5.362977554658385770e+00 3.183839287557284692e+01 2.965925460847174691e+02 2.944134078176163257e+03
4.702205882352941124e-01 2.418004079697582132e+00 2.418004153230225661e+00 2.418004815024015208e+00 2.418007756329747959e+00 2.418011432961914231e+00 2.418077612340902238e+00 2.418739406130781866e+00 2.425357344029578144e+00 2.432710608361574156e+00 2.447417137025565737e+00 3.153330512897173588e+00 9.771268411693498024e+00 7.595064739965673084e+01 7.377444372792890590e+02
4.713235294117646967e-01 2.412112387433207328e+00 2.412112534479586401e+00 2.412113857897000280e+00 2.412119739752171199e+00 2.412127092071135070e+00 2.412259433812485199e+00 2.413582851225987813e+00 2.426817025361013958e+00 2.441521663288820143e+00 2.470930939144433403e+00 3.882576180213855643e+00 1.711675031523968826e+01 1.494584916654980304e+02 1.472875905168081317e+03
4.724264705882352811e-01 2.403510457941268275e+00 2.403510825513560434e+00 2.403514133664191199e+00 2.403528836555882009e+00 2.403547215170495743e+00 2.403878030233542962e+00 2.407186180864014258e+00 2.440267687168728106e+00 2.477024916396187493e+00 2.550539374851106711e+00 6.079233380687229626e+00 3.916073968540088401e+01 3.699758027325374314e+02 3.678126433203903161e+03
4.735294117647058654e-01 2.391714525281648296e+00 2.391715113333240161e+00 2.391720405797566062e+00 2.391743927861237129e+00 2.391773330440826406e+00 2.392302576873428954e+00 2.397595041199455768e+00 2.450519684459723013e+00 2.509324843637797287e+00 2.626935161993946277e+00 8.272230443089101826e+00 6.119687370335618226e+01 5.904433063060268978e+02 5.882907632332735375e+03
4.746323529411764497e-01 2.375875606670860840e+00 2.375876415161625843e+00 2.375883691578509094e+00 2.375916031209102997e+00 2.375956455747344709e+00 2.376684097435701304e+00 2.383960514319266366e+00 2.456724683154913880e+00 2.537573759638966919e+00 2.699271912607072998e+00 1.046078325507616924e+01 8.322495209072393152e+01 8.108666404472015756e+02 8.087283524011978443e+03
4.757352941176470340e-01 2.354862059746532399e+00 2.354863088642822344e+00 2.354872348709433183e+00 2.354913504561036319e+00 2.354964949375539796e+00 2.355890956036606809e+00 2.365151022647277834e+00 2.457751688753988084e+00 2.560641317761443325e+00 2.766420575776354696e+00 1.264382496049208804e+01 1.052444910672021052e+02 1.031251152134302174e+03 1.029131776280530357e+04
4.768382352941176183e-01 2.327380253917795905e+00 2.327381503192434309e+00 2.327392746664179057e+00 2.327442717649712112e+00 2.327505181381627875e+00 2.328629528556117378e+00 2.339873000301011086e+00 2.452307717749948157e+00 2.577235181582100410e+00 2.827090109246404914e+00 1.482012663713301848e+01 1.272548440860700225e+02 1.251602018575440070e+03 1.249507376346913952e+04
4.779411764705882026e-01 2.292124212312375509e+00 2.292125681944648719e+00 2.292138908635108496e+00 2.292197693926039559e+00 2.292271175539703165e+00 2.293593844585652963e+00 2.306820535045152276e+00 2.439087439640142296e+00 2.586050666967909084e+00 2.879977121623442216e+00 1.698844694508904851e+01 1.492553515400791184e+02 1.471924397489979583e+03 1.469861485698898650e+04
4.790441176470587870e-01 2.247941169941962247e+00 2.247942859917614555e+00 2.247958069698483552e+00 2.248025668724568771e+00 2.248110167507175738e+00 2.249631145594096715e+00 2.264840926463306925e+00 2.416938735155407691e+00 2.585936300368853136e+00 2.923931430795743580e+00 1.914769769128650267e+01 1.712455063833873510e+02 1.692223593304395763e+03 1.690200446251448011e+04
4.801470588235293713e-01 2.193996489300497288e+00 2.193998399611723382e+00 2.194015592412759563e+00 2.194092004861808221e+00 2.194187520423118709e+00 2.195906800526711500e+00 2.213099601562641627e+00 2.385027611921940682e+00 2.576058734543384077e+00 2.958120979786270865e+00 2.129710875144483850e+01 1.932251191107438899e+02 1.912505222703734262e+03 1.910530625863363821e+04
4.812499999999999556e-01 2.129918603820963874e+00 2.129920734466405285e+00 2.129939910275379766e+00 2.130025136093044225e+00 2.130131668365124575e+00 2.132049249262569557e+00 2.151225058237019372e+00 2.342983147981517522e+00 2.556047692142071170e+00 2.982176780463178023e+00 2.343637301987631716e+01 2.151944627643744639e+02 2.132775360209356222e+03 2.130858433465917187e+04
4.823529411764705399e-01 2.055903008760331385e+00 2.055905359745071159e+00 2.055926518607729125e+00 2.056020557997320974e+00 2.056138107234310564e+00 2.058253993500125389e+00 2.079412856158270539e+00 2.291001482739722483e+00 2.526099956719113582e+00 2.996296904677895334e+00 2.556575040669943633e+01 2.371543769881513981e+02 2.353040642802670845e+03 2.351190330094786623e+04
4.834558823529411797e-01 1.972754240784321489e+00 1.972756812119879744e+00 1.972779954139904479e+00 1.972882807562236218e+00 1.973011374340150947e+00 1.975325576342616962e+00 1.998467596367275556e+00 2.229887796613862605e+00 2.487021352443403721e+00 3.001288464102485953e+00 2.768610982373843044e+01 2.591063100703253781e+02 2.573308312536195444e+03 2.571532833719489281e+04
4.845588235294117641e-01 1.881846808566214779e+00 1.881849600270546041e+00 1.881874725609527621e+00 1.881986393782778988e+00 1.882125978999343419e+00 1.884638512897500506e+00 1.909763851879072938e+00 2.161017241694797697e+00 2.440187674823380171e+00 2.998528541080545562e+00 2.979889012142448479e+01 2.810522799371489100e+02 2.793586178094392835e+03 2.791892515966683641e+04
4.856617647058823484e-01 1.784990766635563997e+00 1.784993778733054315e+00 1.785020887610466289e+00 1.785141371510075459e+00 1.785291976384586921e+00 1.788002864125794122e+00 1.815111741537865475e+00 2.086200515658579668e+00 2.387410264681594896e+00 2.989829762727625795e+00 3.190596566893711028e+01 3.029947397896510779e+02 3.013882480996790036e+03 3.012275989306818155e+04
4.867647058823529327e-01 1.684195765272288536e+00 1.684198997793753039e+00 1.684228090486933560e+00 1.684357391345514099e+00 1.684519017418739661e+00 1.687428286736799343e+00 1.716520979917396605e+00 2.007447911723368783e+00 2.330700058174449474e+00 2.977204351076609967e+00 3.400941041038031898e+01 3.249363422163526707e+02 3.234205660276075832e+03 3.232689884087330574e+04
4.878676470588235170e-01 1.581339764752459631e+00 1.581343217735141637e+00 1.581374294579280138e+00 1.581512413886562385e+00 1.581685063020665138e+00 1.584792747434514704e+00 1.615869591573009911e+00 1.926638032957963098e+00 2.271936301163466343e+00 2.962532837574473277e+00 3.611116658530279011e+01 3.468796079702557904e+02 3.454564021819785921e+03 3.453140816031508439e+04
4.889705882352941013e-01 1.477766090946774469e+00 1.477769764434344379e+00 1.477802825822474020e+00 1.477949765325272447e+00 1.478133439703770646e+00 1.481439578516736244e+00 1.514500966646391555e+00 1.845114847942946446e+00 2.212463604939118422e+00 2.947161118931462376e+00 3.821264179056396415e+01 3.688265230871186873e+02 3.674965336052665862e+03 3.673635346570813999e+04
4.900735294117646856e-01 1.373856175707486083e+00 1.373860069750041157e+00 1.373895116133037275e+00 1.374050877835242490e+00 1.374245579962998898e+00 1.377750218262613568e+00 1.412796601258761386e+00 1.763260431220238011e+00 2.152664686732990162e+00 2.931473197758494464e+00 4.031428172698269208e+01 3.907781116884595463e+02 3.895416411303227960e+03 3.894179940745091153e+04
4.911764705882352700e-01 1.268656354131346475e+00 1.268660468785411277e+00 1.268697500671995160e+00 1.268862086834590119e+00 1.269067819537833763e+00 1.272771008196219134e+00 1.309802894780072835e+00 1.680121760618609184e+00 2.091587167105871892e+00 2.914517980080397308e+00 4.241519700285761729e+01 4.127340628413940067e+02 4.115922721226757858e+03 4.114780930508039455e+04
4.922794117647058543e-01 1.159676820902270089e+00 1.159681156230797594e+00 1.159720174187545805e+00 1.159893587328648445e+00 1.160110353755026802e+00 1.164012149429836329e+00 1.203030106177932490e+00 1.593209673658894987e+00 2.026742526415519663e+00 2.893808231928769459e+00 4.451296209656475611e+01 4.346925295775271252e+02 4.336488204387150290e+03 4.335444495248339081e+04
4.933823529411764386e-01 1.043030789752803500e+00 1.043035345825176652e+00 1.043076350476535907e+00 1.043258593371465981e+00 1.043486396990128684e+00 1.047586862126055340e+00 1.088591513485321682e+00 1.498638027077986212e+00 1.954245264403168925e+00 2.865459739053534349e+00 4.660375452227106763e+01 4.566502681149354430e+02 4.557115404041579495e+03 4.556176676330802002e+04
4.944852941176470229e-01 9.141437526268789693e-01 9.141485295189132332e-01 9.141915215472217193e-01 9.143825972285926085e-01 9.146214418303062477e-01 9.189206446611513091e-01 9.619126729696020339e-01 1.391832956054109616e+00 1.869522159481340262e+00 2.824900566335801777e+00 4.868306409534994117e+01 4.786033471798575647e+02 4.777806178024933615e+03 4.776983448647569458e+04
4.955882352941176072e-01 7.693384054477301337e-01 7.693434032416760493e-01 7.693883833871890676e-01 7.695882951450249143e-01 7.698381848423196949e-01 7.743361993936255239e-01 8.193163449066844795e-01 1.269117800037273147e+00 1.768897194626816161e+00 2.768455983805901965e+00 5.074727786440203658e+01 5.005487329949907576e+02 4.998563284300877967e+03 4.997870879735975177e+04
4.966911764705881915e-01 6.086924317670051598e-01 6.086976505515521163e-01 6.087446196124745024e-01 6.089533709943520945e-01 6.092143102216991402e-01 6.139112163139444078e-01 6.608802772363978617e-01 1.130570886460931845e+00 1.652449341154858420e+00 2.696206250542711569e+00 5.279653790115966672e+01 5.224871471256936957e+02 5.219393239371032905e+03 5.218845416182442568e+04
4.977941176470587759e-01 4.406763024683278962e-01 4.406817423386082955e-01 4.407307011711318889e-01 4.409482959823478043e-01 4.412202894963677124e-01 4.461161727487259476e-01 4.950750052723081884e-01 9.846633305081309295e-01 1.528650358547933852e+00 2.616624414627540141e+00 5.483937910644863223e+01 5.444277043422713405e+02 5.440310956700498537e+03 5.439914348028277163e+04
4.988970588235294157e-01 2.892092249143173865e-01 2.892148859719114729e-01 2.892658354902580831e-01 2.894922777940208136e-01 2.897753306737242407e-01 2.948702825083858170e-01 3.458198008550015801e-01 8.553149843211591552e-01 1.421420743728001090e+00 2.553632262541684739e+00 5.689978516559850164e+01 5.663949686317562282e+02 5.661346803293332414e+03 5.661086514990910655e+04
5.000000000000000000e-01 2.039263288725506607e-01 2.039322112254918495e-01 2.039851524019624385e-01 2.042204465196094942e-01 2.045145641666683001e-01 2.098086818137271381e-01 2.627498582843154074e-01 7.921616229901979889e-01 1.380396917107845178e+00 2.556867505343139779e+00 5.902745574063727929e+01 5.884392204465198120e+02 5.882556867505345508e+03 5.882373333809361066e+04
5.011029411764705843e-01 2.875514196844510817e-01 2.875575234472320663e-01 2.876124573122611494e-01 2.878566078235013648e-01 2.881617959625515923e-01 2.936551824654563547e-01 3.485890474945039230e-01 8.979276977849797170e-01 1.508303975885508352e+00 2.729056532086565845e+00 6.132517922973730862e+01 6.106638295202129711e+02 6.104050332424971202e+03 6.103791536147255101e+04
5.022058823529411686e-01 4.361239324573028542e-01 4.361302577508823775e-01 4.361871853930980869e-01 4.364401971362790178e-01 4.367564618152551814e-01 4.424492260368262930e-01 4.993768682525370206e-01 1.068653290409644629e+00 1.701182648361986072e+00 2.966241364266669400e+00 6.368905972769147183e+01 6.329654818847990327e+02 6.325729703455874187e+03 6.325337191916662414e+04
5.033088235294117530e-01 6.063689592980942011e-01 6.063755062499042170e-01 6.064344288161943597e-01 6.066963068885948829e-01 6.070236544790956756e-01 6.129159111081085021e-01 6.718384773982374325e-01 1.261064140299526404e+00 1.915759321300958717e+00 3.225149683303822901e+00 6.607588705944131391e+01 6.553015499607301990e+02 6.547558178973619761e+03 6.547012446910252038e+04
5.044117647058823373e-01 7.749476251422641182e-01 7.749543938862177850e-01 7.750153125818012301e-01 7.752860623399494555e-01 7.756244995376347928e-01 7.817163690959710864e-01 8.426350646793336896e-01 1.451822020512959943e+00 2.128696415883655657e+00 3.482445206625047529e+00 6.846238716221184006e+01 6.776493429958381967e+02 6.769518901332100540e+03 6.768821448469473398e+04
5.055147058823529216e-01 9.313896700889102709e-01 9.313966607654107221e-01 9.314595768539143394e-01 9.317392039139306137e-01 9.320887377389510675e-01 9.383803465893177931e-01 1.001296435092985604e+00 1.630457320129662602e+00 2.329524970170415266e+00 3.727660270251920149e+00 7.083815467416415856e+01 6.999990397108414300e+02 6.991607890077613774e+03 6.990769639374534017e+04
5.066176470588235059e-01 1.072992193873420375e+00 1.072999406629369545e+00 1.073064321432911639e+00 1.073352831670876917e+00 1.073713469468333681e+00 1.080204949822552996e+00 1.145119753364746806e+00 1.794267788786685358e+00 2.515543383699950120e+00 3.958094573526480531e+00 7.320055168519992606e+01 7.223485871071384281e+02 7.213828941326523818e+03 7.212863248352037044e+04
5.077205882352940902e-01 1.201250470555794703e+00 1.201257905544603544e+00 1.201324820443882224e+00 1.201622219996231866e+00 1.201993969436669030e+00 1.208685459364538639e+00 1.275600358643234511e+00 1.944749351430193229e+00 2.688248232304592200e+00 4.175245994053389254e+00 7.555113855799565670e+01 7.447001313449544568e+02 7.436190059214542089e+03 7.435108933791040909e+04
5.088235294117646745e-01 1.319463271584742303e+00 1.319470928966340884e+00 1.319539845400728106e+00 1.319846140664671541e+00 1.320229009744600779e+00 1.327120653183326837e+00 1.396037087570587643e+00 2.085201431443195474e+00 2.850939591301647980e+00 4.382415911018553878e+00 7.789327925743003789e+01 7.670576231300376548e+02 7.658701061856114393e+03 7.657513544911688950e+04
5.099264705882352589e-01 1.431220816516975303e+00 1.431228696457824467e+00 1.431299615925466506e+00 1.431614813559431099e+00 1.432008810601886895e+00 1.439100757366091887e+00 1.510020225008141148e+00 2.219214901428634423e+00 3.007208986340293322e+00 4.583197156163611119e+00 8.023062930768287515e+01 7.894253057281759993e+02 7.881372069933107014e+03 7.880083971198242216e+04
5.110294117647058432e-01 1.539539560117534567e+00 1.539547662790637039e+00 1.539620586848560180e+00 1.539944693772662632e+00 1.540349827427790697e+00 1.547642233220096308e+00 1.620566291143151760e+00 2.349806870373707390e+00 3.160074180629880214e+00 4.780608801142225417e+00 8.256627058573481293e+01 8.118068498162903097e+02 8.104212642121844510e+03 8.102827056517740129e+04
5.121323529411764275e-01 1.646455656303074555e+00 1.646463981887988037e+00 1.646538912152210044e+00 1.646871935548751775e+00 1.647288214794428773e+00 1.654781241216617182e+00 1.729711505438501051e+00 2.479014147657339517e+00 3.311572639011604480e+00 4.976689621720134404e+00 8.490230479172957700e+01 8.342049470105680484e+02 8.327231369198951143e+03 8.325749559108279936e+04
5.132352941176470118e-01 1.752929134800582878e+00 1.752937683483432707e+00 1.753014621629080061e+00 1.753356568943069238e+00 1.753784003085555598e+00 1.761477817650310085e+00 1.838415963297855615e+00 2.607797419773311365e+00 3.462665704746039630e+00 5.172402274691496160e+00 8.723975763207342027e+01 8.566212141075289992e+02 8.550435778862083680e+03 8.548858142640763253e+04
5.143382352941175961e-01 1.858944504155977784e+00 1.858953276129470256e+00 1.859032223890902502e+00 1.859383102830601597e+00 1.859821701505225189e+00 1.867716477648452944e+00 1.946664239080729386e+00 2.736141853403492696e+00 3.613339202651007831e+00 5.367733901146038100e+00 8.957867942890749191e+01 8.790562937516710917e+02 8.773832436979308113e+03 8.772159386925568106e+04
5.154411764705881804e-01 1.963721479886476162e+00 1.963730475349913629e+00 1.963811434520851051e+00 1.964171253058350386e+00 1.964621026230224832e+00 1.972716943323962191e+00 2.053676114261337116e+00 2.863267823635086806e+00 3.762814167383697228e+00 5.561906854880918516e+00 9.191835585474751724e+01 9.015100652284969556e+02 8.997427158965991111e+03 8.995659809634093835e+04
5.165441176470587648e-01 2.065972568885928506e+00 2.065981788045224032e+00 2.066064760478882878e+00 2.066433526850701252e+00 2.066894484815473554e+00 2.075191728181380313e+00 2.158164161840445239e+00 2.987888498431094053e+00 3.909804427976260044e+00 5.753636287066591137e+00 9.425756552340249073e+01 9.239819021140516497e+02 9.221225268020541989e+03 9.219365892708546016e+04
5.176470588235293491e-01 2.164162982796693058e+00 2.164172425864385740e+00 2.164257413473620328e+00 2.164635136181328523e+00 2.165107289565963988e+00 2.173606050489401920e+00 2.258593659723783009e+00 3.108469752067592573e+00 4.052776521338492088e+00 5.941390059880291119e+00 9.659483990988663038e+01 9.464709322536961054e+02 9.445231855691790770e+03 9.443284109007273219e+04
5.187499999999999334e-01 2.256743395490147464e+00 2.256753062685419309e+00 2.256840067442866360e+00 2.257226755253742390e+00 2.257710115017337316e+00 2.266410590762045096e+00 2.353415348209125568e+00 3.223462922679928067e+00 4.190182449869708670e+00 6.123621504249269876e+00 9.892869611446819533e+01 9.689762705852706404e+02 9.669452015293294608e+03 9.667420946237354656e+04
5.198529411764705177e-01 2.342337930455193895e+00 2.342347822003886471e+00 2.342436845942120094e+00 2.342832507889824889e+00 2.343327085324455883e+00 2.352229479147813773e+00 2.441253417381394009e+00 3.331492799717197251e+00 4.320647668979200162e+00 6.298957407503205985e+00 1.012578248566554890e+02 9.914972071924582906e+02 9.893891030550485084e+03 9.891782926413076348e+04
5.209558823529411020e-01 2.419878931958974633e+00 2.419889048093606831e+00 2.419980093305295732e+00 2.420384738690579685e+00 2.420890545422184736e+00 2.429995066591077446e+00 2.521040278280002322e+00 3.431492395169253307e+00 4.443105858379531981e+00 6.466332784800090216e+00 1.035812252529868545e+02 1.014033342142237757e+03 1.011855451103474843e+04 1.011637661999598495e+05
5.220588235294116863e-01 2.488686955713588667e+00 2.488697296673374471e+00 2.488790365311447150e+00 2.489204003702881973e+00 2.489721051692175280e+00 2.499027915499453023e+00 2.592096553572233564e+00 3.522782934300037638e+00 4.556878912886485722e+00 6.625070870059383665e+00 1.058982848143584761e+02 1.036584665542162384e+03 1.034344847282020237e+04 1.034120865456005849e+05
5.231617647058822707e-01 2.548499379033106749e+00 2.548509945063975213e+00 2.548605039341790501e+00 2.549027680576525956e+00 2.549555982119945163e+00 2.559065409901490895e+00 2.654159687716949989e+00 3.605102465871538708e+00 4.661705552709970668e+00 6.774911726386834587e+00 1.082088080628763009e+02 1.059151586217465137e+03 1.056857936776335191e+04 1.056628571832222224e+05
5.242647058823528550e-01 2.599454402414670628e+00 2.599465193769284532e+00 2.599562315960808334e+00 2.599993970145359601e+00 2.600533537876048129e+00 2.610245757028446079e+00 2.707367948552423353e+00 3.678589863792198322e+00 4.757725325169725572e+00 6.915996247924780960e+00 1.105130005401674111e+02 1.081734915779942185e+03 1.079395406817768890e+04 1.079161455921551678e+05
5.253676470588235503e-01 2.642039280351842656e+00 2.642050297289618932e+00 2.642149449729607191e+00 2.642590127240665776e+00 2.643140974129488896e+00 2.653056218128303279e+00 2.752208658116451101e+00 3.743733057997927105e+00 4.845426835644011554e+00 7.048814390936180452e+00 1.128114170449602796e+02 1.104335816926436337e+03 1.101957981574119731e+04 1.101720198038888047e+05
5.264705882352940236e-01 2.677012629933645638e+00 2.677023872720777575e+00 2.677125057804964126e+00 2.677574769290238521e+00 2.678136908646830960e+00 2.688255417065501085e+00 2.789440501252199667e+00 3.801291343119185040e+00 4.925570056304724886e+00 7.174127482675803691e+00 1.151048839484875685e+02 1.126955725815472988e+03 1.124546414448532778e+04 1.124305483311838761e+05
5.275735294117647189e-01 2.705310840555515739e+00 2.705322309464992969e+00 2.705425529650286265e+00 2.705884286029368369e+00 2.706457731503220554e+00 2.716779750032564777e+00 2.819999935326004348e+00 3.852201788260401827e+00 4.999092735965287915e+00 7.292874631375060979e+00 1.173944056110441494e+02 1.149596258545441970e+03 1.147161478788941895e+04 1.146918000813291874e+05
5.286764705882351922e-01 2.727948137411296159e+00 2.727959832722927747e+00 2.728065090527611147e+00 2.728532902992871101e+00 2.729117668574445599e+00 2.739643449042791001e+00 2.844901253726245471e+00 3.897479300560790172e+00 5.067010463710284185e+00 7.406072790009272211e+00 1.196810644523606868e+02 1.172259111286905181e+03 1.169803957963235189e+04 1.169558442630868085e+05
5.297794117647058876e-01 2.745918900197904300e+00 2.745930822198341836e+00 2.746038120202281441e+00 2.746515000219789560e+00 2.747111100241674819e+00 2.757840900635608605e+00 2.865138904574946022e+00 3.938118943968323293e+00 5.130318987738741399e+00 7.514719075279579386e+00 1.219659232772397814e+02 1.194945962670616609e+03 1.192474635660438616e+04 1.192227502959420672e+05
5.308823529411764719e-01 2.760109548436518345e+00 2.760121697419280373e+00 2.760231038264137737e+00 2.760716997574615306e+00 2.761324446712712266e+00 2.772258531198459330e+00 2.881599376055927308e+00 3.975007824630608866e+00 5.189906100824700275e+00 7.619702653212881316e+00 1.242499371678455873e+02 1.217658385742527344e+03 1.215174287148934491e+04 1.214925877289575146e+05
5.319852941176470562e-01 2.771225797162079729e+00 2.771238173427574836e+00 2.771349559817029018e+00 2.771844610436826173e+00 2.772463423711572172e+00 2.783602062657004605e+00 2.894988452111330712e+00 4.008852346654587784e+00 5.246478896147095838e+00 7.721731995132111948e+00 1.265338807464128905e+02 1.240397775289670335e+03 1.237903672072224253e+04 1.237654261750479782e+05
5.330882352941176405e-01 2.779739464184844522e+00 2.779752068040397095e+00 2.779865502740369809e+00 2.780369656962471403e+00 2.780999849740098284e+00 2.792343319737383034e+00 2.905778019710231419e+00 4.040125019438713494e+00 5.300510574692582466e+00 7.821281685200321299e+00 1.288182949895717684e+02 1.263165294718053929e+03 1.260663529200287849e+04 1.260413352648511063e+05
5.341911764705882248e-01 2.785857358985427190e+00 2.785870190745303621e+00 2.785985676584192383e+00 2.786498946979254043e+00 2.787140534973080896e+00 2.798689118861964253e+00 2.914174957750796935e+00 4.069033346639121973e+00 5.352209334292817644e+00 7.918561309600208098e+00 1.311034561243549490e+02 1.285961845012680669e+03 1.283454573389593861e+04 1.283203846227285103e+05
5.352941176470588092e-01 2.789513175261590483e+00 2.789526235247025809e+00 2.789643775115943303e+00 2.790166174533353693e+00 2.790819173805116904e+00 2.802573160696855137e+00 2.920113029614237021e+00 4.095511718788056754e+00 5.401510262314523025e+00 8.013507349367454680e+00 1.333893675279082061e+02 1.308788056701727783e+03 1.306277494843992281e+04 1.306026438658218831e+05
5.363970588235293935e-01 2.790381802938934896e+00 2.790395091478159451e+00 2.790514688331178661e+00 2.791046229900153719e+00 2.791710656861372541e+00 2.803670342163312235e+00 2.923267195182710498e+00 4.119235725376689139e+00 5.448089647814443381e+00 8.105797492689951866e+00 1.356757740467143378e+02 1.331644304240693145e+03 1.329132960618047946e+04 1.328881826255783380e+05
5.374999999999999778e-01 2.787914118371269012e+00 2.787927635799536397e+00 2.788049292653944633e+00 2.788589989784647560e+00 2.789265861198026109e+00 2.801431546638838199e+00 2.923088401046959994e+00 4.139656945128177945e+00 5.491399771885086878e+00 8.194885425398904744e+00 1.379621967940621801e+02 1.354530740875280117e+03 1.352021618168746136e+04 1.351770705898092710e+05
5.386029411764705621e-01 2.781389140679054961e+00 2.781402887338672247e+00 2.781526607275227825e+00 2.782076473659920168e+00 2.782763806640785376e+00 2.795135800296357775e+00 2.918855736852082217e+00 4.156055102409326629e+00 5.530721064139598298e+00 8.280052987600141634e+00 1.402479853137062378e+02 1.377447350870950686e+03 1.374944100644339596e+04 1.374693775621678506e+05
5.397058823529411464e-01 2.769979486027195126e+00 2.769993462267550832e+00 2.770119248430750414e+00 2.770678298044972454e+00 2.771377110062750226e+00 2.783955726382744800e+00 2.909741889582692309e+00 4.167603521582167403e+00 5.565227557137139236e+00 8.360475628247083790e+00 1.425323830415243833e+02 1.400394015040999420e+03 1.397901033503574763e+04 1.397651735349832452e+05
5.408088235294117307e-01 2.752825330696814010e+00 2.752839536874408743e+00 2.752967392472759123e+00 2.753535639576540461e+00 2.754245948456267357e+00 2.767031508291347031e+00 2.894887106642143326e+00 4.173443090150108503e+00 5.594060849603401664e+00 8.435296368509989762e+00 1.448146012760262238e+02 1.423370584783990807e+03 1.420893041986363642e+04 1.420645287706601084e+05
5.419117647058823151e-01 2.729111621881474825e+00 2.729126058359952367e+00 2.729255986666249800e+00 2.729833445805348813e+00 2.730555269729222356e+00 2.743548100358951025e+00 2.873476406656238602e+00 4.172759469629113482e+00 5.616407317376752140e+00 8.503703012872030342e+00 1.470938963966453343e+02 1.446376959369520137e+03 1.443920758909826873e+04 1.443675138863857428e+05
5.430147058823528994e-01 2.698143060212267130e+00 2.698157727362446412e+00 2.698289731714060835e+00 2.698876417721235210e+00 2.699609775230203290e+00 2.712810210391628285e+00 2.844814562005878678e+00 4.164858078148384379e+00 5.631573096084502517e+00 8.565003131956737903e+00 1.493696448538240418e+02 1.469413160996329907e+03 1.466984832242138873e+04 1.466741999366719683e+05
5.441176470588234837e-01 2.659411423036747824e+00 2.659426321236655344e+00 2.659560405035824804e+00 2.660156333032132281e+00 2.660901243027516738e+00 2.674309622944435194e+00 2.808393422113623306e+00 4.149231413805503976e+00 5.639051404574258797e+00 8.618691386111770214e+00 1.516414104999122969e+02 1.492479402191792360e+03 1.490085931911059379e+04 1.489846584882985917e+05


==> dat/l2proj1d_midnode_p1.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 6.795168054342294595e-02 7.710894089438280474e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.350721822997721575e-02 1.583606676426267679e-02 2.330778644719314396e+00 2.283684097596144991e+00
1.600000000000000000e+01 6.250000000000000000e-02 3.211185185533940722e-03 4.037410603834034814e-03 2.072552815432395779e+00 1.971711833658136293e+00
3.200000000000000000e+01 3.125000000000000000e-02 7.930559235750847666e-04 1.014307814637684232e-03 2.017611357586797105e+00 1.992934778856743305e+00
6.400000000000000000e+01 1.562500000000000000e-02 1.976641640110551813e-04 2.538875243242631015e-04 2.004371265419250037e+00 1.998234127378792691e+00
1.280000000000000000e+02 7.812500000000000000e-03 4.937869023804465889e-05 6.349130540705907758e-05 2.001090863144709964e+00 1.999558558984270595e+00
2.560000000000000000e+02 3.906250000000000000e-03 1.234234028140546142e-05 1.587404058564235434e-05 2.000272594022514561e+00 1.999889641444116073e+00
5.120000000000000000e+02 1.953125000000000000e-03 3.085439336450254444e-06 3.968586039364748766e-06 2.000068140899339042e+00 1.999972410466990258e+00
1.024000000000000000e+03 9.765625000000000000e-04 7.713507262697892266e-07 9.921512532008078935e-07 2.000017034743835076e+00 1.999993102626501651e+00


==> dat/l2proj1d_midnode_p2.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.715557408870402353e-03 4.316909986920958869e-03 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.797487862176553198e-03 2.095465750695094109e-03 1.047596631809171397e+00 1.042728069525090007e+00
1.600000000000000000e+01 6.250000000000000000e-02 2.129007805261332259e-04 2.677775130595186652e-04 3.077728884620590577e+00 2.968164222755453885e+00
3.200000000000000000e+01 3.125000000000000000e-02 2.626631772732460930e-05 3.365712609572454639e-05 3.018895370461832428e+00 2.992050915046628567e+00
6.400000000000000000e+01 1.562500000000000000e-02 3.272629781781072953e-06 4.212938160166855617e-06 3.004691652382527778e+00 2.998013349035308472e+00
1.280000000000000000e+02 7.812500000000000000e-03 4.087468406982727090e-07 5.267985806500658277e-07 3.001170921033544214e+00 2.999503375712381015e+00
2.560000000000000000e+02 3.906250000000000000e-03 5.108299358661548928e-08 6.585548978510684837e-08 3.000292601680839333e+00 2.999875843324065539e+00
5.120000000000000000e+02 1.953125000000000000e-03 6.385050643242994211e-09 8.232113459732389832e-09 3.000073105056558553e+00 2.999968938583129852e+00


==> dat/l2proj1d_midnode_p3.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.705324449807648884e-03 4.315899082394051428e-03 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.773841547003042647e-04 2.082749316987626473e-04 4.384650826925294176e+00 4.373100021160987616e+00
1.600000000000000000e+01 6.250000000000000000e-02 1.044935802569968304e-05 1.326316531213715144e-05 4.085390927230402092e+00 3.972992177657328927e+00
3.200000000000000000e+01 3.125000000000000000e-02 6.436613811428534446e-07 8.328321171199329073e-07 4.020968588757271256e+00 3.993255606344082942e+00
6.400000000000000000e+01 1.562500000000000000e-02 4.008243903924752853e-08 5.211285973258056790e-08 4.005259706460669200e+00 3.998314374388726833e+00
1.280000000000000000e+02 7.812500000000000000e-03 2.502868121095646177e-09 3.258005170328259381e-09 4.001316119083639045e+00 3.999578627443822310e+00
2.560000000000000000e+02 3.906250000000000000e-03 1.563950594413474843e-10 2.036401877160458393e-10 4.000315432438800833e+00 3.999894687658907433e+00


==> dat/l2proj1d_midnode_p4.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 8.059696845882225033e-05 9.225640134369911152e-05 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.481832579492888623e-05 1.649566702974691114e-05 2.443343116652776370e+00 2.483561901268775962e+00
1.600000000000000000e+01 6.250000000000000000e-02 4.352877349628279241e-07 5.239067116784976020e-07 5.089269277861736107e+00 4.976633362389240922e+00
3.200000000000000000e+01 3.125000000000000000e-02 1.339910348845695228e-08 1.643844890189255005e-08 5.021760989377741069e+00 4.994163863414503801e+00
6.400000000000000000e+01 1.562500000000000000e-02 4.171556189476845177e-10 5.142211386232203433e-10 5.005406987221395987e+00 4.998541447733940046e+00
1.280000000000000000e+02 7.812500000000000000e-03 1.302409311207912932e-11 1.607340109411512166e-11 5.001330854152372218e+00 4.999641780429053384e+00


==> dat/l2proj1d_midnode_p5.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 8.059803271017425340e-05 9.225640105753679589e-05 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 9.455424822082644762e-07 1.086221276528712213e-06 6.413458536337690141e+00 6.408259080872607427e+00
1.600000000000000000e+01 6.250000000000000000e-02 1.385483358084857568e-08 1.721579153821473992e-08 6.092680991454744621e+00 5.979441703566886979e+00
3.200000000000000000e+01 3.125000000000000000e-02 2.131156201460846342e-10 2.699559634802570247e-10 6.022609233353838576e+00 5.994864616557838310e+00
6.400000000000000000e+01 1.562500000000000000e-02 3.316804730976638889e-12 4.221831242569401731e-12 6.005698448626024089e+00 5.998711365251174321e+00


==> dat/l2proj1d_midnode_p6.dev_from_mean.cnvg.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 9.735730880552018588e-07 1.038816069264851388e-06 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 5.209155492722286427e-08 6.121834404052319750e-08 4.224167881844852701e+00 4.084832405459835947e+00
1.600000000000000000e+01 6.250000000000000000e-02 3.808703190465305466e-10 4.843864080910240546e-10 7.095605827713606040e+00 6.981661826690679362e+00
3.200000000000000000e+01 3.125000000000000000e-02 2.927434018302804951e-12 3.796364016430540214e-12 7.023519399796176899e+00 6.995396240682574707e+00


==> dat/l2proj1d_p1.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 1.759084264563538780e-01 2.716646881952864412e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 4.257853279804302282e-02 7.617079299268454673e-02 2.046626450861069646e+00 1.834517231455617736e+00
1.600000000000000000e+01 6.250000000000000000e-02 7.880343013824158555e-03 2.275382360840895804e-02 2.433795903743863676e+00 1.743128915575167470e+00
3.200000000000000000e+01 3.125000000000000000e-02 1.496713971427046002e-03 5.896479104820083646e-03 2.396459885940717349e+00 1.948183342532764373e+00
6.400000000000000000e+01 1.562500000000000000e-02 2.878625227213823493e-04 2.158847972978961052e-03 2.378346662934685440e+00 1.449592100336200229e+00
1.280000000000000000e+02 7.812500000000000000e-03 6.213520856484979881e-05 7.098064269404163974e-04 2.211897074116729200e+00 1.604764109270885530e+00
2.560000000000000000e+02 3.906250000000000000e-03 1.413355524322296283e-05 1.859673951416976453e-04 2.136286579249332185e+00 1.932375935307969472e+00
5.120000000000000000e+02 1.953125000000000000e-03 3.345376907152969452e-06 5.357018713739440419e-05 2.078883749404713654e+00 1.795547461065116757e+00
1.024000000000000000e+03 9.765625000000000000e-04 8.430987786036910090e-07 1.089456561489568508e-06 1.988395187071552161e+00 5.619749755874812180e+00


==> dat/l2proj1d_p1.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 1.759084264563538780e-01 2.716646881952864412e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 9.822633991021129107e-02 1.577732662942196440e-01 8.406427453855660481e-01 7.839742815517425356e-01
1.600000000000000000e+01 6.250000000000000000e-02 3.521286860344904207e-02 9.355187728944550085e-02 1.480007182078559858e+00 7.540142611105945525e-01
3.200000000000000000e+01 3.125000000000000000e-02 1.458509323563799906e-02 6.424237863620473055e-02 1.271608151875739834e+00 5.422412930465668746e-01
6.400000000000000000e+01 1.562500000000000000e-02 6.537384420385676173e-03 4.528005488400942136e-02 1.157709168590525861e+00 5.046496041601746807e-01
1.280000000000000000e+02 7.812500000000000000e-03 3.077871741071661754e-03 3.202073482170637864e-02 1.086780421097550464e+00 4.998692912180996428e-01
2.560000000000000000e+02 3.906250000000000000e-03 1.490869331666681234e-03 2.264816389433248894e-02 1.045779296835484429e+00 4.996123211314492663e-01
5.120000000000000000e+02 1.953125000000000000e-03 7.333663415420741891e-04 1.601727472666181554e-02 1.023547858106545361e+00 4.997653945071435233e-01
1.024000000000000000e+03 9.765625000000000000e-04 3.636592032196527577e-04 1.132688407743817974e-02 1.011946966453961538e+00 4.998776565253397752e-01


==> dat/l2proj1d_p2.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 1.200414265890523274e-01 1.652586137909564934e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.552842924463574206e-02 4.560424758870977591e-02 2.950548560811218302e+00 1.857485362763652281e+00
1.600000000000000000e+01 6.250000000000000000e-02 1.200085150557884776e-03 9.205861594309116755e-03 3.693703224195064916e+00 2.308543545938739783e+00
3.200000000000000000e+01 3.125000000000000000e-02 9.421399922496222700e-05 1.466223762999280082e-03 3.671051518568735350e+00 2.650447459987143706e+00
6.400000000000000000e+01 1.562500000000000000e-02 7.569569081672931558e-06 3.059861753836827904e-04 3.637658366995650372e+00 2.260566914730941068e+00
1.280000000000000000e+02 7.812500000000000000e-03 7.216883430218565969e-07 6.775511526570436138e-05 3.390763316087539447e+00 2.175064698730649226e+00
2.560000000000000000e+02 3.906250000000000000e-03 9.150805225651285504e-08 1.253495379787197654e-07 2.979405347874469534e+00 9.078229379996420434e+00
5.120000000000000000e+02 1.953125000000000000e-03 9.020745681514731986e-09 1.245199541382635516e-08 3.342580098057457150e+00 3.331507822928871043e+00


==> dat/l2proj1d_p2.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 1.200414265890523274e-01 1.652586137909564934e-01 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 3.836349457436451227e-02 9.472154322464340637e-02 1.645726321152722438e+00 8.029609804456986355e-01
1.600000000000000000e+01 6.250000000000000000e-02 1.948773410530101058e-02 6.918905656512375213e-02 9.771677890145467060e-01 4.531487169056735431e-01
3.200000000000000000e+01 3.125000000000000000e-02 9.440128184582719656e-03 4.952042474263413513e-02 1.045687999317060246e+00 4.825201801901098375e-01
6.400000000000000000e+01 1.562500000000000000e-02 4.683252516714853791e-03 3.515221110434840757e-02 1.011295620691913033e+00 4.944082498616399479e-01
1.280000000000000000e+02 7.812500000000000000e-03 2.338763513198889414e-03 2.489524423332083181e-02 1.001764839665143292e+00 4.977452699646047751e-01
2.560000000000000000e+02 3.906250000000000000e-03 1.169648610426154414e-03 1.761643390623303038e-02 9.996708134280477553e-01 4.989482598135457914e-01
5.120000000000000000e+02 1.953125000000000000e-03 5.850281697145229493e-04 1.246115289447034813e-02 9.994971770979164116e-01 4.994843577714532801e-01


==> dat/l2proj1d_p3.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 4.303423093094660423e-02 9.307518662506665541e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 9.042506046425938249e-03 3.098072226879954733e-02 2.250690123833803291e+00 1.587025825049809713e+00
1.600000000000000000e+01 6.250000000000000000e-02 4.209577221948904396e-04 8.272762464085318262e-03 4.424975405246545535e+00 1.904929715035831528e+00
3.200000000000000000e+01 3.125000000000000000e-02 6.797308734077887052e-06 4.877432030777903785e-04 5.952567885401031766e+00 4.084175485150497664e+00
6.400000000000000000e+01 1.562500000000000000e-02 2.149208718616326763e-07 5.135199327731662839e-05 4.983086150768201605e+00 3.247629586019052716e+00
1.280000000000000000e+02 7.812500000000000000e-03 1.458908037080382810e-08 2.276703309244344068e-08 3.880844745389284256e+00 1.113925826434855537e+01
2.560000000000000000e+02 3.906250000000000000e-03 3.866766184822963435e-10 1.198185224104974347e-09 5.237617604631707557e+00 4.248023444874627685e+00


==> dat/l2proj1d_p3.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 4.303423093094660423e-02 9.307518662506665541e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 2.591966866607733205e-02 7.244135469626125645e-02 7.314374102965055524e-01 3.615830780351214080e-01
1.600000000000000000e+01 6.250000000000000000e-02 1.268769383024508438e-02 5.243729084885181274e-02 1.030617413656257586e+00 4.662203745557203516e-01
3.200000000000000000e+01 3.125000000000000000e-02 6.373681063169664776e-03 3.735149624605357821e-02 9.932311284917753058e-01 4.894271148213732436e-01
6.400000000000000000e+01 1.562500000000000000e-02 3.204604107661057806e-03 2.650198027083286445e-02 9.919806896419784970e-01 4.950658722048838500e-01
1.280000000000000000e+02 7.812500000000000000e-03 1.607567626293377036e-03 1.877155571342111265e-02 9.952667099596914646e-01 4.975519441413714938e-01
2.560000000000000000e+02 3.906250000000000000e-03 8.051486553023153372e-04 1.328474048095490238e-02 9.975523503684090576e-01 4.987781751912038763e-01


==> dat/l2proj1d_p4.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.481969710327105505e-02 8.821705240945351689e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 6.677120559484575786e-03 2.514496402771394454e-02 2.382605658714155972e+00 1.810788067056958051e+00
1.600000000000000000e+01 6.250000000000000000e-02 8.896724146210569862e-05 4.273849125908570599e-03 6.229808058406161031e+00 2.556661605066300247e+00
3.200000000000000000e+01 3.125000000000000000e-02 7.696384811057368670e-07 2.287484237112278598e-04 6.852949476218912928e+00 4.223702272288580417e+00
6.400000000000000000e+01 1.562500000000000000e-02 nan nan nan nan
1.280000000000000000e+02 7.812500000000000000e-03 1.352267140546071918e-10 1.726558132931780614e-09 nan nan


==> dat/l2proj1d_p4.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.481969710327105505e-02 8.821705240945351689e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.747328168847360474e-02 6.311757850693280880e-02 9.947530641782040828e-01 4.830156988501827509e-01
1.600000000000000000e+01 6.250000000000000000e-02 8.925302726819218935e-03 4.482970487390660480e-02 9.691775806973863538e-01 4.935868559436066283e-01
3.200000000000000000e+01 3.125000000000000000e-02 4.519868430033064516e-03 3.177726936216824366e-02 9.816203255583285658e-01 4.964598433150195222e-01
6.400000000000000000e+01 1.562500000000000000e-02 2.275798734145053227e-03 2.249881331466499143e-02 9.899078024813842136e-01 4.981462490189456638e-01
1.280000000000000000e+02 7.812500000000000000e-03 1.141903514739192995e-03 1.591948663807003089e-02 9.949322198267059880e-01 4.990550959547630505e-01


==> dat/l2proj1d_p5.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.038611056521143064e-02 8.794301554038699842e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 2.811346639998696991e-03 2.413538987139465103e-02 3.434078766524075288e+00 1.865418871423991432e+00
1.600000000000000000e+01 6.250000000000000000e-02 5.282619669463947014e-05 2.375866592334590147e-03 5.733863994726666746e+00 3.344624397042078368e+00
3.200000000000000000e+01 3.125000000000000000e-02 1.236441640371009476e-07 1.125979529554243489e-04 8.738915587683921515e+00 4.399201325016096398e+00
6.400000000000000000e+01 1.562500000000000000e-02 2.912709303325431653e-09 3.750811695130982146e-08 5.407688612795946703e+00 1.155169014273888806e+01


==> dat/l2proj1d_p5.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.038611056521143064e-02 8.794301554038699842e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.494328134088153404e-02 6.256649410527727329e-02 1.023915042033616274e+00 4.911787376730419319e-01
1.600000000000000000e+01 6.250000000000000000e-02 7.403900812606330900e-03 4.425285294439659789e-02 1.013139505894518066e+00 4.996197977825562186e-01
3.200000000000000000e+01 3.125000000000000000e-02 3.691239297209018486e-03 3.129252648365239003e-02 1.004180299817517774e+00 4.999523245118271397e-01
6.400000000000000000e+01 1.562500000000000000e-02 1.842988437304125034e-03 2.212733740089899495e-02 1.002058248558833409e+00 4.999882820172331099e-01


==> dat/l2proj1d_p6.dev_from_mean.cnvg_amrmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.319053637153967368e-02 8.474857343997131698e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 2.214705843901413566e-03 2.074539512420490658e-02 3.905584945499658289e+00 2.030397948227814720e+00
1.600000000000000000e+01 6.250000000000000000e-02 2.820574858984224633e-05 2.339007006837349415e-03 6.294982056209337706e+00 3.148823046942957671e+00
3.200000000000000000e+01 3.125000000000000000e-02 nan nan nan nan


==> dat/l2proj1d_p6.dev_from_mean.cnvg_fixmsh.dat <==
# nel h L1err L2err L1slp L2slp
4.000000000000000000e+00 2.500000000000000000e-01 3.319053637153967368e-02 8.474857343997131698e-02 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.250000000000000000e-01 1.666120809407811362e-02 6.090556052170470469e-02 9.942789306613138978e-01 4.766151352768265292e-01
1.600000000000000000e+01 6.250000000000000000e-02 8.325827913806630245e-03 4.332976880917097096e-02 1.000827368542565932e+00 4.912154095377270213e-01
3.200000000000000000e+01 3.125000000000000000e-02 4.161401396889737557e-03 3.072168159467932730e-02 1.000524286445649169e+00 4.961013527962822023e-01


==> dat/l2proj1d_xskel_fullsp_nel0005_p1.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.34575093)
(  0.25014147,  -0.34635330)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25014147,  -0.65439164)
(  0.49999318,  -0.65396889)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999318,  -0.89643162)
(  0.49999280,   0.82987328)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999280,   0.65399504)
(  0.74997739,   0.65412134)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.74997739,   0.34601689)
(  1.00000000,   0.34592009)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25014147,  -1.00000000)
(  0.25014147,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999318,  -1.00000000)
(  0.49999318,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999280,  -1.00000000)
(  0.49999280,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.74997739,  -1.00000000)
(  0.74997739,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.32513322)
(  0.26430946,  -0.38877924)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26430946,  -0.63387055)
(  0.45308749,  -0.74530148)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.45308749,  -0.64175034)
(  0.49999914,  -0.50140907)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999914,   0.65403576)
(  0.75000279,   0.65404757)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75000279,   0.34594439)
(  1.00000000,   0.34595637)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26430946,  -1.00000000)
(  0.26430946,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.45308749,  -1.00000000)
(  0.45308749,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999914,  -1.00000000)
(  0.49999914,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75000279,  -1.00000000)
(  0.75000279,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.34384113)
(  0.25147484,  -0.35018803)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25147484,  -0.53101097)
(  0.37786591,  -0.79455496)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.37786591,  -0.79041076)
(  0.49999954,  -0.52320393)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999954,   0.65405821)
(  0.75001331,   0.65401382)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75001331,   0.34591436)
(  1.00000000,   0.34597138)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25147484,  -1.00000000)
(  0.25147484,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.37786591,  -1.00000000)
(  0.37786591,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999954,  -1.00000000)
(  0.49999954,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75001331,  -1.00000000)
(  0.75001331,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p1.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.34595223)
(  0.25000010,  -0.34595267)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25000010,  -0.65404782)
(  0.49999992,  -0.65404769)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999992,   0.56546069)
(  0.67777666,   0.79367650)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.67777666,   0.71665476)
(  0.82222324,   0.28334551)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82222324,   0.20632450)
(  1.00000000,   0.43453729)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25000010,  -1.00000000)
(  0.25000010,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999992,  -1.00000000)
(  0.49999992,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.67777666,  -1.00000000)
(  0.67777666,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82222324,  -1.00000000)
(  0.82222324,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p1.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.41090065)
(  0.20000006,  -0.23333069)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20000006,  -0.37749665)
(  0.40000027,  -0.84238096)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40000027,  -1.01822919)
(  0.60000000,   1.01823111)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.60000000,   0.84238079)
(  0.79999989,   0.37749665)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79999989,   0.23333078)
(  1.00000000,   0.41090059)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20000006,  -1.00000000)
(  0.20000006,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40000027,  -1.00000000)
(  0.40000027,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.60000000,  -1.00000000)
(  0.60000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79999989,  -1.00000000)
(  0.79999989,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p3.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.51261873)
(  0.01315789,  -0.46122937)
(  0.02631579,  -0.41554995)
(  0.03947368,  -0.37558045)
(  0.05263158,  -0.34132088)
(  0.06578947,  -0.31277123)
(  0.07894737,  -0.28993152)
(  0.09210526,  -0.27280173)
(  0.10526316,  -0.26138188)
(  0.11842105,  -0.25567195)
(  0.13157895,  -0.25567195)
(  0.14473684,  -0.26138188)
(  0.15789474,  -0.27280173)
(  0.17105263,  -0.28993152)
(  0.18421053,  -0.31277123)
(  0.19736842,  -0.34132088)
(  0.21052632,  -0.37558045)
(  0.22368421,  -0.41554995)
(  0.23684211,  -0.46122937)
(  0.25000000,  -0.51261873)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25000000,  -0.48738127)
(  0.26315789,  -0.53877063)
(  0.27631579,  -0.58445005)
(  0.28947368,  -0.62441955)
(  0.30263158,  -0.65867912)
(  0.31578947,  -0.68722877)
(  0.32894737,  -0.71006848)
(  0.34210526,  -0.72719827)
(  0.35526316,  -0.73861812)
(  0.36842105,  -0.74432805)
(  0.38157895,  -0.74432805)
(  0.39473684,  -0.73861812)
(  0.40789474,  -0.72719827)
(  0.42105263,  -0.71006848)
(  0.43421053,  -0.68722877)
(  0.44736842,  -0.65867912)
(  0.46052632,  -0.62441955)
(  0.47368421,  -0.58445005)
(  0.48684211,  -0.53877062)
(  0.50000000,  -0.48738127)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)
(  0.50000000,  -0.00000000)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000000,   0.48738127)
(  0.51315790,   0.53877063)
(  0.52631579,   0.58445005)
(  0.53947368,   0.62441955)
(  0.55263158,   0.65867913)
(  0.56578947,   0.68722877)
(  0.57894737,   0.71006848)
(  0.59210526,   0.72719827)
(  0.60526316,   0.73861812)
(  0.61842105,   0.74432805)
(  0.63157895,   0.74432805)
(  0.64473684,   0.73861812)
(  0.65789474,   0.72719827)
(  0.67105263,   0.71006848)
(  0.68421053,   0.68722877)
(  0.69736842,   0.65867912)
(  0.71052632,   0.62441955)
(  0.72368421,   0.58445005)
(  0.73684211,   0.53877063)
(  0.75000000,   0.48738127)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75000000,   0.51261873)
(  0.76315789,   0.46122937)
(  0.77631579,   0.41554995)
(  0.78947368,   0.37558045)
(  0.80263158,   0.34132088)
(  0.81578947,   0.31277123)
(  0.82894737,   0.28993152)
(  0.84210526,   0.27280173)
(  0.85526316,   0.26138188)
(  0.86842105,   0.25567195)
(  0.88157895,   0.25567195)
(  0.89473684,   0.26138188)
(  0.90789474,   0.27280173)
(  0.92105263,   0.28993152)
(  0.93421053,   0.31277123)
(  0.94736842,   0.34132088)
(  0.96052632,   0.37558045)
(  0.97368421,   0.41554995)
(  0.98684211,   0.46122937)
(  1.00000000,   0.51261873)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25000000,  -1.00000000)
(  0.25000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000000,  -1.00000000)
(  0.50000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000000,  -1.00000000)
(  0.50000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75000000,  -1.00000000)
(  0.75000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.51342409)
(  0.01336407,  -0.46073199)
(  0.02672814,  -0.41410882)
(  0.04009221,  -0.37352935)
(  0.05345627,  -0.33896834)
(  0.06682034,  -0.31040054)
(  0.08018441,  -0.28780074)
(  0.09354848,  -0.27114368)
(  0.10691255,  -0.26040414)
(  0.12027662,  -0.25555688)
(  0.13364068,  -0.25657665)
(  0.14700475,  -0.26343823)
(  0.16036882,  -0.27611638)
(  0.17373289,  -0.29458586)
(  0.18709696,  -0.31882144)
(  0.20046103,  -0.34879787)
(  0.21382510,  -0.38448993)
(  0.22718916,  -0.42587238)
(  0.24055323,  -0.47291997)
(  0.25391730,  -0.52560748)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25391730,  -0.50880683)
(  0.26359570,  -0.54181836)
(  0.27327411,  -0.57296436)
(  0.28295251,  -0.60209542)
(  0.29263092,  -0.62906212)
(  0.30230932,  -0.65371504)
(  0.31198773,  -0.67590475)
(  0.32166613,  -0.69548184)
(  0.33134453,  -0.71229690)
(  0.34102294,  -0.72620049)
(  0.35070134,  -0.73704321)
(  0.36037975,  -0.74467564)
(  0.37005815,  -0.74894834)
(  0.37973655,  -0.74971192)
(  0.38941496,  -0.74681694)
(  0.39909336,  -0.74011398)
(  0.40877177,  -0.72945364)
(  0.41845017,  -0.71468648)
(  0.42812857,  -0.69566310)
(  0.43780698,  -0.67223407)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.43780698,  -0.67608693)
(  0.44108031,  -0.66864898)
(  0.44435365,  -0.66091971)
(  0.44762698,  -0.65291456)
(  0.45090031,  -0.64464898)
(  0.45417365,  -0.63613840)
(  0.45744698,  -0.62739828)
(  0.46072032,  -0.61844405)
(  0.46399365,  -0.60929115)
(  0.46726699,  -0.59995502)
(  0.47054032,  -0.59045111)
(  0.47381365,  -0.58079486)
(  0.47708699,  -0.57100171)
(  0.48036032,  -0.56108710)
(  0.48363366,  -0.55106647)
(  0.48690699,  -0.54095527)
(  0.49018032,  -0.53076894)
(  0.49345366,  -0.52052291)
(  0.49672699,  -0.51023264)
(  0.50000033,  -0.49991355)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000033,   0.48738485)
(  0.51315870,   0.53877564)
(  0.52631708,   0.58445599)
(  0.53947546,   0.62442592)
(  0.55263383,   0.65868547)
(  0.56579221,   0.68723464)
(  0.57895059,   0.71007348)
(  0.59210896,   0.72720199)
(  0.60526734,   0.73862022)
(  0.61842572,   0.74432819)
(  0.63158409,   0.74432591)
(  0.64474247,   0.73861342)
(  0.65790085,   0.72719074)
(  0.67105922,   0.71005790)
(  0.68421760,   0.68721492)
(  0.69737598,   0.65866182)
(  0.71053435,   0.62439864)
(  0.72369273,   0.58442539)
(  0.73685111,   0.53874211)
(  0.75000948,   0.48734882)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75000948,   0.51258729)
(  0.76316688,   0.46120110)
(  0.77632427,   0.41552501)
(  0.78948167,   0.37555895)
(  0.80263906,   0.34130285)
(  0.81579646,   0.31275667)
(  0.82895386,   0.28992033)
(  0.84211125,   0.27279379)
(  0.85526865,   0.26137697)
(  0.86842604,   0.25566982)
(  0.88158344,   0.25567228)
(  0.89474083,   0.26138428)
(  0.90789823,   0.27280578)
(  0.92105563,   0.28993669)
(  0.93421302,   0.31277698)
(  0.94737042,   0.34132657)
(  0.96052781,   0.37558541)
(  0.97368521,   0.41555343)
(  0.98684260,   0.46123058)
(  1.00000000,   0.51261679)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25391730,  -1.00000000)
(  0.25391730,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.43780698,  -1.00000000)
(  0.43780698,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000033,  -1.00000000)
(  0.50000033,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75000948,  -1.00000000)
(  0.75000948,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50476510)
(  0.01044381,  -0.46822143)
(  0.02088762,  -0.43392407)
(  0.03133143,  -0.40203792)
(  0.04177524,  -0.37272786)
(  0.05221904,  -0.34615878)
(  0.06266285,  -0.32249558)
(  0.07310666,  -0.30190313)
(  0.08355047,  -0.28454633)
(  0.09399428,  -0.27059006)
(  0.10443809,  -0.26019922)
(  0.11488190,  -0.25353869)
(  0.12532571,  -0.25077335)
(  0.13576952,  -0.25206811)
(  0.14621332,  -0.25758784)
(  0.15665713,  -0.26749743)
(  0.16710094,  -0.28196178)
(  0.17754475,  -0.30114577)
(  0.18798856,  -0.32521429)
(  0.19843237,  -0.35433223)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19843237,  -0.34912759)
(  0.20386328,  -0.36303954)
(  0.20929419,  -0.37761097)
(  0.21472509,  -0.39276423)
(  0.22015600,  -0.40842171)
(  0.22558691,  -0.42450577)
(  0.23101782,  -0.44093879)
(  0.23644873,  -0.45764314)
(  0.24187964,  -0.47454119)
(  0.24731055,  -0.49155531)
(  0.25274146,  -0.50860788)
(  0.25817237,  -0.52562126)
(  0.26360327,  -0.54251784)
(  0.26903418,  -0.55921997)
(  0.27446509,  -0.57565004)
(  0.27989600,  -0.59173041)
(  0.28532691,  -0.60738347)
(  0.29075782,  -0.62253157)
(  0.29618873,  -0.63709709)
(  0.30161964,  -0.65100241)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.30161964,  -0.64580365)
(  0.31206071,  -0.67489686)
(  0.32250178,  -0.69894242)
(  0.33294285,  -0.71810526)
(  0.34338392,  -0.73255029)
(  0.35382499,  -0.74244245)
(  0.36426607,  -0.74794667)
(  0.37470714,  -0.74922787)
(  0.38514821,  -0.74645098)
(  0.39558928,  -0.73978093)
(  0.40603035,  -0.72938265)
(  0.41647142,  -0.71542105)
(  0.42691250,  -0.69806108)
(  0.43735357,  -0.67746765)
(  0.44779464,  -0.65380569)
(  0.45823571,  -0.62724014)
(  0.46867678,  -0.59793591)
(  0.47911785,  -0.56605794)
(  0.48955892,  -0.53177115)
(  0.50000000,  -0.49524048)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000000,   0.48738334)
(  0.51315731,   0.53876909)
(  0.52631462,   0.58444590)
(  0.53947192,   0.62441370)
(  0.55262923,   0.65867243)
(  0.56578654,   0.68722201)
(  0.57894385,   0.71006238)
(  0.59210116,   0.72719346)
(  0.60525847,   0.73861521)
(  0.61841578,   0.74432754)
(  0.63157309,   0.74433038)
(  0.64473040,   0.73862368)
(  0.65788771,   0.72720736)
(  0.67104502,   0.71008136)
(  0.68420233,   0.68724561)
(  0.69735964,   0.65870003)
(  0.71051695,   0.62444457)
(  0.72367425,   0.58447916)
(  0.73683156,   0.53880372)
(  0.74998887,   0.48741820)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.74998887,   0.51265562)
(  0.76314735,   0.46126246)
(  0.77630583,   0.41557906)
(  0.78946431,   0.37560548)
(  0.80262279,   0.34134180)
(  0.81578127,   0.31278809)
(  0.82893976,   0.28994441)
(  0.84209824,   0.27281084)
(  0.85525672,   0.26138743)
(  0.86841520,   0.25567427)
(  0.88157368,   0.25567141)
(  0.89473216,   0.26137894)
(  0.90789064,   0.27279691)
(  0.92104912,   0.28992539)
(  0.93420760,   0.31276446)
(  0.94736608,   0.34131418)
(  0.96052456,   0.37557463)
(  0.97368304,   0.41554586)
(  0.98684152,   0.46122796)
(  1.00000000,   0.51262098)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19843237,  -1.00000000)
(  0.19843237,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.30161964,  -1.00000000)
(  0.30161964,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000000,  -1.00000000)
(  0.50000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.74998887,  -1.00000000)
(  0.74998887,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p3.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.51259580)
(  0.01315195,  -0.46124376)
(  0.02630390,  -0.41559143)
(  0.03945585,  -0.37563953)
(  0.05260780,  -0.34138876)
(  0.06575975,  -0.31283983)
(  0.07891170,  -0.28999344)
(  0.09206366,  -0.27285031)
(  0.10521561,  -0.26141114)
(  0.11836756,  -0.25567664)
(  0.13151951,  -0.25564753)
(  0.14467146,  -0.26132449)
(  0.15782341,  -0.27270825)
(  0.17097536,  -0.28979951)
(  0.18412731,  -0.31259898)
(  0.19727926,  -0.34110736)
(  0.21043121,  -0.37532537)
(  0.22358316,  -0.41525371)
(  0.23673511,  -0.46089310)
(  0.24988706,  -0.51224422)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.24988706,  -0.48700604)
(  0.26305089,  -0.53843494)
(  0.27621471,  -0.58415535)
(  0.28937853,  -0.62416661)
(  0.30254235,  -0.65846807)
(  0.31570617,  -0.68705906)
(  0.32886999,  -0.70993892)
(  0.34203381,  -0.72710698)
(  0.35519763,  -0.73856260)
(  0.36836145,  -0.74430510)
(  0.38152528,  -0.74433382)
(  0.39468910,  -0.73864812)
(  0.40785292,  -0.72724731)
(  0.42101674,  -0.71013075)
(  0.43418056,  -0.68729777)
(  0.44734438,  -0.65874771)
(  0.46050820,  -0.62447991)
(  0.47367202,  -0.58449370)
(  0.48683584,  -0.53878844)
(  0.49999967,  -0.48736345)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999967,   0.49722492)
(  0.50923397,   0.52837966)
(  0.51846827,   0.55818123)
(  0.52770257,   0.58646508)
(  0.53693687,   0.61306663)
(  0.54617117,   0.63782132)
(  0.55540547,   0.66056458)
(  0.56463977,   0.68113185)
(  0.57387407,   0.69935856)
(  0.58310837,   0.71508015)
(  0.59234267,   0.72813203)
(  0.60157697,   0.73834966)
(  0.61081126,   0.74556847)
(  0.62004556,   0.74962388)
(  0.62927986,   0.75035133)
(  0.63851416,   0.74758625)
(  0.64774846,   0.74116408)
(  0.65698276,   0.73092025)
(  0.66621706,   0.71669019)
(  0.67545136,   0.69830935)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.67545136,   0.70123478)
(  0.68329610,   0.68587803)
(  0.69114083,   0.66858221)
(  0.69898557,   0.64957537)
(  0.70683030,   0.62908555)
(  0.71467503,   0.60734080)
(  0.72251977,   0.58456916)
(  0.73036450,   0.56099869)
(  0.73820924,   0.53685743)
(  0.74605397,   0.51237342)
(  0.75389870,   0.48777470)
(  0.76174344,   0.46328934)
(  0.76958817,   0.43914536)
(  0.77743291,   0.41557083)
(  0.78527764,   0.39279378)
(  0.79312237,   0.37104225)
(  0.80096711,   0.35054431)
(  0.80881184,   0.33152798)
(  0.81665657,   0.31422132)
(  0.82450131,   0.29885238)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82450131,   0.30178876)
(  0.83373808,   0.28338240)
(  0.84297485,   0.26913022)
(  0.85221163,   0.25886742)
(  0.86144840,   0.25242922)
(  0.87068517,   0.24965083)
(  0.87992195,   0.25036747)
(  0.88915872,   0.25441434)
(  0.89839549,   0.26162665)
(  0.90763227,   0.27183962)
(  0.91686904,   0.28488846)
(  0.92610581,   0.30060839)
(  0.93534259,   0.31883461)
(  0.94457936,   0.33940233)
(  0.95381613,   0.36214678)
(  0.96305291,   0.38690315)
(  0.97228968,   0.41350667)
(  0.98152645,   0.44179254)
(  0.99076323,   0.47159598)
(  1.00000000,   0.50275219)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.24988706,  -1.00000000)
(  0.24988706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999967,  -1.00000000)
(  0.49999967,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.67545136,  -1.00000000)
(  0.67545136,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82450131,  -1.00000000)
(  0.82450131,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0005_p3.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50493267)
(  0.01052632,  -0.46799641)
(  0.02105265,  -0.43338033)
(  0.03157897,  -0.40124806)
(  0.04210529,  -0.37176325)
(  0.05263162,  -0.34508953)
(  0.06315794,  -0.32139054)
(  0.07368426,  -0.30082992)
(  0.08421059,  -0.28357131)
(  0.09473691,  -0.26977834)
(  0.10526323,  -0.25961465)
(  0.11578956,  -0.25324388)
(  0.12631588,  -0.25082967)
(  0.13684220,  -0.25253566)
(  0.14736853,  -0.25852549)
(  0.15789485,  -0.26896279)
(  0.16842117,  -0.28401120)
(  0.17894750,  -0.30383436)
(  0.18947382,  -0.32859591)
(  0.20000014,  -0.35845949)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20000014,  -0.35047827)
(  0.21052647,  -0.38037883)
(  0.22105279,  -0.41162729)
(  0.23157911,  -0.44379524)
(  0.24210544,  -0.47645426)
(  0.25263176,  -0.50917596)
(  0.26315808,  -0.54153192)
(  0.27368441,  -0.57309373)
(  0.28421073,  -0.60343297)
(  0.29473705,  -0.63212124)
(  0.30526337,  -0.65873013)
(  0.31578970,  -0.68283123)
(  0.32631602,  -0.70399612)
(  0.33684234,  -0.72179640)
(  0.34736867,  -0.73580366)
(  0.35789499,  -0.74558948)
(  0.36842131,  -0.75072547)
(  0.37894764,  -0.75078319)
(  0.38947396,  -0.74533425)
(  0.40000028,  -0.73395024)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40000028,  -0.54949281)
(  0.41052658,  -0.70033902)
(  0.42105288,  -0.78162272)
(  0.43157917,  -0.80152772)
(  0.44210547,  -0.76823785)
(  0.45263176,  -0.68993694)
(  0.46315806,  -0.57480881)
(  0.47368436,  -0.43103729)
(  0.48421065,  -0.26680621)
(  0.49473695,  -0.09029939)
(  0.50526325,   0.09029935)
(  0.51578954,   0.26680618)
(  0.52631584,   0.43103726)
(  0.53684213,   0.57480879)
(  0.54736843,   0.68993692)
(  0.55789473,   0.76823784)
(  0.56842102,   0.80152771)
(  0.57894732,   0.78162272)
(  0.58947362,   0.70033903)
(  0.59999991,   0.54949282)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.59999991,   0.73395024)
(  0.61052623,   0.74533425)
(  0.62105255,   0.75078319)
(  0.63157886,   0.75072546)
(  0.64210518,   0.74558948)
(  0.65263150,   0.73580364)
(  0.66315782,   0.72179637)
(  0.67368413,   0.70399608)
(  0.68421045,   0.68283117)
(  0.69473677,   0.65873006)
(  0.70526309,   0.63212115)
(  0.71578941,   0.60343286)
(  0.72631572,   0.57309360)
(  0.73684204,   0.54153178)
(  0.74736836,   0.50917581)
(  0.75789468,   0.47645410)
(  0.76842099,   0.44379506)
(  0.77894731,   0.41162711)
(  0.78947363,   0.38037865)
(  0.79999995,   0.35047809)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79999995,   0.35845931)
(  0.81052627,   0.32859576)
(  0.82105258,   0.30383424)
(  0.83157890,   0.28401111)
(  0.84210522,   0.26896272)
(  0.85263154,   0.25852545)
(  0.86315786,   0.25253564)
(  0.87368418,   0.25082967)
(  0.88421050,   0.25324389)
(  0.89473681,   0.25961467)
(  0.90526313,   0.26977837)
(  0.91578945,   0.28357135)
(  0.92631577,   0.30082997)
(  0.93684209,   0.32139059)
(  0.94736841,   0.34508958)
(  0.95789473,   0.37176329)
(  0.96842104,   0.40124810)
(  0.97894736,   0.43338035)
(  0.98947368,   0.46799642)
(  1.00000000,   0.50493266)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20000014,  -1.00000000)
(  0.20000014,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40000028,  -1.00000000)
(  0.40000028,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.59999991,  -1.00000000)
(  0.59999991,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79999995,  -1.00000000)
(  0.79999995,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p1.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49880270)
(  0.04444444,  -0.36516597)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.04444444,  -0.27604891)
(  0.22041557,  -0.32416082)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22041557,  -0.40794310)
(  0.26666667,  -0.55208834)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26666667,  -0.69865600)
(  0.50000021,  -0.63085368)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000021,  -0.76220703)
(  0.50000021,   0.52392578)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000021,   0.63085854)
(  0.73333333,   0.69865362)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.73333333,   0.55208834)
(  0.77958443,   0.40794310)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77958443,   0.32416082)
(  0.95555556,   0.27604891)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.95555556,   0.36516597)
(  1.00000000,   0.49880270)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.04444444,  -1.00000000)
(  0.04444444,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22041557,  -1.00000000)
(  0.22041557,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26666667,  -1.00000000)
(  0.26666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000021,  -1.00000000)
(  0.50000021,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000021,  -1.00000000)
(  0.50000021,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.73333333,  -1.00000000)
(  0.73333333,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77958443,  -1.00000000)
(  0.77958443,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.95555556,  -1.00000000)
(  0.95555556,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49880270)
(  0.04444444,  -0.36516597)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.04444444,  -0.27844320)
(  0.21817972,  -0.31888436)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.21817972,  -0.40117159)
(  0.26666667,  -0.55202723)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26666667,  -0.69865446)
(  0.49999992,  -0.63085683)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999992,   0.50017903)
(  0.52464519,   0.57661570)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52464519,   0.69639200)
(  0.73333333,   0.66658864)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.73333333,   0.55202899)
(  0.78176165,   0.40134861)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.78176165,   0.31902115)
(  0.95555556,   0.27838072)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.95555556,   0.36516597)
(  1.00000000,   0.49880270)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.04444444,  -1.00000000)
(  0.04444444,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.21817972,  -1.00000000)
(  0.21817972,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26666667,  -1.00000000)
(  0.26666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999992,  -1.00000000)
(  0.49999992,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52464519,  -1.00000000)
(  0.52464519,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.73333333,  -1.00000000)
(  0.73333333,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.78176165,  -1.00000000)
(  0.78176165,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.95555556,  -1.00000000)
(  0.95555556,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49632440)
(  0.06484779,  -0.31099762)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06484779,  -0.26346510)
(  0.19757023,  -0.29472414)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19757023,  -0.34133246)
(  0.26666667,  -0.55073909)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26666667,  -0.69865706)
(  0.50000033,  -0.63085152)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000033,   0.50268326)
(  0.55830011,   0.67241408)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55830011,   0.74101687)
(  0.71352675,   0.67781553)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.71352675,   0.61325150)
(  0.78647296,   0.38674937)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.78647296,   0.32218469)
(  0.94170035,   0.25898357)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.94170035,   0.32758706)
(  1.00000000,   0.49731782)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06484779,  -1.00000000)
(  0.06484779,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19757023,  -1.00000000)
(  0.19757023,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26666667,  -1.00000000)
(  0.26666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000033,  -1.00000000)
(  0.50000033,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55830011,  -1.00000000)
(  0.55830011,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.71352675,  -1.00000000)
(  0.71352675,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.78647296,  -1.00000000)
(  0.78647296,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.94170035,  -1.00000000)
(  0.94170035,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p1.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.48229014)
(  0.11111083,  -0.22207224)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11111083,  -0.21592137)
(  0.22222196,  -0.38576572)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22222196,  -0.41904946)
(  0.33333253,  -0.73825355)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.33333253,  -0.80119498)
(  0.49999977,  -0.55505818)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999977,   0.51066348)
(  0.59325361,   0.75014799)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.59325361,   0.76981045)
(  0.70436352,   0.66968981)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70436352,   0.64076596)
(  0.79565470,   0.35917989)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79565470,   0.33025734)
(  0.90676486,   0.23021133)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.90676486,   0.24989039)
(  1.00000000,   0.48933195)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11111083,  -1.00000000)
(  0.11111083,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22222196,  -1.00000000)
(  0.22222196,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.33333253,  -1.00000000)
(  0.33333253,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999977,  -1.00000000)
(  0.49999977,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.59325361,  -1.00000000)
(  0.59325361,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70436352,  -1.00000000)
(  0.70436352,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79565470,  -1.00000000)
(  0.79565470,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.90676486,  -1.00000000)
(  0.90676486,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p1.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.48229001)
(  0.11111111,  -0.22207188)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11111111,  -0.21592127)
(  0.22222222,  -0.38576659)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22222222,  -0.41905048)
(  0.33333333,  -0.73825527)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.33333333,  -0.75596526)
(  0.46666667,  -0.69697860)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.46666667,  -0.91638656)
(  0.55555556,   0.91638656)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55555556,   0.69697860)
(  0.66666667,   0.75596526)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.66666667,   0.73825527)
(  0.77777778,   0.41905048)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77777778,   0.38576659)
(  0.88888889,   0.21592127)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88888889,   0.22207188)
(  1.00000000,   0.48229001)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11111111,  -1.00000000)
(  0.11111111,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22222222,  -1.00000000)
(  0.22222222,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.33333333,  -1.00000000)
(  0.33333333,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.46666667,  -1.00000000)
(  0.46666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55555556,  -1.00000000)
(  0.55555556,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.66666667,  -1.00000000)
(  0.66666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77777778,  -1.00000000)
(  0.77777778,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88888889,  -1.00000000)
(  0.88888889,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p3.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50000469)
(  0.00247515,  -0.49222632)
(  0.00495030,  -0.48445706)
(  0.00742545,  -0.47670408)
(  0.00990060,  -0.46897454)
(  0.01237575,  -0.46127560)
(  0.01485090,  -0.45361442)
(  0.01732604,  -0.44599818)
(  0.01980119,  -0.43843401)
(  0.02227634,  -0.43092910)
(  0.02475149,  -0.42349060)
(  0.02722664,  -0.41612567)
(  0.02970179,  -0.40884148)
(  0.03217694,  -0.40164518)
(  0.03465209,  -0.39454395)
(  0.03712724,  -0.38754493)
(  0.03960239,  -0.38065529)
(  0.04207754,  -0.37388220)
(  0.04455269,  -0.36723281)
(  0.04702784,  -0.36071430)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.04702784,  -0.36334922)
(  0.05574368,  -0.33932609)
(  0.06445952,  -0.31823116)
(  0.07317537,  -0.30004569)
(  0.08189121,  -0.28475093)
(  0.09060706,  -0.27232814)
(  0.09932290,  -0.26275857)
(  0.10803874,  -0.25602346)
(  0.11675459,  -0.25210408)
(  0.12547043,  -0.25098167)
(  0.13418627,  -0.25263750)
(  0.14290212,  -0.25705281)
(  0.15161796,  -0.26420885)
(  0.16033381,  -0.27408688)
(  0.16904965,  -0.28666815)
(  0.17776549,  -0.30193391)
(  0.18648134,  -0.31986542)
(  0.19519718,  -0.34044393)
(  0.20391303,  -0.36365070)
(  0.21262887,  -0.38946696)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.21262887,  -0.38686996)
(  0.21589445,  -0.39610501)
(  0.21916004,  -0.40551841)
(  0.22242562,  -0.41509306)
(  0.22569120,  -0.42481190)
(  0.22895678,  -0.43465784)
(  0.23222237,  -0.44461381)
(  0.23548795,  -0.45466274)
(  0.23875353,  -0.46478754)
(  0.24201912,  -0.47497114)
(  0.24528470,  -0.48519647)
(  0.24855028,  -0.49544644)
(  0.25181586,  -0.50570399)
(  0.25508145,  -0.51595203)
(  0.25834703,  -0.52617349)
(  0.26161261,  -0.53635129)
(  0.26487820,  -0.54646836)
(  0.26814378,  -0.55650761)
(  0.27140936,  -0.56645198)
(  0.27467494,  -0.57628439)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27467494,  -0.56762637)
(  0.28653416,  -0.60922897)
(  0.29839337,  -0.64511864)
(  0.31025258,  -0.67540952)
(  0.32211179,  -0.70021574)
(  0.33397100,  -0.71965143)
(  0.34583022,  -0.73383075)
(  0.35768943,  -0.74286782)
(  0.36954864,  -0.74687679)
(  0.38140785,  -0.74597179)
(  0.39326706,  -0.74026696)
(  0.40512628,  -0.72987643)
(  0.41698549,  -0.71491435)
(  0.42884470,  -0.69549485)
(  0.44070391,  -0.67173208)
(  0.45256312,  -0.64374016)
(  0.46442234,  -0.61163323)
(  0.47628155,  -0.57552544)
(  0.48814076,  -0.53553093)
(  0.49999997,  -0.49176382)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)
(  0.49999997,  -0.00000000)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999997,   0.49176364)
(  0.51185919,   0.53553077)
(  0.52371840,   0.57552530)
(  0.53557762,   0.61163311)
(  0.54743684,   0.64374006)
(  0.55929605,   0.67173199)
(  0.57115527,   0.69549479)
(  0.58301448,   0.71491430)
(  0.59487370,   0.72987640)
(  0.60673291,   0.74026694)
(  0.61859213,   0.74597178)
(  0.63045134,   0.74687679)
(  0.64231056,   0.74286783)
(  0.65416977,   0.73383076)
(  0.66602899,   0.71965144)
(  0.67788821,   0.70021574)
(  0.68974742,   0.67540952)
(  0.70160664,   0.64511863)
(  0.71346585,   0.60922894)
(  0.72532507,   0.56762632)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72532507,   0.57628435)
(  0.72859065,   0.56645194)
(  0.73185623,   0.55650758)
(  0.73512182,   0.54646832)
(  0.73838740,   0.53635126)
(  0.74165298,   0.52617346)
(  0.74491856,   0.51595200)
(  0.74818415,   0.50570396)
(  0.75144973,   0.49544641)
(  0.75471531,   0.48519644)
(  0.75798089,   0.47497111)
(  0.76124648,   0.46478751)
(  0.76451206,   0.45466271)
(  0.76777764,   0.44461379)
(  0.77104322,   0.43465782)
(  0.77430881,   0.42481187)
(  0.77757439,   0.41509304)
(  0.78083997,   0.40551839)
(  0.78410555,   0.39610500)
(  0.78737114,   0.38686994)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.78737114,   0.38946695)
(  0.79608698,   0.36365068)
(  0.80480282,   0.34044392)
(  0.81351867,   0.31986541)
(  0.82223451,   0.30193390)
(  0.83095035,   0.28666814)
(  0.83966620,   0.27408687)
(  0.84838204,   0.26420884)
(  0.85709788,   0.25705280)
(  0.86581373,   0.25263750)
(  0.87452957,   0.25098167)
(  0.88324541,   0.25210408)
(  0.89196126,   0.25602346)
(  0.90067710,   0.26275857)
(  0.90939295,   0.27232814)
(  0.91810879,   0.28475093)
(  0.92682463,   0.30004569)
(  0.93554048,   0.31823116)
(  0.94425632,   0.33932609)
(  0.95297216,   0.36334922)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.95297216,   0.36071429)
(  0.95544731,   0.36723281)
(  0.95792246,   0.37388220)
(  0.96039761,   0.38065529)
(  0.96287276,   0.38754493)
(  0.96534791,   0.39454394)
(  0.96782306,   0.40164518)
(  0.97029821,   0.40884148)
(  0.97277336,   0.41612567)
(  0.97524851,   0.42349060)
(  0.97772366,   0.43092910)
(  0.98019881,   0.43843401)
(  0.98267395,   0.44599817)
(  0.98514910,   0.45361442)
(  0.98762425,   0.46127560)
(  0.99009940,   0.46897454)
(  0.99257455,   0.47670408)
(  0.99504970,   0.48445706)
(  0.99752485,   0.49222632)
(  1.00000000,   0.50000469)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.04702784,  -1.00000000)
(  0.04702784,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.21262887,  -1.00000000)
(  0.21262887,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27467494,  -1.00000000)
(  0.27467494,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999997,  -1.00000000)
(  0.49999997,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999997,  -1.00000000)
(  0.49999997,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72532507,  -1.00000000)
(  0.72532507,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.78737114,  -1.00000000)
(  0.78737114,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.95297216,  -1.00000000)
(  0.95297216,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50000654)
(  0.00264656,  -0.49168848)
(  0.00529312,  -0.48338183)
(  0.00793968,  -0.47509530)
(  0.01058624,  -0.46683757)
(  0.01323280,  -0.45861734)
(  0.01587936,  -0.45044330)
(  0.01852592,  -0.44232414)
(  0.02117248,  -0.43426856)
(  0.02381904,  -0.42628525)
(  0.02646560,  -0.41838290)
(  0.02911216,  -0.41057020)
(  0.03175872,  -0.40285585)
(  0.03440528,  -0.39524854)
(  0.03705184,  -0.38775696)
(  0.03969840,  -0.38038981)
(  0.04234496,  -0.37315578)
(  0.04499152,  -0.36606356)
(  0.04763808,  -0.35912184)
(  0.05028464,  -0.35233932)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05028464,  -0.35469236)
(  0.05875210,  -0.33216564)
(  0.06721957,  -0.31243563)
(  0.07568704,  -0.29548190)
(  0.08415451,  -0.28128400)
(  0.09262198,  -0.26982146)
(  0.10108945,  -0.26107386)
(  0.10955692,  -0.25502072)
(  0.11802439,  -0.25164162)
(  0.12649186,  -0.25091609)
(  0.13495932,  -0.25282370)
(  0.14342679,  -0.25734398)
(  0.15189426,  -0.26445650)
(  0.16036173,  -0.27414080)
(  0.16882920,  -0.28637644)
(  0.17729667,  -0.30114296)
(  0.18576414,  -0.31841992)
(  0.19423161,  -0.33818687)
(  0.20269908,  -0.36042336)
(  0.21116655,  -0.38510894)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.21116655,  -0.38279394)
(  0.21453464,  -0.39223492)
(  0.21790274,  -0.40187297)
(  0.22127084,  -0.41168938)
(  0.22463894,  -0.42166542)
(  0.22800704,  -0.43178239)
(  0.23137514,  -0.44202157)
(  0.23474324,  -0.45236424)
(  0.23811134,  -0.46279168)
(  0.24147944,  -0.47328519)
(  0.24484754,  -0.48382603)
(  0.24821564,  -0.49439551)
(  0.25158373,  -0.50497489)
(  0.25495183,  -0.51554548)
(  0.25831993,  -0.52608854)
(  0.26168803,  -0.53658536)
(  0.26505613,  -0.54701723)
(  0.26842423,  -0.55736544)
(  0.27179233,  -0.56761125)
(  0.27516043,  -0.57773597)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27516043,  -0.56914807)
(  0.28699406,  -0.61053634)
(  0.29882770,  -0.64621837)
(  0.31066133,  -0.67630981)
(  0.32249497,  -0.70092635)
(  0.33432860,  -0.72018365)
(  0.34616224,  -0.73419737)
(  0.35799587,  -0.74308319)
(  0.36982951,  -0.74695677)
(  0.38166314,  -0.74593379)
(  0.39349678,  -0.74012991)
(  0.40533041,  -0.72966079)
(  0.41716405,  -0.71464211)
(  0.42899768,  -0.69518954)
(  0.44083132,  -0.67141875)
(  0.45266495,  -0.64344540)
(  0.46449859,  -0.61138515)
(  0.47633222,  -0.57535369)
(  0.48816586,  -0.53546668)
(  0.49999949,  -0.49183978)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999949,   0.49982818)
(  0.50261000,   0.50809087)
(  0.50522050,   0.51633028)
(  0.50783101,   0.52453931)
(  0.51044152,   0.53271086)
(  0.51305202,   0.54083783)
(  0.51566253,   0.54891312)
(  0.51827304,   0.55692963)
(  0.52088354,   0.56488027)
(  0.52349405,   0.57275792)
(  0.52610456,   0.58055551)
(  0.52871506,   0.58826592)
(  0.53132557,   0.59588205)
(  0.53393608,   0.60339681)
(  0.53654658,   0.61080311)
(  0.53915709,   0.61809382)
(  0.54176760,   0.62526187)
(  0.54437810,   0.63230015)
(  0.54698861,   0.63920156)
(  0.54959912,   0.64595901)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.54959912,   0.64325981)
(  0.55833317,   0.66680515)
(  0.56706722,   0.68732724)
(  0.57580127,   0.70485564)
(  0.58453532,   0.71941990)
(  0.59326937,   0.73104957)
(  0.60200342,   0.73977421)
(  0.61073747,   0.74562336)
(  0.61947153,   0.74862659)
(  0.62820558,   0.74881344)
(  0.63693963,   0.74621347)
(  0.64567368,   0.74085623)
(  0.65440773,   0.73277127)
(  0.66314178,   0.72198814)
(  0.67187583,   0.70853641)
(  0.68060988,   0.69244561)
(  0.68934394,   0.67374531)
(  0.69807799,   0.65246506)
(  0.70681204,   0.62863441)
(  0.71554609,   0.60228291)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.71554609,   0.60488603)
(  0.71917315,   0.59444165)
(  0.72280020,   0.58379816)
(  0.72642726,   0.57297900)
(  0.73005431,   0.56200758)
(  0.73368137,   0.55090735)
(  0.73730843,   0.53970171)
(  0.74093548,   0.52841410)
(  0.74456254,   0.51706795)
(  0.74818960,   0.50568668)
(  0.75181665,   0.49429371)
(  0.75544371,   0.48291248)
(  0.75907076,   0.47156640)
(  0.76269782,   0.46027892)
(  0.76632488,   0.44907344)
(  0.76995193,   0.43797340)
(  0.77357899,   0.42700223)
(  0.77720604,   0.41618335)
(  0.78083310,   0.40554019)
(  0.78446016,   0.39509616)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.78446016,   0.39769886)
(  0.79319383,   0.37134973)
(  0.80192750,   0.34752136)
(  0.81066117,   0.32624327)
(  0.81939484,   0.30754501)
(  0.82812851,   0.29145613)
(  0.83686218,   0.27800615)
(  0.84559585,   0.26722461)
(  0.85432952,   0.25914107)
(  0.86306319,   0.25378504)
(  0.87179686,   0.25118608)
(  0.88053053,   0.25137373)
(  0.88926420,   0.25437751)
(  0.89799787,   0.26022697)
(  0.90673154,   0.26895166)
(  0.91546521,   0.28058110)
(  0.92419888,   0.29514483)
(  0.93293255,   0.31267241)
(  0.94166622,   0.33319335)
(  0.95039990,   0.35673721)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.95039990,   0.35407950)
(  0.95301043,   0.36080946)
(  0.95562096,   0.36769238)
(  0.95823149,   0.37471988)
(  0.96084202,   0.38188362)
(  0.96345255,   0.38917523)
(  0.96606309,   0.39658637)
(  0.96867362,   0.40410868)
(  0.97128415,   0.41173380)
(  0.97389468,   0.41945338)
(  0.97650521,   0.42725906)
(  0.97911575,   0.43514249)
(  0.98172628,   0.44309530)
(  0.98433681,   0.45110916)
(  0.98694734,   0.45917569)
(  0.98955787,   0.46728655)
(  0.99216840,   0.47543337)
(  0.99477894,   0.48360781)
(  0.99738947,   0.49180151)
(  1.00000000,   0.50000611)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05028464,  -1.00000000)
(  0.05028464,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.21116655,  -1.00000000)
(  0.21116655,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27516043,  -1.00000000)
(  0.27516043,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999949,  -1.00000000)
(  0.49999949,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.54959912,  -1.00000000)
(  0.54959912,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.71554609,  -1.00000000)
(  0.71554609,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.78446016,  -1.00000000)
(  0.78446016,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.95039990,  -1.00000000)
(  0.95039990,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50003950)
(  0.00380663,  -0.48805385)
(  0.00761326,  -0.47610901)
(  0.01141989,  -0.46422931)
(  0.01522652,  -0.45243903)
(  0.01903315,  -0.44076250)
(  0.02283978,  -0.42922401)
(  0.02664641,  -0.41784787)
(  0.03045304,  -0.40665840)
(  0.03425967,  -0.39567989)
(  0.03806630,  -0.38493666)
(  0.04187293,  -0.37445300)
(  0.04567956,  -0.36425323)
(  0.04948619,  -0.35436166)
(  0.05329282,  -0.34480258)
(  0.05709945,  -0.33560031)
(  0.06090608,  -0.32677916)
(  0.06471271,  -0.31836342)
(  0.06851934,  -0.31037741)
(  0.07232597,  -0.30284543)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.07232597,  -0.30374828)
(  0.07904140,  -0.29071495)
(  0.08575683,  -0.27953676)
(  0.09247226,  -0.27019352)
(  0.09918769,  -0.26266503)
(  0.10590312,  -0.25693109)
(  0.11261855,  -0.25297152)
(  0.11933398,  -0.25076612)
(  0.12604941,  -0.25029470)
(  0.13276484,  -0.25153706)
(  0.13948027,  -0.25447301)
(  0.14619570,  -0.25908235)
(  0.15291113,  -0.26534490)
(  0.15962656,  -0.27324045)
(  0.16634199,  -0.28274882)
(  0.17305742,  -0.29384981)
(  0.17977285,  -0.30652322)
(  0.18648828,  -0.32074887)
(  0.19320371,  -0.33650655)
(  0.19991914,  -0.35377608)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19991914,  -0.35287373)
(  0.20396850,  -0.36332133)
(  0.20801786,  -0.37413494)
(  0.21206721,  -0.38528238)
(  0.21611657,  -0.39673149)
(  0.22016593,  -0.40845009)
(  0.22421528,  -0.42040602)
(  0.22826464,  -0.43256710)
(  0.23231399,  -0.44490117)
(  0.23636335,  -0.45737606)
(  0.24041271,  -0.46995960)
(  0.24446206,  -0.48261962)
(  0.24851142,  -0.49532395)
(  0.25256078,  -0.50804042)
(  0.25661013,  -0.52073686)
(  0.26065949,  -0.53338111)
(  0.26470885,  -0.54594099)
(  0.26875820,  -0.55838433)
(  0.27280756,  -0.57067897)
(  0.27685692,  -0.58279273)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27685692,  -0.57443979)
(  0.28860127,  -0.61507479)
(  0.30034563,  -0.65002854)
(  0.31208998,  -0.67942186)
(  0.32383433,  -0.70337558)
(  0.33557869,  -0.72201054)
(  0.34732304,  -0.73544756)
(  0.35906740,  -0.74380749)
(  0.37081175,  -0.74721116)
(  0.38255610,  -0.74577938)
(  0.39430046,  -0.73963301)
(  0.40604481,  -0.72889286)
(  0.41778917,  -0.71367978)
(  0.42953352,  -0.69411459)
(  0.44127788,  -0.67031812)
(  0.45302223,  -0.64241122)
(  0.46476658,  -0.61051470)
(  0.47651094,  -0.57474941)
(  0.48825529,  -0.53523617)
(  0.49999965,  -0.49209581)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999965,   0.49988363)
(  0.50372594,   0.51164230)
(  0.50745223,   0.52335717)
(  0.51117852,   0.53500595)
(  0.51490481,   0.54656633)
(  0.51863110,   0.55801600)
(  0.52235739,   0.56933265)
(  0.52608368,   0.58049397)
(  0.52980997,   0.59147767)
(  0.53353626,   0.60226143)
(  0.53726255,   0.61282295)
(  0.54098884,   0.62313992)
(  0.54471513,   0.63319003)
(  0.54844142,   0.64295098)
(  0.55216771,   0.65240045)
(  0.55589401,   0.66151615)
(  0.55962030,   0.67027577)
(  0.56334659,   0.67865700)
(  0.56707288,   0.68663752)
(  0.57079917,   0.69419505)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.57079917,   0.69290696)
(  0.57809215,   0.70757966)
(  0.58538513,   0.72000413)
(  0.59267810,   0.73021512)
(  0.59997108,   0.73824740)
(  0.60726406,   0.74413570)
(  0.61455704,   0.74791480)
(  0.62185002,   0.74961942)
(  0.62914300,   0.74928434)
(  0.63643598,   0.74694430)
(  0.64372896,   0.74263405)
(  0.65102193,   0.73638834)
(  0.65831491,   0.72824194)
(  0.66560789,   0.71822958)
(  0.67290087,   0.70638603)
(  0.68019385,   0.69274604)
(  0.68748683,   0.67734435)
(  0.69477981,   0.66021572)
(  0.70207279,   0.64139491)
(  0.70936577,   0.62091665)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70936577,   0.62217156)
(  0.71364261,   0.61028833)
(  0.71791946,   0.59807994)
(  0.72219630,   0.58558463)
(  0.72647315,   0.57284065)
(  0.73075000,   0.55988626)
(  0.73502684,   0.54675970)
(  0.73930369,   0.53349922)
(  0.74358054,   0.52014308)
(  0.74785738,   0.50672953)
(  0.75213423,   0.49329681)
(  0.75641107,   0.47988318)
(  0.76068792,   0.46652690)
(  0.76496477,   0.45326620)
(  0.76924161,   0.44013934)
(  0.77351846,   0.42718457)
(  0.77779531,   0.41444014)
(  0.78207215,   0.40194431)
(  0.78634900,   0.38973532)
(  0.79062585,   0.37785142)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79062585,   0.37910683)
(  0.79791956,   0.35862500)
(  0.80521328,   0.33980085)
(  0.81250699,   0.32266916)
(  0.81980071,   0.30726469)
(  0.82709443,   0.29362220)
(  0.83438814,   0.28177646)
(  0.84168186,   0.27176225)
(  0.84897558,   0.26361431)
(  0.85626929,   0.25736742)
(  0.86356301,   0.25305635)
(  0.87085673,   0.25071586)
(  0.87815044,   0.25038071)
(  0.88544416,   0.25208567)
(  0.89273788,   0.25586552)
(  0.90003159,   0.26175500)
(  0.90732531,   0.26978890)
(  0.91461903,   0.28000196)
(  0.92191274,   0.29242897)
(  0.92920646,   0.30710469)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.92920646,   0.30583599)
(  0.93293243,   0.31338015)
(  0.93665841,   0.32135158)
(  0.94038439,   0.32972735)
(  0.94411036,   0.33848456)
(  0.94783634,   0.34760030)
(  0.95156231,   0.35705165)
(  0.95528829,   0.36681571)
(  0.95901427,   0.37686956)
(  0.96274024,   0.38719029)
(  0.96646622,   0.39775499)
(  0.97019219,   0.40854075)
(  0.97391817,   0.41952465)
(  0.97764414,   0.43068379)
(  0.98137012,   0.44199526)
(  0.98509610,   0.45343613)
(  0.98882207,   0.46498351)
(  0.99254805,   0.47661448)
(  0.99627402,   0.48830613)
(  1.00000000,   0.50003555)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.07232597,  -1.00000000)
(  0.07232597,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19991914,  -1.00000000)
(  0.19991914,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27685692,  -1.00000000)
(  0.27685692,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999965,  -1.00000000)
(  0.49999965,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.57079917,  -1.00000000)
(  0.57079917,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70936577,  -1.00000000)
(  0.70936577,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79062585,  -1.00000000)
(  0.79062585,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.92920646,  -1.00000000)
(  0.92920646,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p3.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50032103)
(  0.00584795,  -0.48171043)
(  0.01169590,  -0.46330914)
(  0.01754385,  -0.44519113)
(  0.02339180,  -0.42743035)
(  0.02923975,  -0.41010077)
(  0.03508770,  -0.39327637)
(  0.04093565,  -0.37703110)
(  0.04678359,  -0.36143894)
(  0.05263154,  -0.34657385)
(  0.05847949,  -0.33250981)
(  0.06432744,  -0.31932076)
(  0.07017539,  -0.30708070)
(  0.07602334,  -0.29586357)
(  0.08187129,  -0.28574335)
(  0.08771924,  -0.27679401)
(  0.09356719,  -0.26908950)
(  0.09941514,  -0.26270381)
(  0.10526309,  -0.25771089)
(  0.11111104,  -0.25418471)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11111104,  -0.25429621)
(  0.11695900,  -0.25135895)
(  0.12280696,  -0.24996114)
(  0.12865493,  -0.25005449)
(  0.13450289,  -0.25159072)
(  0.14035085,  -0.25452155)
(  0.14619882,  -0.25879871)
(  0.15204678,  -0.26437392)
(  0.15789474,  -0.27119890)
(  0.16374271,  -0.27922537)
(  0.16959067,  -0.28840504)
(  0.17543863,  -0.29868965)
(  0.18128659,  -0.31003092)
(  0.18713456,  -0.32238055)
(  0.19298252,  -0.33569028)
(  0.19883048,  -0.34991183)
(  0.20467845,  -0.36499691)
(  0.21052641,  -0.38089726)
(  0.21637437,  -0.39756458)
(  0.22222234,  -0.41495060)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22222234,  -0.41434727)
(  0.22807028,  -0.43193775)
(  0.23391821,  -0.44985356)
(  0.23976615,  -0.46800397)
(  0.24561409,  -0.48629825)
(  0.25146203,  -0.50464566)
(  0.25730997,  -0.52295547)
(  0.26315791,  -0.54113694)
(  0.26900585,  -0.55909935)
(  0.27485379,  -0.57675196)
(  0.28070173,  -0.59400403)
(  0.28654966,  -0.61076483)
(  0.29239760,  -0.62694364)
(  0.29824554,  -0.64244971)
(  0.30409348,  -0.65719231)
(  0.30994142,  -0.67108071)
(  0.31578936,  -0.68402417)
(  0.32163730,  -0.69593197)
(  0.32748524,  -0.70671336)
(  0.33333318,  -0.71627762)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.33333318,  -0.71401608)
(  0.34210511,  -0.72853074)
(  0.35087703,  -0.73927610)
(  0.35964896,  -0.74640963)
(  0.36842089,  -0.75008879)
(  0.37719282,  -0.75047103)
(  0.38596475,  -0.74771383)
(  0.39473668,  -0.74197464)
(  0.40350861,  -0.73341093)
(  0.41228054,  -0.72218015)
(  0.42105247,  -0.70843978)
(  0.42982440,  -0.69234727)
(  0.43859633,  -0.67406009)
(  0.44736826,  -0.65373569)
(  0.45614019,  -0.63153155)
(  0.46491212,  -0.60760511)
(  0.47368405,  -0.58211386)
(  0.48245598,  -0.55521524)
(  0.49122791,  -0.52706672)
(  0.49999984,  -0.49782577)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999984,   0.49983179)
(  0.50493072,   0.51543389)
(  0.50986161,   0.53092647)
(  0.51479249,   0.54626121)
(  0.51972337,   0.56138982)
(  0.52465426,   0.57626396)
(  0.52958514,   0.59083534)
(  0.53451602,   0.60505563)
(  0.53944691,   0.61887654)
(  0.54437779,   0.63224974)
(  0.54930867,   0.64512693)
(  0.55423956,   0.65745978)
(  0.55917044,   0.66920000)
(  0.56410132,   0.68029927)
(  0.56903221,   0.69070928)
(  0.57396309,   0.70038171)
(  0.57889397,   0.70926825)
(  0.58382485,   0.71732060)
(  0.58875574,   0.72449044)
(  0.59368662,   0.73072945)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.59368662,   0.73036557)
(  0.59950614,   0.73718874)
(  0.60532567,   0.74253849)
(  0.61114519,   0.74644307)
(  0.61696472,   0.74893072)
(  0.62278424,   0.75002966)
(  0.62860376,   0.74976816)
(  0.63442329,   0.74817444)
(  0.64024281,   0.74527675)
(  0.64606233,   0.74110333)
(  0.65188186,   0.73568242)
(  0.65770138,   0.72904227)
(  0.66352090,   0.72121110)
(  0.66934043,   0.71221716)
(  0.67515995,   0.70208870)
(  0.68097947,   0.69085395)
(  0.68679900,   0.67854116)
(  0.69261852,   0.66517856)
(  0.69843805,   0.65079440)
(  0.70425757,   0.63541692)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70425757,   0.63590381)
(  0.70907084,   0.62298933)
(  0.71388411,   0.60961300)
(  0.71869738,   0.59582913)
(  0.72351065,   0.58169204)
(  0.72832392,   0.56725605)
(  0.73313719,   0.55257546)
(  0.73795047,   0.53770459)
(  0.74276374,   0.52269775)
(  0.74757701,   0.50760926)
(  0.75239028,   0.49249343)
(  0.75720355,   0.47740457)
(  0.76201682,   0.46239700)
(  0.76683009,   0.44752503)
(  0.77164336,   0.43284297)
(  0.77645663,   0.41840514)
(  0.78126990,   0.40426585)
(  0.78608317,   0.39047941)
(  0.79089645,   0.37710014)
(  0.79570972,   0.36418235)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79570972,   0.36466971)
(  0.80153044,   0.34928462)
(  0.80735116,   0.33489290)
(  0.81317188,   0.32152281)
(  0.81899261,   0.30920265)
(  0.82481333,   0.29796069)
(  0.83063405,   0.28782522)
(  0.83645478,   0.27882451)
(  0.84227550,   0.27098686)
(  0.84809622,   0.26434055)
(  0.85391694,   0.25891385)
(  0.85973767,   0.25473504)
(  0.86555839,   0.25183242)
(  0.87137911,   0.25023427)
(  0.87719983,   0.24996886)
(  0.88302056,   0.25106447)
(  0.88884128,   0.25354940)
(  0.89466200,   0.25745192)
(  0.90048273,   0.26280032)
(  0.90630345,   0.26962287)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.90630345,   0.26926549)
(  0.91123485,   0.27549882)
(  0.91616624,   0.28266472)
(  0.92109764,   0.29071466)
(  0.92602904,   0.29960012)
(  0.93096044,   0.30927255)
(  0.93589183,   0.31968343)
(  0.94082323,   0.33078422)
(  0.94575463,   0.34252639)
(  0.95068603,   0.35486140)
(  0.95561742,   0.36774072)
(  0.96054882,   0.38111581)
(  0.96548022,   0.39493815)
(  0.97041162,   0.40915920)
(  0.97534301,   0.42373042)
(  0.98027441,   0.43860329)
(  0.98520581,   0.45372926)
(  0.99013721,   0.46905981)
(  0.99506860,   0.48454639)
(  1.00000000,   0.50014049)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11111104,  -1.00000000)
(  0.11111104,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22222234,  -1.00000000)
(  0.22222234,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.33333318,  -1.00000000)
(  0.33333318,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999984,  -1.00000000)
(  0.49999984,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.59368662,  -1.00000000)
(  0.59368662,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70425757,  -1.00000000)
(  0.70425757,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79570972,  -1.00000000)
(  0.79570972,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.90630345,  -1.00000000)
(  0.90630345,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0009_p3.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50032103)
(  0.00584795,  -0.48171042)
(  0.01169591,  -0.46330912)
(  0.01754386,  -0.44519109)
(  0.02339181,  -0.42743030)
(  0.02923977,  -0.41010071)
(  0.03508772,  -0.39327630)
(  0.04093567,  -0.37703103)
(  0.04678363,  -0.36143886)
(  0.05263158,  -0.34657377)
(  0.05847953,  -0.33250972)
(  0.06432749,  -0.31932067)
(  0.07017544,  -0.30708060)
(  0.07602339,  -0.29586348)
(  0.08187135,  -0.28574326)
(  0.08771930,  -0.27679392)
(  0.09356725,  -0.26908943)
(  0.09941520,  -0.26270374)
(  0.10526316,  -0.25771084)
(  0.11111111,  -0.25418467)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11111111,  -0.25429617)
(  0.11695906,  -0.25135893)
(  0.12280702,  -0.24996113)
(  0.12865497,  -0.25005449)
(  0.13450292,  -0.25159073)
(  0.14035088,  -0.25452157)
(  0.14619883,  -0.25879873)
(  0.15204678,  -0.26437393)
(  0.15789474,  -0.27119889)
(  0.16374269,  -0.27922534)
(  0.16959064,  -0.28840500)
(  0.17543860,  -0.29868959)
(  0.18128655,  -0.31003082)
(  0.18713450,  -0.32238043)
(  0.19298246,  -0.33569013)
(  0.19883041,  -0.34991164)
(  0.20467836,  -0.36499669)
(  0.21052632,  -0.38089700)
(  0.21637427,  -0.39756428)
(  0.22222222,  -0.41495026)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22222222,  -0.41434693)
(  0.22807018,  -0.43193744)
(  0.23391813,  -0.44985329)
(  0.23976608,  -0.46800375)
(  0.24561404,  -0.48629807)
(  0.25146199,  -0.50464552)
(  0.25730994,  -0.52295538)
(  0.26315789,  -0.54113690)
(  0.26900585,  -0.55909935)
(  0.27485380,  -0.57675200)
(  0.28070175,  -0.59400411)
(  0.28654971,  -0.61076496)
(  0.29239766,  -0.62694379)
(  0.29824561,  -0.64244989)
(  0.30409357,  -0.65719252)
(  0.30994152,  -0.67108094)
(  0.31578947,  -0.68402442)
(  0.32163743,  -0.69593222)
(  0.32748538,  -0.70671361)
(  0.33333333,  -0.71627786)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.33333333,  -0.71595683)
(  0.34035088,  -0.72500319)
(  0.34736842,  -0.73262310)
(  0.35438596,  -0.73883332)
(  0.36140351,  -0.74365064)
(  0.36842105,  -0.74709181)
(  0.37543860,  -0.74917359)
(  0.38245614,  -0.74991277)
(  0.38947368,  -0.74932610)
(  0.39649123,  -0.74743035)
(  0.40350877,  -0.74424228)
(  0.41052632,  -0.73977868)
(  0.41754386,  -0.73405629)
(  0.42456140,  -0.72709190)
(  0.43157895,  -0.71890226)
(  0.43859649,  -0.70950414)
(  0.44561404,  -0.69891432)
(  0.45263158,  -0.68714955)
(  0.45964912,  -0.67422661)
(  0.46666667,  -0.66016225)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.46666667,  -0.47315399)
(  0.47134503,  -0.62099208)
(  0.47602339,  -0.70294891)
(  0.48070175,  -0.72677521)
(  0.48538012,  -0.70022174)
(  0.49005848,  -0.63103921)
(  0.49473684,  -0.52697838)
(  0.49941520,  -0.39578997)
(  0.50409357,  -0.24522472)
(  0.50877193,  -0.08303336)
(  0.51345029,   0.08303336)
(  0.51812865,   0.24522472)
(  0.52280702,   0.39578997)
(  0.52748538,   0.52697838)
(  0.53216374,   0.63103921)
(  0.53684211,   0.70022174)
(  0.54152047,   0.72677521)
(  0.54619883,   0.70294891)
(  0.55087719,   0.62099208)
(  0.55555556,   0.47315399)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55555556,   0.66016225)
(  0.56140351,   0.67422661)
(  0.56725146,   0.68714955)
(  0.57309942,   0.69891432)
(  0.57894737,   0.70950414)
(  0.58479532,   0.71890226)
(  0.59064327,   0.72709190)
(  0.59649123,   0.73405629)
(  0.60233918,   0.73977868)
(  0.60818713,   0.74424228)
(  0.61403509,   0.74743035)
(  0.61988304,   0.74932610)
(  0.62573099,   0.74991277)
(  0.63157895,   0.74917359)
(  0.63742690,   0.74709181)
(  0.64327485,   0.74365064)
(  0.64912281,   0.73883332)
(  0.65497076,   0.73262310)
(  0.66081871,   0.72500319)
(  0.66666667,   0.71595683)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.66666667,   0.71627786)
(  0.67251462,   0.70671361)
(  0.67836257,   0.69593222)
(  0.68421053,   0.68402442)
(  0.69005848,   0.67108094)
(  0.69590643,   0.65719252)
(  0.70175439,   0.64244989)
(  0.70760234,   0.62694379)
(  0.71345029,   0.61076496)
(  0.71929825,   0.59400411)
(  0.72514620,   0.57675200)
(  0.73099415,   0.55909935)
(  0.73684211,   0.54113690)
(  0.74269006,   0.52295538)
(  0.74853801,   0.50464552)
(  0.75438596,   0.48629807)
(  0.76023392,   0.46800375)
(  0.76608187,   0.44985329)
(  0.77192982,   0.43193744)
(  0.77777778,   0.41434693)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77777778,   0.41495026)
(  0.78362573,   0.39756428)
(  0.78947368,   0.38089700)
(  0.79532164,   0.36499669)
(  0.80116959,   0.34991164)
(  0.80701754,   0.33569013)
(  0.81286550,   0.32238043)
(  0.81871345,   0.31003082)
(  0.82456140,   0.29868959)
(  0.83040936,   0.28840500)
(  0.83625731,   0.27922534)
(  0.84210526,   0.27119889)
(  0.84795322,   0.26437393)
(  0.85380117,   0.25879873)
(  0.85964912,   0.25452157)
(  0.86549708,   0.25159073)
(  0.87134503,   0.25005449)
(  0.87719298,   0.24996113)
(  0.88304094,   0.25135893)
(  0.88888889,   0.25429617)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88888889,   0.25418467)
(  0.89473684,   0.25771084)
(  0.90058480,   0.26270374)
(  0.90643275,   0.26908943)
(  0.91228070,   0.27679392)
(  0.91812865,   0.28574326)
(  0.92397661,   0.29586348)
(  0.92982456,   0.30708060)
(  0.93567251,   0.31932067)
(  0.94152047,   0.33250972)
(  0.94736842,   0.34657377)
(  0.95321637,   0.36143886)
(  0.95906433,   0.37703103)
(  0.96491228,   0.39327630)
(  0.97076023,   0.41010071)
(  0.97660819,   0.42743030)
(  0.98245614,   0.44519109)
(  0.98830409,   0.46330912)
(  0.99415205,   0.48171042)
(  1.00000000,   0.50032103)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11111111,  -1.00000000)
(  0.11111111,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22222222,  -1.00000000)
(  0.22222222,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.33333333,  -1.00000000)
(  0.33333333,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.46666667,  -1.00000000)
(  0.46666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55555556,  -1.00000000)
(  0.55555556,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.66666667,  -1.00000000)
(  0.66666667,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77777778,  -1.00000000)
(  0.77777778,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88888889,  -1.00000000)
(  0.88888889,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49928908)
(  0.03731759,  -0.38560835)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03731759,  -0.38295340)
(  0.08235294,  -0.28007571)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.24479683)
(  0.19463542,  -0.30269424)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19463542,  -0.33699170)
(  0.23576197,  -0.45360124)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23576197,  -0.45542359)
(  0.27434717,  -0.57600348)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27434717,  -0.57817733)
(  0.31764706,  -0.69164155)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.74007766)
(  0.44705882,  -0.70392790)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44705882,  -0.65825285)
(  0.49999995,  -0.50201496)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999995,  -1.18750000)
(  0.49999995,   0.68750000)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999995,   0.50201116)
(  0.55294118,   0.65825461)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55294118,   0.70392790)
(  0.68235294,   0.74007766)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68235294,   0.69164155)
(  0.72565283,   0.57817733)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72565283,   0.57600348)
(  0.76423803,   0.45542359)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76423803,   0.45360124)
(  0.80536458,   0.33699170)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.80536458,   0.30269424)
(  0.91764706,   0.24479683)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28007571)
(  0.96268241,   0.38295340)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96268241,   0.38560835)
(  1.00000000,   0.49928908)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03731759,  -1.00000000)
(  0.03731759,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19463542,  -1.00000000)
(  0.19463542,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23576197,  -1.00000000)
(  0.23576197,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27434717,  -1.00000000)
(  0.27434717,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44705882,  -1.00000000)
(  0.44705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999995,  -1.00000000)
(  0.49999995,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999995,  -1.00000000)
(  0.49999995,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55294118,  -1.00000000)
(  0.55294118,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68235294,  -1.00000000)
(  0.68235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72565283,  -1.00000000)
(  0.72565283,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76423803,  -1.00000000)
(  0.76423803,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.80536458,  -1.00000000)
(  0.80536458,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96268241,  -1.00000000)
(  0.96268241,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_0p01.trkcnvg.dat <==
0.000000000000000000e+00 1.785385194273043874e+00 4.823529411764705954e-01 3.878697801091695110e-03
1.000000000000000000e+00 1.785366621326528902e+00 4.823532318082307535e-01 3.878704700566864248e-03
2.000000000000000000e+00 1.755184330804984150e+00 4.826534271754613914e-01 3.829158024597323351e-03
3.000000000000000000e+00 1.624361216340932890e+00 4.839744085307606247e-01 3.611232863060732066e-03
4.000000000000000000e+00 1.367693047919419591e+00 4.866642034160210684e-01 3.166920245254776275e-03
5.000000000000000000e+00 1.044733901304759405e+00 4.902590914635454045e-01 2.572817690143962624e-03
6.000000000000000000e+00 1.034881305632405324e+00 4.903684542746364894e-01 2.554808699249314693e-03
7.000000000000000000e+00 9.767407704383059830e-01 4.910197306309468379e-01 2.447599904445396570e-03
8.000000000000000000e+00 8.415526525864569507e-01 4.925753393946968317e-01 2.192003525120972841e-03
9.000000000000000000e+00 6.531764927802051757e-01 4.948502298806456978e-01 1.821245425406272473e-03
1.000000000000000000e+01 6.492699614148177423e-01 4.948940420551082853e-01 1.813916759015605628e-03
1.100000000000000000e+01 6.187973882681062632e-01 4.952386458170872641e-01 1.756378445270183851e-03
1.200000000000000000e+01 5.370484856574497812e-01 4.961896198145974712e-01 1.598928003177878211e-03
1.300000000000000000e+01 4.147160319348305868e-01 4.976961306684766218e-01 1.357705466295519841e-03
1.400000000000000000e+01 4.131959548735535948e-01 4.977110717084465841e-01 1.353578827883910110e-03
1.500000000000000000e+01 3.995234167594568508e-01 4.978463989614487217e-01 1.316048274326527424e-03
1.600000000000000000e+01 3.599785934867178461e-01 4.982480136467385412e-01 1.203176388285290884e-03
1.700000000000000000e+01 3.591210303613143195e-01 4.982560720392559817e-01 1.200562801620793252e-03
1.800000000000000000e+01 3.499826151263874530e-01 4.983424461382411352e-01 1.172412828523809302e-03
1.900000000000000000e+01 3.211026127896249305e-01 4.986219104284817516e-01 1.079700502316875222e-03
2.000000000000000000e+01 2.739301028841725216e-01 4.991047864185628735e-01 9.146057020018605885e-04
2.100000000000000000e+01 2.737429855465886575e-01 4.991062110553613484e-01 9.137397450420190739e-04
2.200000000000000000e+01 2.707144882105907424e-01 4.991293506735788865e-01 8.996534218106434213e-04
2.300000000000000000e+01 2.588135259151725376e-01 4.992218873591656170e-01 8.429310861157799772e-04
2.400000000000000000e+01 2.368479129566056218e-01 4.994010613823357536e-01 7.314209195060116832e-04
2.500000000000000000e+01 2.367875195789257148e-01 4.994014785962240244e-01 7.310754295462979207e-04
2.600000000000000000e+01 2.354022994812268177e-01 4.994110747644057713e-01 7.231239561022611596e-04
2.700000000000000000e+01 2.289013751338886127e-01 4.994568461692305283e-01 6.850665282721669132e-04
2.800000000000000000e+01 2.157474302178768732e-01 4.995541549111116031e-01 6.034579587156929398e-04
2.900000000000000000e+01 2.157254844288532536e-01 4.995543006987013257e-01 6.033099352983295688e-04
3.000000000000000000e+01 2.150266764314438805e-01 4.995589543879142003e-01 5.985836040598288207e-04
3.100000000000000000e+01 2.111589617266346475e-01 4.995851439617860490e-01 5.719394194961760101e-04
3.200000000000000000e+01 2.026964535338860729e-01 4.996458772477440635e-01 5.098573402048077463e-04
3.300000000000000000e+01 2.026891956112298054e-01 4.996459259117027041e-01 5.097998544001018997e-04
3.400000000000000000e+01 2.023481919830903697e-01 4.996482172932638632e-01 5.070928424903157952e-04
3.500000000000000000e+01 2.000548833741336296e-01 4.996638987497882822e-01 4.885540212266580029e-04
3.600000000000000000e+01 1.945325125112584708e-01 4.997041658136137654e-01 4.408475321905158477e-04
3.700000000000000000e+01 1.945276032617494211e-01 4.997042002515671433e-01 4.408016372004397616e-04
3.800000000000000000e+01 1.942877135432196090e-01 4.997058877616818440e-01 4.385526813395091024e-04
3.900000000000000000e+01 1.926507639987312670e-01 4.997176703366951744e-01 4.228481078187296127e-04
4.000000000000000000e+01 1.887563116720024081e-01 4.997482420317395091e-01 3.820852989283574888e-04
4.100000000000000000e+01 1.887529411287957037e-01 4.997482682535897558e-01 3.820464167802846357e-04
4.200000000000000000e+01 1.885865465607371727e-01 4.997495678727100210e-01 3.801194172127969140e-04
4.300000000000000000e+01 1.874557925742245945e-01 4.997586941651006032e-01 3.665927243651755920e-04
4.400000000000000000e+01 1.848657214686055816e-01 4.997824440717226202e-01 3.314344231430862422e-04
4.500000000000000000e+01 7.811617630112371868e-01 4.999847230288160249e-01 1.327379683320126236e-05
4.600000000000000000e+01 1.976377290706388401e-01 4.999120663028735478e-01 1.219806588169495702e-04
4.700000000000000000e+01 1.820650344488266015e-01 4.998535081540463887e-01 2.158748846048048941e-04
4.800000000000000000e+01 5.669727819649751366e-01 4.999736176698840184e-01 8.091311263844532320e-06
4.900000000000000000e+01 2.138883033984539384e-01 4.999264484154550825e-01 8.740366934911384484e-05
5.000000000000000000e+01 1.876860396940195908e-01 4.998873450843561161e-01 1.556166918366843179e-04
5.100000000000000000e+01 4.152734643036670725e-01 4.999581629765418866e-01 9.939166375433040678e-06
5.200000000000000000e+01 2.206282818058317718e-01 4.999259517054969182e-01 7.331872472051777407e-05
5.300000000000000000e+01 1.993621342968238674e-01 4.999084593202835491e-01 1.099627437576735473e-04
5.400000000000000000e+01 3.327615601519872679e-01 4.999399515199274835e-01 1.058154486252375746e-05
5.500000000000000000e+01 2.259021107155965713e-01 4.999229811535820800e-01 6.119157641164483228e-05
5.600000000000000000e+01 2.660186486067495082e-01 4.999048233780279404e-01 6.948336496749056085e-06
5.700000000000000000e+01 2.676470531090072713e-01 4.998956192990610115e-01 1.241697910592948206e-06
5.800000000000000000e+01 2.251004583255540314e-01 4.998587996990792037e-01 6.909409185774928464e-06
5.900000000000000000e+01 2.093294103270083029e-01 4.998397703081431942e-01 7.529188402571445607e-07
6.000000000000000000e+01 1.917334557397245565e-01 4.998056723391998135e-01 1.693497794075036328e-06
6.100000000000000000e+01 1.769613592531385782e-01 4.997643842472457854e-01 2.512153202147303821e-06
6.200000000000000000e+01 1.694463355400866456e-01 4.997295381284224680e-01 2.112356471687532045e-06
6.300000000000000000e+01 1.651711497261441064e-01 4.996969248479187220e-01 1.874985833830817780e-06
6.400000000000000000e+01 1.618189632913331899e-01 4.996649241135677211e-01 2.120156982838281891e-06
6.500000000000000000e+01 1.583656921440432241e-01 4.996282087208157585e-01 3.287105969319322309e-06
6.600000000000000000e+01 1.554771974185052419e-01 4.995922203050668919e-01 3.728604734244927825e-06
6.700000000000000000e+01 1.531815597802307083e-01 4.995572240465505631e-01 4.138676682938571567e-06
6.800000000000000000e+01 1.509812113395131716e-01 4.995189487711199638e-01 5.756443835557814755e-06
6.900000000000000000e+01 1.490708238616917647e-01 4.994849129711947944e-01 5.625021003387141059e-06
7.000000000000000000e+01 1.471251725836597857e-01 4.994497479773942206e-01 7.550967049834030574e-06
7.100000000000000000e+01 1.461772830196393369e-01 4.994280934584032217e-01 4.431068321145452057e-06
7.200000000000000000e+01 1.453348938414202596e-01 4.994125738066689246e-01 3.515127025909264152e-06
7.300000000000000000e+01 1.433942934326805640e-01 4.993917610655265182e-01 1.033859458301588773e-05
7.400000000000000000e+01 1.411524033046905879e-01 4.993858910625656455e-01 9.016544859185692679e-06
7.500000000000000000e+01 1.313147286464037833e-01 4.993906833288473957e-01 6.492618782393596438e-05
7.600000000000000000e+01 1.263430392282458292e-01 4.994536801048727326e-01 1.194755148446790052e-05
7.700000000000000000e+01 1.130146270992014867e-01 4.995705870252736269e-01 7.664943511503582996e-05
7.800000000000000000e+01 1.100397685148769705e-01 4.997826270644925573e-01 6.241400422449467147e-05
7.900000000000000000e+01 1.097348390784468886e-01 4.997640998643914645e-01 2.602803335190022327e-06
8.000000000000000000e+01 1.070930943799586615e-01 4.997760605287944746e-01 2.017863963171828701e-05
8.100000000000000000e+01 1.052445488157514458e-01 4.998457660507119038e-01 7.303691831131615964e-06
8.200000000000000000e+01 1.019901979894925065e-01 5.000597561325533791e-01 1.114817083147350701e-04
8.300000000000000000e+01 1.028260587773748985e-01 4.999857155568543376e-01 2.456570647846843813e-05
8.400000000000000000e+01 1.006918662750783400e-01 5.002372567743852416e-01 2.847201669368328719e-04
8.500000000000000000e+01 1.024506941517496078e-01 5.000171143362515114e-01 3.933687904652920231e-05
8.600000000000000000e+01 1.026923531643431087e-01 4.999966485291940099e-01 2.358472590398546370e-05
8.700000000000000000e+01 1.026027182090616108e-01 5.000041277019836583e-01 2.714172263092347326e-05
8.800000000000000000e+01 1.026620721453407187e-01 4.999991612013540698e-01 2.338380000205513704e-05
8.900000000000000000e+01 1.019946199207855120e-01 5.000445233996506644e-01 4.147001324269518341e-05
9.000000000000000000e+01 1.024964910820727881e-01 5.000088766009611607e-01 2.649636153817698514e-05
9.100000000000000000e+01 1.026171824024196405e-01 5.000017249764314720e-01 2.358234599098354978e-05
9.200000000000000000e+01 1.022459285604869900e-01 4.999998504630396301e-01 3.523167008089717056e-06
9.300000000000000000e+01 1.022416612255463431e-01 4.999998004495938009e-01 2.265508916680925022e-07
9.400000000000000000e+01 1.022376694377829937e-01 4.999998065744436504e-01 2.133533492931771747e-08
9.500000000000000000e+01 1.022322508283372844e-01 4.999998064243389440e-01 1.447652761207840477e-08
9.600000000000000000e+01 1.022260432368968658e-01 4.999998120113600120e-01 9.936305278568369204e-09
9.700000000000000000e+01 1.022129733514652583e-01 4.999998114745703992e-01 1.862206788078024644e-08
9.800000000000000000e+01 1.021871502843728630e-01 4.999998119727349644e-01 2.539226615777545604e-08
9.900000000000000000e+01 1.021275690822626425e-01 4.999998013502969241e-01 4.583217842052400570e-08
1.000000000000000000e+02 1.019988345835985827e-01 4.999997805011894836e-01 8.104081134635565675e-08
1.010000000000000000e+02 1.017523677873292398e-01 4.999997357574865187e-01 1.970410451954118791e-07
1.020000000000000000e+02 1.014049861957942722e-01 4.999996861584863894e-01 4.252280479018211157e-07
1.030000000000000000e+02 1.011171635533354568e-01 4.999996603770231474e-01 3.456369648945772921e-07
1.040000000000000000e+02 1.009962755611123197e-01 4.999996659894400119e-01 1.119791273864953474e-07
1.050000000000000000e+02 1.009537785679140709e-01 4.999996725070416925e-01 6.599223606115756091e-08
1.060000000000000000e+02 1.009226354501571166e-01 4.999996817650801950e-01 7.185933688369505745e-08
1.070000000000000000e+02 1.008919644228304796e-01 4.999996857366675318e-01 1.339176173148493021e-07
1.080000000000000000e+02 1.008703424317091424e-01 4.999996859239059788e-01 6.814662673743088206e-08
1.090000000000000000e+02 1.008592454738232447e-01 4.999996784768871438e-01 8.407511901953323985e-09
1.100000000000000000e+02 1.008545540348183694e-01 4.999996740770560888e-01 2.150256443039788579e-08
1.110000000000000000e+02 1.008530895809687938e-01 4.999996701678762756e-01 2.135027431238167850e-08
1.120000000000000000e+02 1.008529081229068702e-01 4.999996710823267354e-01 2.761855237565224996e-09
1.130000000000000000e+02 1.008528828016494877e-01 4.999996706258825196e-01 1.557826706174991749e-10
1.140000000000000000e+02 1.008528870781892073e-01 4.999996712517398301e-01 2.098280091344939535e-10
1.150000000000000000e+02 1.008528792287162884e-01 4.999996709750491597e-01 9.286106692624196413e-11
1.160000000000000000e+02 1.008528867634761461e-01 4.999996712409613409e-01 1.980367441214991864e-10
1.170000000000000000e+02 1.008528870655976822e-01 4.999996712513090635e-01 2.093567636959892120e-10
1.180000000000000000e+02 1.008528870780884823e-01 4.999996712517363884e-01 2.098242439171893459e-10
1.190000000000000000e+02 1.008528870781388309e-01 4.999996712517381092e-01 2.098261208879903528e-10
1.200000000000000000e+02 1.008528870781639913e-01 4.999996712517389419e-01 2.098270376893474065e-10
1.210000000000000000e+02 1.008528870781765785e-01 4.999996712517393860e-01 2.098275225445589420e-10
1.220000000000000000e+02 1.008528870781829206e-01 4.999996712517396080e-01 2.098277680079307927e-10
1.230000000000000000e+02 1.008528870781860431e-01 4.999996712517397190e-01 2.098278894385741111e-10
1.240000000000000000e+02 1.008528870781876391e-01 4.999996712517397746e-01 2.098279440823636044e-10
1.250000000000000000e+02 1.008528788594289655e-01 4.999995846128598709e-01 2.907881636610848419e-08
1.260000000000000000e+02 1.008528870752390810e-01 4.999996712239900276e-01 2.004475942868344518e-10
1.270000000000000000e+02 1.008528870781883330e-01 4.999996712517313369e-01 2.098251442386733778e-10
1.280000000000000000e+02 1.008528788594289655e-01 4.999995846128598709e-01 2.907881636610848419e-08
1.290000000000000000e+02 1.008528870752390810e-01 4.999996712239900276e-01 2.004475942868344518e-10
1.300000000000000000e+02 1.008528870781883330e-01 4.999996712517313369e-01 2.098251442386733778e-10
1.310000000000000000e+02 1.008528870781892073e-01 4.999996712517398301e-01 2.098280091344939535e-10
1.320000000000000000e+02 1.008528870781892073e-01 4.999996712517398301e-01 2.098280091344939535e-10


==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49927997)
(  0.03747706,  -0.38514381)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03747706,  -0.38252832)
(  0.08235294,  -0.28010781)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.24527868)
(  0.19395335,  -0.30140249)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19395335,  -0.33527844)
(  0.23536611,  -0.45231893)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23536611,  -0.45418032)
(  0.27423285,  -0.57565836)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27423285,  -0.57784470)
(  0.31764706,  -0.69165929)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.74007766)
(  0.44705882,  -0.70392790)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44705882,  -0.65825283)
(  0.49999967,  -0.50201583)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999967,   0.50024910)
(  0.52787709,   0.58641247)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52787709,   0.58716952)
(  0.55804832,   0.66831139)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55804832,   0.71322759)
(  0.68235294,   0.73597590)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68235294,   0.69165999)
(  0.72577167,   0.57783153)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72577167,   0.57564444)
(  0.76463268,   0.45418404)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76463268,   0.45232314)
(  0.80604202,   0.33529022)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.80604202,   0.30141122)
(  0.91764706,   0.24527542)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28010780)
(  0.96252295,   0.38252834)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96252295,   0.38514383)
(  1.00000000,   0.49927997)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03747706,  -1.00000000)
(  0.03747706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19395335,  -1.00000000)
(  0.19395335,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23536611,  -1.00000000)
(  0.23536611,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27423285,  -1.00000000)
(  0.27423285,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44705882,  -1.00000000)
(  0.44705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999967,  -1.00000000)
(  0.49999967,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52787709,  -1.00000000)
(  0.52787709,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55804832,  -1.00000000)
(  0.55804832,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68235294,  -1.00000000)
(  0.68235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72577167,  -1.00000000)
(  0.72577167,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76463268,  -1.00000000)
(  0.76463268,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.80604202,  -1.00000000)
(  0.80604202,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96252295,  -1.00000000)
(  0.96252295,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49922126)
(  0.03847432,  -0.38224586)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03847432,  -0.37988057)
(  0.08235294,  -0.28030671)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.24974185)
(  0.18746016,  -0.28975639)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18746016,  -0.31953629)
(  0.23152326,  -0.43989942)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23152326,  -0.44214216)
(  0.27273618,  -0.57108841)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27273618,  -0.57347414)
(  0.31764706,  -0.69189390)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.74007766)
(  0.44705882,  -0.70392790)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44705882,  -0.65825354)
(  0.49999981,  -0.50201400)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999981,   0.50049699)
(  0.53365062,   0.60364011)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.53365062,   0.60494180)
(  0.56993326,   0.69536527)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.56993326,   0.73194181)
(  0.68235294,   0.72700683)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68235294,   0.69189548)
(  0.72727376,   0.57344502)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72727376,   0.57105810)
(  0.76853217,   0.44196918)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76853217,   0.43971554)
(  0.81266881,   0.31923128)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81266881,   0.28953720)
(  0.91764706,   0.24982817)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28030675)
(  0.96152549,   0.37988006)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96152549,   0.38224530)
(  1.00000000,   0.49922124)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03847432,  -1.00000000)
(  0.03847432,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18746016,  -1.00000000)
(  0.18746016,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23152326,  -1.00000000)
(  0.23152326,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27273618,  -1.00000000)
(  0.27273618,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44705882,  -1.00000000)
(  0.44705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999981,  -1.00000000)
(  0.49999981,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.53365062,  -1.00000000)
(  0.53365062,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.56993326,  -1.00000000)
(  0.56993326,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68235294,  -1.00000000)
(  0.68235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72727376,  -1.00000000)
(  0.72727376,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76853217,  -1.00000000)
(  0.76853217,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81266881,  -1.00000000)
(  0.81266881,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96152549,  -1.00000000)
(  0.96152549,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49720304)
(  0.05913492,  -0.32542301)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05913492,  -0.32183134)
(  0.11674747,  -0.24106139)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11674747,  -0.24284912)
(  0.16759074,  -0.27677486)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.16759074,  -0.27670872)
(  0.22669781,  -0.42191660)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22669781,  -0.42733002)
(  0.28754384,  -0.61630308)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.28754384,  -0.62069476)
(  0.34480758,  -0.74110591)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.34480758,  -0.74362116)
(  0.40377322,  -0.74528735)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40377322,  -0.74555880)
(  0.47020646,  -0.60018704)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.47020646,  -0.59245649)
(  0.50000422,  -0.49977459)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000422,   0.50220751)
(  0.55454342,   0.66256709)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55454342,   0.69429631)
(  0.66558135,   0.75766500)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.66558135,   0.72293915)
(  0.70871445,   0.62789730)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70871445,   0.62698606)
(  0.76673333,   0.44815970)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76673333,   0.44301519)
(  0.82458466,   0.29142883)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82458466,   0.28848237)
(  0.88203252,   0.24033491)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88203252,   0.23979398)
(  0.94232402,   0.32442323)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.94232402,   0.32920891)
(  1.00000000,   0.49740203)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05913492,  -1.00000000)
(  0.05913492,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11674747,  -1.00000000)
(  0.11674747,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.16759074,  -1.00000000)
(  0.16759074,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22669781,  -1.00000000)
(  0.22669781,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.28754384,  -1.00000000)
(  0.28754384,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.34480758,  -1.00000000)
(  0.34480758,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40377322,  -1.00000000)
(  0.40377322,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.47020646,  -1.00000000)
(  0.47020646,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000422,  -1.00000000)
(  0.50000422,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55454342,  -1.00000000)
(  0.55454342,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.66558135,  -1.00000000)
(  0.66558135,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70871445,  -1.00000000)
(  0.70871445,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76673333,  -1.00000000)
(  0.76673333,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82458466,  -1.00000000)
(  0.82458466,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88203252,  -1.00000000)
(  0.88203252,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.94232402,  -1.00000000)
(  0.94232402,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p1.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.49724576)
(  0.05882353,  -0.32623007)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05882353,  -0.32215925)
(  0.11764706,  -0.24041070)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11764706,  -0.23990244)
(  0.17647059,  -0.29009232)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.17647059,  -0.29341192)
(  0.23529412,  -0.44934200)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23529412,  -0.45475669)
(  0.29411765,  -0.63503425)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.29411765,  -0.63971767)
(  0.35294118,  -0.75024104)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35294118,  -0.75174851)
(  0.41176471,  -0.73482646)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41176471,  -0.73237112)
(  0.48235294,  -0.59683666)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.48235294,  -0.84117781)
(  0.52941176,   0.84117781)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52941176,   0.59683666)
(  0.58823529,   0.73237112)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.58823529,   0.73482646)
(  0.64705882,   0.75174851)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64705882,   0.75024104)
(  0.70588235,   0.63971767)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70588235,   0.63503425)
(  0.76470588,   0.45475669)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76470588,   0.44934200)
(  0.82352941,   0.29341192)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82352941,   0.29009232)
(  0.88235294,   0.23990244)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88235294,   0.24041070)
(  0.94117647,   0.32215925)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.94117647,   0.32623007)
(  1.00000000,   0.49724576)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05882353,  -1.00000000)
(  0.05882353,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11764706,  -1.00000000)
(  0.11764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.17647059,  -1.00000000)
(  0.17647059,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23529412,  -1.00000000)
(  0.23529412,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.29411765,  -1.00000000)
(  0.29411765,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35294118,  -1.00000000)
(  0.35294118,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41176471,  -1.00000000)
(  0.41176471,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.48235294,  -1.00000000)
(  0.48235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52941176,  -1.00000000)
(  0.52941176,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.58823529,  -1.00000000)
(  0.58823529,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64705882,  -1.00000000)
(  0.64705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70588235,  -1.00000000)
(  0.70588235,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76470588,  -1.00000000)
(  0.76470588,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82352941,  -1.00000000)
(  0.82352941,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88235294,  -1.00000000)
(  0.88235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.94117647,  -1.00000000)
(  0.94117647,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p3.dev_from_mean.dev_from_unifmsh_0.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50000149)
(  0.00196532,  -0.49382669)
(  0.00393065,  -0.48765617)
(  0.00589597,  -0.48149357)
(  0.00786129,  -0.47534254)
(  0.00982661,  -0.46920674)
(  0.01179194,  -0.46308981)
(  0.01375726,  -0.45699542)
(  0.01572258,  -0.45092721)
(  0.01768791,  -0.44488882)
(  0.01965323,  -0.43888393)
(  0.02161855,  -0.43291617)
(  0.02358388,  -0.42698919)
(  0.02554920,  -0.42110666)
(  0.02751452,  -0.41527221)
(  0.02947984,  -0.40948951)
(  0.03144517,  -0.40376220)
(  0.03341049,  -0.39809393)
(  0.03537581,  -0.39248836)
(  0.03734114,  -0.38694914)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03734114,  -0.38695730)
(  0.03971018,  -0.38036212)
(  0.04207922,  -0.37387667)
(  0.04444826,  -0.36750575)
(  0.04681731,  -0.36125417)
(  0.04918635,  -0.35512670)
(  0.05155539,  -0.34912816)
(  0.05392443,  -0.34326333)
(  0.05629348,  -0.33753701)
(  0.05866252,  -0.33195400)
(  0.06103156,  -0.32651909)
(  0.06340060,  -0.32123707)
(  0.06576964,  -0.31611275)
(  0.06813869,  -0.31115092)
(  0.07050773,  -0.30635637)
(  0.07287677,  -0.30173390)
(  0.07524581,  -0.29728831)
(  0.07761486,  -0.29302439)
(  0.07998390,  -0.28894694)
(  0.08235294,  -0.28506075)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.28552285)
(  0.08797864,  -0.27665310)
(  0.09360433,  -0.26908094)
(  0.09923003,  -0.26279473)
(  0.10485572,  -0.25778281)
(  0.11048142,  -0.25403354)
(  0.11610711,  -0.25153525)
(  0.12173281,  -0.25027630)
(  0.12735850,  -0.25024504)
(  0.13298420,  -0.25142982)
(  0.13860989,  -0.25381899)
(  0.14423559,  -0.25740089)
(  0.14986128,  -0.26216387)
(  0.15548698,  -0.26809629)
(  0.16111267,  -0.27518648)
(  0.16673837,  -0.28342281)
(  0.17236406,  -0.29279362)
(  0.17798976,  -0.30328726)
(  0.18361545,  -0.31489208)
(  0.18924115,  -0.32759642)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18924115,  -0.32713976)
(  0.19153070,  -0.33240123)
(  0.19382025,  -0.33780408)
(  0.19610980,  -0.34334308)
(  0.19839935,  -0.34901299)
(  0.20068890,  -0.35480859)
(  0.20297845,  -0.36072463)
(  0.20526799,  -0.36675590)
(  0.20755754,  -0.37289715)
(  0.20984709,  -0.37914316)
(  0.21213664,  -0.38548870)
(  0.21442619,  -0.39192853)
(  0.21671574,  -0.39845743)
(  0.21900529,  -0.40507016)
(  0.22129484,  -0.41176149)
(  0.22358439,  -0.41852619)
(  0.22587394,  -0.42535903)
(  0.22816349,  -0.43225478)
(  0.23045304,  -0.43920820)
(  0.23274259,  -0.44621407)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23274259,  -0.44620813)
(  0.23485230,  -0.45269887)
(  0.23696201,  -0.45922293)
(  0.23907172,  -0.46577566)
(  0.24118143,  -0.47235242)
(  0.24329114,  -0.47894858)
(  0.24540085,  -0.48555950)
(  0.24751057,  -0.49218053)
(  0.24962028,  -0.49880704)
(  0.25172999,  -0.50543439)
(  0.25383970,  -0.51205794)
(  0.25594941,  -0.51867305)
(  0.25805912,  -0.52527508)
(  0.26016883,  -0.53185940)
(  0.26227854,  -0.53842135)
(  0.26438826,  -0.54495631)
(  0.26649797,  -0.55145963)
(  0.26860768,  -0.55792668)
(  0.27071739,  -0.56435282)
(  0.27282710,  -0.57073340)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27282710,  -0.57072637)
(  0.27518605,  -0.57780846)
(  0.27754499,  -0.58481940)
(  0.27990394,  -0.59175372)
(  0.28226288,  -0.59860597)
(  0.28462183,  -0.60537067)
(  0.28698077,  -0.61204236)
(  0.28933972,  -0.61861558)
(  0.29169866,  -0.62508486)
(  0.29405761,  -0.63144474)
(  0.29641655,  -0.63768976)
(  0.29877550,  -0.64381445)
(  0.30113444,  -0.64981336)
(  0.30349339,  -0.65568100)
(  0.30585233,  -0.66141193)
(  0.30821128,  -0.66700067)
(  0.31057022,  -0.67244177)
(  0.31292917,  -0.67772976)
(  0.31528811,  -0.68285918)
(  0.31764706,  -0.68782455)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.68682571)
(  0.32445820,  -0.70107011)
(  0.33126935,  -0.71345692)
(  0.33808050,  -0.72400007)
(  0.34489164,  -0.73271352)
(  0.35170279,  -0.73961119)
(  0.35851393,  -0.74470704)
(  0.36532508,  -0.74801499)
(  0.37213622,  -0.74954899)
(  0.37894737,  -0.74932298)
(  0.38575851,  -0.74735090)
(  0.39256966,  -0.74364669)
(  0.39938080,  -0.73822429)
(  0.40619195,  -0.73109763)
(  0.41300310,  -0.72228067)
(  0.41981424,  -0.71178733)
(  0.42662539,  -0.69963157)
(  0.43343653,  -0.68582731)
(  0.44024768,  -0.67038850)
(  0.44705882,  -0.65332908)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44705882,  -0.65430908)
(  0.44984520,  -0.64733788)
(  0.45263157,  -0.64018169)
(  0.45541794,  -0.63285059)
(  0.45820431,  -0.62535466)
(  0.46099068,  -0.61770399)
(  0.46377706,  -0.60990865)
(  0.46656343,  -0.60197873)
(  0.46934980,  -0.59392430)
(  0.47213617,  -0.58575546)
(  0.47492255,  -0.57748228)
(  0.47770892,  -0.56911484)
(  0.48049529,  -0.56066322)
(  0.48328166,  -0.55213752)
(  0.48606803,  -0.54354780)
(  0.48885441,  -0.53490415)
(  0.49164078,  -0.52621665)
(  0.49442715,  -0.51749539)
(  0.49721352,  -0.50875044)
(  0.49999989,  -0.49999188)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999989,  -0.50195312)
(  0.49999989,  -0.44921875)
(  0.49999989,  -0.39453125)
(  0.49999989,  -0.33984375)
(  0.49999989,  -0.29296875)
(  0.49999989,  -0.23828125)
(  0.49999989,  -0.18359375)
(  0.49999989,  -0.13085938)
(  0.49999989,  -0.08007812)
(  0.49999989,  -0.02734375)
(  0.49999989,   0.02539062)
(  0.49999989,   0.07617188)
(  0.49999989,   0.12890625)
(  0.49999989,   0.18359375)
(  0.49999989,   0.23632812)
(  0.49999989,   0.28906250)
(  0.49999989,   0.33984375)
(  0.49999989,   0.39257812)
(  0.49999989,   0.44531250)
(  0.49999989,   0.50000000)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999989,   0.49995933)
(  0.50278628,   0.50872922)
(  0.50557266,   0.51748310)
(  0.50835904,   0.52621114)
(  0.51114543,   0.53490349)
(  0.51393181,   0.54355033)
(  0.51671819,   0.55214180)
(  0.51950458,   0.56066807)
(  0.52229096,   0.56911931)
(  0.52507734,   0.57748568)
(  0.52786373,   0.58575733)
(  0.53065011,   0.59392444)
(  0.53343649,   0.60197716)
(  0.53622288,   0.60990566)
(  0.53900926,   0.61770010)
(  0.54179564,   0.62535064)
(  0.54458203,   0.63284744)
(  0.54736841,   0.64018067)
(  0.55015479,   0.64734049)
(  0.55294118,   0.65431706)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55294118,   0.65332908)
(  0.55975232,   0.67038850)
(  0.56656347,   0.68582731)
(  0.57337461,   0.69963157)
(  0.58018576,   0.71178733)
(  0.58699690,   0.72228067)
(  0.59380805,   0.73109763)
(  0.60061920,   0.73822429)
(  0.60743034,   0.74364669)
(  0.61424149,   0.74735090)
(  0.62105263,   0.74932298)
(  0.62786378,   0.74954899)
(  0.63467492,   0.74801499)
(  0.64148607,   0.74470704)
(  0.64829721,   0.73961119)
(  0.65510836,   0.73271352)
(  0.66191950,   0.72400007)
(  0.66873065,   0.71345692)
(  0.67554180,   0.70107011)
(  0.68235294,   0.68682571)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68235294,   0.68782455)
(  0.68471189,   0.68285918)
(  0.68707083,   0.67772976)
(  0.68942978,   0.67244177)
(  0.69178872,   0.66700067)
(  0.69414767,   0.66141193)
(  0.69650661,   0.65568100)
(  0.69886556,   0.64981336)
(  0.70122450,   0.64381445)
(  0.70358345,   0.63768976)
(  0.70594239,   0.63144474)
(  0.70830134,   0.62508486)
(  0.71066028,   0.61861558)
(  0.71301923,   0.61204236)
(  0.71537817,   0.60537067)
(  0.71773712,   0.59860597)
(  0.72009606,   0.59175372)
(  0.72245501,   0.58481940)
(  0.72481395,   0.57780846)
(  0.72717290,   0.57072637)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72717290,   0.57073340)
(  0.72928261,   0.56435282)
(  0.73139232,   0.55792668)
(  0.73350203,   0.55145963)
(  0.73561174,   0.54495631)
(  0.73772146,   0.53842135)
(  0.73983117,   0.53185940)
(  0.74194088,   0.52527508)
(  0.74405059,   0.51867305)
(  0.74616030,   0.51205794)
(  0.74827001,   0.50543439)
(  0.75037972,   0.49880704)
(  0.75248943,   0.49218053)
(  0.75459915,   0.48555950)
(  0.75670886,   0.47894858)
(  0.75881857,   0.47235242)
(  0.76092828,   0.46577566)
(  0.76303799,   0.45922293)
(  0.76514770,   0.45269887)
(  0.76725741,   0.44620813)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76725741,   0.44621407)
(  0.76954696,   0.43920820)
(  0.77183651,   0.43225478)
(  0.77412606,   0.42535903)
(  0.77641561,   0.41852619)
(  0.77870516,   0.41176149)
(  0.78099471,   0.40507016)
(  0.78328426,   0.39845743)
(  0.78557381,   0.39192853)
(  0.78786336,   0.38548870)
(  0.79015291,   0.37914316)
(  0.79244246,   0.37289715)
(  0.79473201,   0.36675590)
(  0.79702155,   0.36072463)
(  0.79931110,   0.35480859)
(  0.80160065,   0.34901299)
(  0.80389020,   0.34334308)
(  0.80617975,   0.33780408)
(  0.80846930,   0.33240123)
(  0.81075885,   0.32713976)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81075885,   0.32759642)
(  0.81638455,   0.31489208)
(  0.82201024,   0.30328726)
(  0.82763594,   0.29279362)
(  0.83326163,   0.28342281)
(  0.83888733,   0.27518648)
(  0.84451302,   0.26809629)
(  0.85013872,   0.26216387)
(  0.85576441,   0.25740089)
(  0.86139011,   0.25381899)
(  0.86701580,   0.25142982)
(  0.87264150,   0.25024504)
(  0.87826719,   0.25027630)
(  0.88389289,   0.25153525)
(  0.88951858,   0.25403354)
(  0.89514428,   0.25778281)
(  0.90076997,   0.26279473)
(  0.90639567,   0.26908094)
(  0.91202136,   0.27665310)
(  0.91764706,   0.28552285)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28506075)
(  0.92001610,   0.28894694)
(  0.92238514,   0.29302439)
(  0.92475419,   0.29728831)
(  0.92712323,   0.30173390)
(  0.92949227,   0.30635637)
(  0.93186131,   0.31115092)
(  0.93423036,   0.31611275)
(  0.93659940,   0.32123707)
(  0.93896844,   0.32651909)
(  0.94133748,   0.33195400)
(  0.94370652,   0.33753701)
(  0.94607557,   0.34326333)
(  0.94844461,   0.34912816)
(  0.95081365,   0.35512670)
(  0.95318269,   0.36125417)
(  0.95555174,   0.36750575)
(  0.95792078,   0.37387667)
(  0.96028982,   0.38036212)
(  0.96265886,   0.38695730)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96265886,   0.38694914)
(  0.96462419,   0.39248836)
(  0.96658951,   0.39809393)
(  0.96855483,   0.40376220)
(  0.97052016,   0.40948951)
(  0.97248548,   0.41527221)
(  0.97445080,   0.42110666)
(  0.97641612,   0.42698919)
(  0.97838145,   0.43291617)
(  0.98034677,   0.43888393)
(  0.98231209,   0.44488882)
(  0.98427742,   0.45092721)
(  0.98624274,   0.45699542)
(  0.98820806,   0.46308981)
(  0.99017339,   0.46920674)
(  0.99213871,   0.47534254)
(  0.99410403,   0.48149357)
(  0.99606935,   0.48765617)
(  0.99803468,   0.49382669)
(  1.00000000,   0.50000149)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03734114,  -1.00000000)
(  0.03734114,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18924115,  -1.00000000)
(  0.18924115,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23274259,  -1.00000000)
(  0.23274259,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27282710,  -1.00000000)
(  0.27282710,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44705882,  -1.00000000)
(  0.44705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999989,  -1.00000000)
(  0.49999989,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999989,  -1.00000000)
(  0.49999989,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55294118,  -1.00000000)
(  0.55294118,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68235294,  -1.00000000)
(  0.68235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72717290,  -1.00000000)
(  0.72717290,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76725741,  -1.00000000)
(  0.76725741,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81075885,  -1.00000000)
(  0.81075885,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96265886,  -1.00000000)
(  0.96265886,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p3.dev_from_mean.dev_from_unifmsh_0p01.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50000153)
(  0.00197603,  -0.49379307)
(  0.00395206,  -0.48758896)
(  0.00592809,  -0.48139291)
(  0.00790412,  -0.47520863)
(  0.00988015,  -0.46903982)
(  0.01185618,  -0.46289021)
(  0.01383221,  -0.45676349)
(  0.01580824,  -0.45066338)
(  0.01778427,  -0.44459359)
(  0.01976030,  -0.43855783)
(  0.02173633,  -0.43255981)
(  0.02371236,  -0.42660324)
(  0.02568839,  -0.42069183)
(  0.02766442,  -0.41482929)
(  0.02964045,  -0.40901934)
(  0.03161648,  -0.40326567)
(  0.03359251,  -0.39757201)
(  0.03556854,  -0.39194205)
(  0.03754457,  -0.38637952)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03754457,  -0.38638747)
(  0.03990291,  -0.37983079)
(  0.04226124,  -0.37338330)
(  0.04461958,  -0.36704972)
(  0.04697791,  -0.36083478)
(  0.04933625,  -0.35474320)
(  0.05169458,  -0.34877972)
(  0.05405292,  -0.34294904)
(  0.05641125,  -0.33725591)
(  0.05876959,  -0.33170504)
(  0.06112792,  -0.32630117)
(  0.06348626,  -0.32104901)
(  0.06584460,  -0.31595329)
(  0.06820293,  -0.31101874)
(  0.07056127,  -0.30625008)
(  0.07291960,  -0.30165204)
(  0.07527794,  -0.29722934)
(  0.07763627,  -0.29298671)
(  0.07999461,  -0.28892888)
(  0.08235294,  -0.28506057)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.28550933)
(  0.08793716,  -0.27670923)
(  0.09352139,  -0.26918482)
(  0.09910561,  -0.26292510)
(  0.10468983,  -0.25791909)
(  0.11027406,  -0.25415581)
(  0.11585828,  -0.25162426)
(  0.12144251,  -0.25031346)
(  0.12702673,  -0.25021243)
(  0.13261095,  -0.25131019)
(  0.13819518,  -0.25359573)
(  0.14377940,  -0.25705809)
(  0.14936362,  -0.26168626)
(  0.15494785,  -0.26746928)
(  0.16053207,  -0.27439614)
(  0.16611629,  -0.28245587)
(  0.17170052,  -0.29163748)
(  0.17728474,  -0.30192998)
(  0.18286896,  -0.31332239)
(  0.18845319,  -0.32580373)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18845319,  -0.32536016)
(  0.19075677,  -0.33060510)
(  0.19306036,  -0.33599473)
(  0.19536394,  -0.34152375)
(  0.19766753,  -0.34718684)
(  0.19997112,  -0.35297872)
(  0.20227470,  -0.35889406)
(  0.20457829,  -0.36492758)
(  0.20688188,  -0.37107396)
(  0.20918546,  -0.37732790)
(  0.21148905,  -0.38368410)
(  0.21379264,  -0.39013725)
(  0.21609622,  -0.39668205)
(  0.21839981,  -0.40331319)
(  0.22070339,  -0.41002538)
(  0.22300698,  -0.41681330)
(  0.22531057,  -0.42367165)
(  0.22761415,  -0.43059512)
(  0.22991774,  -0.43757843)
(  0.23222133,  -0.44461625)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23222133,  -0.44461011)
(  0.23434677,  -0.45114036)
(  0.23647221,  -0.45770555)
(  0.23859765,  -0.46430094)
(  0.24072309,  -0.47092178)
(  0.24284853,  -0.47756334)
(  0.24497397,  -0.48422086)
(  0.24709941,  -0.49088961)
(  0.24922485,  -0.49756483)
(  0.25135029,  -0.50424179)
(  0.25347573,  -0.51091574)
(  0.25560118,  -0.51758193)
(  0.25772662,  -0.52423562)
(  0.25985206,  -0.53087208)
(  0.26197750,  -0.53748654)
(  0.26410294,  -0.54407428)
(  0.26622838,  -0.55063054)
(  0.26835382,  -0.55715058)
(  0.27047926,  -0.56362965)
(  0.27260470,  -0.57006302)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27260470,  -0.57005583)
(  0.27497535,  -0.57717914)
(  0.27734600,  -0.58423112)
(  0.27971665,  -0.59120623)
(  0.28208730,  -0.59809891)
(  0.28445795,  -0.60490363)
(  0.28682860,  -0.61161482)
(  0.28919925,  -0.61822694)
(  0.29156991,  -0.62473444)
(  0.29394056,  -0.63113176)
(  0.29631121,  -0.63741336)
(  0.29868186,  -0.64357368)
(  0.30105251,  -0.64960718)
(  0.30342316,  -0.65550831)
(  0.30579381,  -0.66127151)
(  0.30816446,  -0.66689124)
(  0.31053511,  -0.67236195)
(  0.31290576,  -0.67767807)
(  0.31527641,  -0.68283407)
(  0.31764706,  -0.68782440)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.68682571)
(  0.32445820,  -0.70107011)
(  0.33126935,  -0.71345692)
(  0.33808050,  -0.72400007)
(  0.34489164,  -0.73271352)
(  0.35170279,  -0.73961119)
(  0.35851393,  -0.74470704)
(  0.36532508,  -0.74801499)
(  0.37213622,  -0.74954899)
(  0.37894737,  -0.74932298)
(  0.38575851,  -0.74735090)
(  0.39256966,  -0.74364669)
(  0.39938080,  -0.73822429)
(  0.40619195,  -0.73109763)
(  0.41300310,  -0.72228067)
(  0.41981424,  -0.71178733)
(  0.42662539,  -0.69963157)
(  0.43343653,  -0.68582731)
(  0.44024768,  -0.67038850)
(  0.44705882,  -0.65332908)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44705882,  -0.65430756)
(  0.44984520,  -0.64733738)
(  0.45263157,  -0.64018187)
(  0.45541795,  -0.63285117)
(  0.45820432,  -0.62535539)
(  0.46099069,  -0.61770468)
(  0.46377707,  -0.60990916)
(  0.46656344,  -0.60197895)
(  0.46934981,  -0.59392419)
(  0.47213619,  -0.58575500)
(  0.47492256,  -0.57748151)
(  0.47770894,  -0.56911385)
(  0.48049531,  -0.56066216)
(  0.48328168,  -0.55213654)
(  0.48606806,  -0.54354715)
(  0.48885443,  -0.53490409)
(  0.49164081,  -0.52621751)
(  0.49442718,  -0.51749753)
(  0.49721355,  -0.50875428)
(  0.49999993,  -0.49999789)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999993,   0.49997236)
(  0.50167612,   0.50524791)
(  0.50335232,   0.51051887)
(  0.50502852,   0.51578318)
(  0.50670471,   0.52103874)
(  0.50838091,   0.52628348)
(  0.51005710,   0.53151531)
(  0.51173330,   0.53673217)
(  0.51340950,   0.54193196)
(  0.51508569,   0.54711261)
(  0.51676189,   0.55227204)
(  0.51843809,   0.55740817)
(  0.52011428,   0.56251891)
(  0.52179048,   0.56760219)
(  0.52346668,   0.57265593)
(  0.52514287,   0.57767805)
(  0.52681907,   0.58266647)
(  0.52849526,   0.58761910)
(  0.53017146,   0.59253387)
(  0.53184766,   0.59740870)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.53184766,   0.59739928)
(  0.53375057,   0.60287961)
(  0.53565349,   0.60829980)
(  0.53755641,   0.61365707)
(  0.53945932,   0.61894867)
(  0.54136224,   0.62417184)
(  0.54326516,   0.62932382)
(  0.54516807,   0.63440185)
(  0.54707099,   0.63940317)
(  0.54897390,   0.64432501)
(  0.55087682,   0.64916463)
(  0.55277974,   0.65391926)
(  0.55468265,   0.65858615)
(  0.55658557,   0.66316252)
(  0.55848849,   0.66764563)
(  0.56039140,   0.67203271)
(  0.56229432,   0.67632101)
(  0.56419724,   0.68050775)
(  0.56610015,   0.68459020)
(  0.56800307,   0.68856558)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.56800307,   0.68795282)
(  0.57402148,   0.70032189)
(  0.58003990,   0.71131098)
(  0.58605831,   0.72092032)
(  0.59207673,   0.72915016)
(  0.59809514,   0.73600072)
(  0.60411355,   0.74147224)
(  0.61013197,   0.74556496)
(  0.61615038,   0.74827912)
(  0.62216880,   0.74961493)
(  0.62818721,   0.74957266)
(  0.63420563,   0.74815251)
(  0.64022404,   0.74535475)
(  0.64624246,   0.74117959)
(  0.65226087,   0.73562727)
(  0.65827928,   0.72869804)
(  0.66429770,   0.72039212)
(  0.67031611,   0.71070975)
(  0.67633453,   0.69965116)
(  0.68235294,   0.68721660)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68235294,   0.68782455)
(  0.68471200,   0.68285893)
(  0.68707106,   0.67772926)
(  0.68943012,   0.67244100)
(  0.69178918,   0.66699961)
(  0.69414824,   0.66141056)
(  0.69650730,   0.65567932)
(  0.69886636,   0.64981136)
(  0.70122542,   0.64381212)
(  0.70358448,   0.63768708)
(  0.70594354,   0.63144171)
(  0.70830260,   0.62508147)
(  0.71066166,   0.61861181)
(  0.71302072,   0.61203822)
(  0.71537978,   0.60536615)
(  0.71773884,   0.59860106)
(  0.72009790,   0.59174842)
(  0.72245696,   0.58481370)
(  0.72481602,   0.57780236)
(  0.72717508,   0.57071986)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72717508,   0.57072690)
(  0.72929064,   0.56432849)
(  0.73140621,   0.55788430)
(  0.73352177,   0.55139899)
(  0.73563733,   0.54487726)
(  0.73775290,   0.53832377)
(  0.73986846,   0.53174320)
(  0.74198403,   0.52514023)
(  0.74409959,   0.51851955)
(  0.74621515,   0.51188582)
(  0.74833072,   0.50524373)
(  0.75044628,   0.49859794)
(  0.75256185,   0.49195315)
(  0.75467741,   0.48531403)
(  0.75679298,   0.47868526)
(  0.75890854,   0.47207151)
(  0.76102410,   0.46547746)
(  0.76313967,   0.45890780)
(  0.76525523,   0.45236719)
(  0.76737080,   0.44586032)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76737080,   0.44586649)
(  0.76967854,   0.43880735)
(  0.77198629,   0.43180188)
(  0.77429404,   0.42485543)
(  0.77660179,   0.41797334)
(  0.77890954,   0.41116096)
(  0.78121729,   0.40442363)
(  0.78352504,   0.39776671)
(  0.78583278,   0.39119552)
(  0.78814053,   0.38471543)
(  0.79044828,   0.37833178)
(  0.79275603,   0.37204991)
(  0.79506378,   0.36587518)
(  0.79737153,   0.35981292)
(  0.79967928,   0.35386849)
(  0.80198702,   0.34804722)
(  0.80429477,   0.34235447)
(  0.80660252,   0.33679558)
(  0.80891027,   0.33137591)
(  0.81121802,   0.32610078)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81121802,   0.32654968)
(  0.81681955,   0.31397540)
(  0.82242107,   0.30249447)
(  0.82802260,   0.29211818)
(  0.83362413,   0.28285776)
(  0.83922566,   0.27472449)
(  0.84482719,   0.26772962)
(  0.85042872,   0.26188442)
(  0.85603025,   0.25720015)
(  0.86163177,   0.25368807)
(  0.86723330,   0.25135943)
(  0.87283483,   0.25022551)
(  0.87843636,   0.25029755)
(  0.88403789,   0.25158682)
(  0.88963942,   0.25410459)
(  0.89524094,   0.25786211)
(  0.90084247,   0.26287064)
(  0.90644400,   0.26914145)
(  0.91204553,   0.27668580)
(  0.91764706,   0.28551494)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28506057)
(  0.92000578,   0.28892952)
(  0.92236449,   0.29298806)
(  0.92472321,   0.29723144)
(  0.92708193,   0.30165496)
(  0.92944064,   0.30625387)
(  0.93179936,   0.31102345)
(  0.93415808,   0.31595897)
(  0.93651679,   0.32105571)
(  0.93887551,   0.32630893)
(  0.94123423,   0.33171392)
(  0.94359295,   0.33726593)
(  0.94595166,   0.34296024)
(  0.94831038,   0.34879213)
(  0.95066910,   0.35475687)
(  0.95302781,   0.36084973)
(  0.95538653,   0.36706597)
(  0.95774525,   0.37340088)
(  0.96010396,   0.37984972)
(  0.96246268,   0.38640777)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96246268,   0.38639982)
(  0.96443833,   0.39196152)
(  0.96641398,   0.39759061)
(  0.96838963,   0.40328337)
(  0.97036528,   0.40903610)
(  0.97234092,   0.41484508)
(  0.97431657,   0.42070662)
(  0.97629222,   0.42661700)
(  0.97826787,   0.43257252)
(  0.98024352,   0.43856946)
(  0.98221917,   0.44460412)
(  0.98419481,   0.45067279)
(  0.98617046,   0.45677176)
(  0.98814611,   0.46289733)
(  0.99012176,   0.46904578)
(  0.99209741,   0.47521341)
(  0.99407306,   0.48139650)
(  0.99604870,   0.48759136)
(  0.99802435,   0.49379427)
(  1.00000000,   0.50000153)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03754457,  -1.00000000)
(  0.03754457,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18845319,  -1.00000000)
(  0.18845319,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23222133,  -1.00000000)
(  0.23222133,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27260470,  -1.00000000)
(  0.27260470,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44705882,  -1.00000000)
(  0.44705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999993,  -1.00000000)
(  0.49999993,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.53184766,  -1.00000000)
(  0.53184766,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.56800307,  -1.00000000)
(  0.56800307,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68235294,  -1.00000000)
(  0.68235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72717508,  -1.00000000)
(  0.72717508,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76737080,  -1.00000000)
(  0.76737080,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81121802,  -1.00000000)
(  0.81121802,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96246268,  -1.00000000)
(  0.96246268,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50000174)
(  0.00202644,  -0.49363479)
(  0.00405289,  -0.48727256)
(  0.00607933,  -0.48091905)
(  0.00810577,  -0.47457824)
(  0.01013222,  -0.46825413)
(  0.01215866,  -0.46195072)
(  0.01418510,  -0.45567201)
(  0.01621155,  -0.44942198)
(  0.01823799,  -0.44320463)
(  0.02026443,  -0.43702397)
(  0.02229087,  -0.43088397)
(  0.02431732,  -0.42478865)
(  0.02634376,  -0.41874199)
(  0.02837020,  -0.41274798)
(  0.03039665,  -0.40681063)
(  0.03242309,  -0.40093393)
(  0.03444953,  -0.39512187)
(  0.03647598,  -0.38937845)
(  0.03850242,  -0.38370766)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03850242,  -0.38371460)
(  0.04081034,  -0.37733868)
(  0.04311826,  -0.37106931)
(  0.04542619,  -0.36491089)
(  0.04773411,  -0.35886782)
(  0.05004203,  -0.35294452)
(  0.05234995,  -0.34714538)
(  0.05465787,  -0.34147481)
(  0.05696580,  -0.33593722)
(  0.05927372,  -0.33053700)
(  0.06158164,  -0.32527857)
(  0.06388956,  -0.32016633)
(  0.06619749,  -0.31520469)
(  0.06850541,  -0.31039804)
(  0.07081333,  -0.30575079)
(  0.07312125,  -0.30126735)
(  0.07542917,  -0.29695212)
(  0.07773710,  -0.29280951)
(  0.08004502,  -0.28884391)
(  0.08235294,  -0.28505975)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.08235294,  -0.28540411)
(  0.08758005,  -0.27719700)
(  0.09280715,  -0.27008664)
(  0.09803426,  -0.26406695)
(  0.10326136,  -0.25913181)
(  0.10848846,  -0.25527512)
(  0.11371557,  -0.25249080)
(  0.11894267,  -0.25077273)
(  0.12416978,  -0.25011482)
(  0.12939688,  -0.25051096)
(  0.13462399,  -0.25195507)
(  0.13985109,  -0.25444103)
(  0.14507820,  -0.25796274)
(  0.15030530,  -0.26251412)
(  0.15553241,  -0.26808905)
(  0.16075951,  -0.27468144)
(  0.16598662,  -0.28228519)
(  0.17121372,  -0.29089419)
(  0.17644083,  -0.30050235)
(  0.18166793,  -0.31110357)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18166793,  -0.31076368)
(  0.18412319,  -0.31588492)
(  0.18657844,  -0.32118535)
(  0.18903370,  -0.32665882)
(  0.19148896,  -0.33229915)
(  0.19394421,  -0.33810017)
(  0.19639947,  -0.34405571)
(  0.19885472,  -0.35015961)
(  0.20130998,  -0.35640568)
(  0.20376524,  -0.36278777)
(  0.20622049,  -0.36929969)
(  0.20867575,  -0.37593529)
(  0.21113100,  -0.38268840)
(  0.21358626,  -0.38955283)
(  0.21604152,  -0.39652243)
(  0.21849677,  -0.40359102)
(  0.22095203,  -0.41075244)
(  0.22340728,  -0.41800050)
(  0.22586254,  -0.42532905)
(  0.22831780,  -0.43273192)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22831780,  -0.43272344)
(  0.23056941,  -0.43956175)
(  0.23282103,  -0.44644873)
(  0.23507265,  -0.45337874)
(  0.23732427,  -0.46034615)
(  0.23957589,  -0.46734531)
(  0.24182751,  -0.47437058)
(  0.24407913,  -0.48141632)
(  0.24633074,  -0.48847689)
(  0.24858236,  -0.49554665)
(  0.25083398,  -0.50261996)
(  0.25308560,  -0.50969119)
(  0.25533722,  -0.51675468)
(  0.25758884,  -0.52380480)
(  0.25984046,  -0.53083591)
(  0.26209208,  -0.53784237)
(  0.26434369,  -0.54481854)
(  0.26659531,  -0.55175878)
(  0.26884693,  -0.55865744)
(  0.27109855,  -0.56550889)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27109855,  -0.56550052)
(  0.27354847,  -0.57290306)
(  0.27599839,  -0.58023334)
(  0.27844831,  -0.58748520)
(  0.28089824,  -0.59465249)
(  0.28334816,  -0.60172904)
(  0.28579808,  -0.60870869)
(  0.28824800,  -0.61558528)
(  0.29069792,  -0.62235266)
(  0.29314784,  -0.62900465)
(  0.29559776,  -0.63553510)
(  0.29804769,  -0.64193785)
(  0.30049761,  -0.64820674)
(  0.30294753,  -0.65433560)
(  0.30539745,  -0.66031829)
(  0.30784737,  -0.66614862)
(  0.31029729,  -0.67182046)
(  0.31274722,  -0.67732762)
(  0.31519714,  -0.68266396)
(  0.31764706,  -0.68782332)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31764706,  -0.68683464)
(  0.32444281,  -0.70104297)
(  0.33123857,  -0.71340402)
(  0.33803432,  -0.72393135)
(  0.34483007,  -0.73263854)
(  0.35162583,  -0.73953916)
(  0.35842158,  -0.74464678)
(  0.36521733,  -0.74797499)
(  0.37201308,  -0.74953734)
(  0.37880884,  -0.74934743)
(  0.38560459,  -0.74741881)
(  0.39240034,  -0.74376506)
(  0.39919610,  -0.73839976)
(  0.40599185,  -0.73133647)
(  0.41278760,  -0.72258878)
(  0.41958336,  -0.71217026)
(  0.42637911,  -0.70009447)
(  0.43317486,  -0.68637500)
(  0.43997062,  -0.67102541)
(  0.44676637,  -0.65405928)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44676637,  -0.65503101)
(  0.44956813,  -0.64804027)
(  0.45236990,  -0.64086164)
(  0.45517166,  -0.63350535)
(  0.45797342,  -0.62598162)
(  0.46077519,  -0.61830070)
(  0.46357695,  -0.61047280)
(  0.46637871,  -0.60250816)
(  0.46918048,  -0.59441701)
(  0.47198224,  -0.58620957)
(  0.47478400,  -0.57789608)
(  0.47758577,  -0.56948676)
(  0.48038753,  -0.56099184)
(  0.48318929,  -0.55242156)
(  0.48599106,  -0.54378614)
(  0.48879282,  -0.53509582)
(  0.49159458,  -0.52636081)
(  0.49439635,  -0.51759135)
(  0.49719811,  -0.50879768)
(  0.49999987,  -0.49999001)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49999987,   0.49994142)
(  0.50198548,   0.50620005)
(  0.50397108,   0.51244998)
(  0.50595669,   0.51868791)
(  0.50794229,   0.52491048)
(  0.50992790,   0.53111438)
(  0.51191351,   0.53729627)
(  0.51389911,   0.54345282)
(  0.51588472,   0.54958071)
(  0.51787032,   0.55567660)
(  0.51985593,   0.56173716)
(  0.52184153,   0.56775906)
(  0.52382714,   0.57373898)
(  0.52581274,   0.57967358)
(  0.52779835,   0.58555954)
(  0.52978396,   0.59139351)
(  0.53176956,   0.59717218)
(  0.53375517,   0.60289221)
(  0.53574077,   0.60855027)
(  0.53772638,   0.61414304)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.53772638,   0.61412294)
(  0.53996488,   0.62034026)
(  0.54220339,   0.62645944)
(  0.54444189,   0.63247637)
(  0.54668040,   0.63838698)
(  0.54891890,   0.64418717)
(  0.55115740,   0.64987285)
(  0.55339591,   0.65543994)
(  0.55563441,   0.66088435)
(  0.55787292,   0.66620199)
(  0.56011142,   0.67138877)
(  0.56234993,   0.67644061)
(  0.56458843,   0.68135342)
(  0.56682694,   0.68612310)
(  0.56906544,   0.69074557)
(  0.57130394,   0.69521674)
(  0.57354245,   0.69953253)
(  0.57578095,   0.70368884)
(  0.57801946,   0.70768159)
(  0.58025796,   0.71150669)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.58025796,   0.71112420)
(  0.58561719,   0.71993489)
(  0.59097643,   0.72759864)
(  0.59633566,   0.73412124)
(  0.60169489,   0.73950847)
(  0.60705412,   0.74376611)
(  0.61241335,   0.74689995)
(  0.61777259,   0.74891576)
(  0.62313182,   0.74981932)
(  0.62849105,   0.74961643)
(  0.63385028,   0.74831285)
(  0.63920951,   0.74591438)
(  0.64456875,   0.74242680)
(  0.64992798,   0.73785588)
(  0.65528721,   0.73220741)
(  0.66064644,   0.72548717)
(  0.66600567,   0.71770095)
(  0.67136491,   0.70885452)
(  0.67672414,   0.69895366)
(  0.68208337,   0.68800417)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68208337,   0.68838105)
(  0.68453586,   0.68323564)
(  0.68698834,   0.67791230)
(  0.68944083,   0.67241720)
(  0.69189332,   0.66675651)
(  0.69434580,   0.66093640)
(  0.69679829,   0.65496304)
(  0.69925078,   0.64884259)
(  0.70170326,   0.64258123)
(  0.70415575,   0.63618511)
(  0.70660823,   0.62966042)
(  0.70906072,   0.62301331)
(  0.71151321,   0.61624995)
(  0.71396569,   0.60937652)
(  0.71641818,   0.60239918)
(  0.71887067,   0.59532410)
(  0.72132315,   0.58815745)
(  0.72377564,   0.58090539)
(  0.72622813,   0.57357409)
(  0.72868061,   0.56616973)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.72868061,   0.56617815)
(  0.73093491,   0.55932345)
(  0.73318921,   0.55242089)
(  0.73544350,   0.54547611)
(  0.73769780,   0.53849478)
(  0.73995210,   0.53148255)
(  0.74220639,   0.52444510)
(  0.74446069,   0.51738808)
(  0.74671499,   0.51031715)
(  0.74896928,   0.50323797)
(  0.75122358,   0.49615620)
(  0.75347788,   0.48907750)
(  0.75573218,   0.48200754)
(  0.75798647,   0.47495197)
(  0.76024077,   0.46791645)
(  0.76249507,   0.46090664)
(  0.76474936,   0.45392822)
(  0.76700366,   0.44698682)
(  0.76925796,   0.44008812)
(  0.77151225,   0.43323778)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77151225,   0.43324630)
(  0.77397011,   0.42583095)
(  0.77642798,   0.41848959)
(  0.77888584,   0.41122842)
(  0.78134370,   0.40405362)
(  0.78380156,   0.39697141)
(  0.78625942,   0.38998797)
(  0.78871728,   0.38310950)
(  0.79117514,   0.37634220)
(  0.79363300,   0.36969226)
(  0.79609086,   0.36316588)
(  0.79854872,   0.35676927)
(  0.80100659,   0.35050860)
(  0.80346445,   0.34439009)
(  0.80592231,   0.33841992)
(  0.80838017,   0.33260430)
(  0.81083803,   0.32694942)
(  0.81329589,   0.32146147)
(  0.81575375,   0.31614666)
(  0.81821161,   0.31101118)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81821161,   0.31135269)
(  0.82344506,   0.30071880)
(  0.82867850,   0.29107972)
(  0.83391195,   0.28244163)
(  0.83914539,   0.27481072)
(  0.84437884,   0.26819315)
(  0.84961228,   0.26259510)
(  0.85484572,   0.25802273)
(  0.86007917,   0.25448224)
(  0.86531261,   0.25197978)
(  0.87054606,   0.25052154)
(  0.87577950,   0.25011369)
(  0.88101295,   0.25076240)
(  0.88624639,   0.25247385)
(  0.89147984,   0.25525422)
(  0.89671328,   0.25910966)
(  0.90194673,   0.26404637)
(  0.90718017,   0.27007052)
(  0.91241361,   0.27718827)
(  0.91764706,   0.28540580)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.91764706,   0.28505975)
(  0.91995493,   0.28884382)
(  0.92226280,   0.29280932)
(  0.92457067,   0.29695182)
(  0.92687853,   0.30126694)
(  0.92918640,   0.30575026)
(  0.93149427,   0.31039738)
(  0.93380214,   0.31520389)
(  0.93611001,   0.32016540)
(  0.93841788,   0.32527749)
(  0.94072575,   0.33053577)
(  0.94303362,   0.33593582)
(  0.94534148,   0.34147325)
(  0.94764935,   0.34714365)
(  0.94995722,   0.35294262)
(  0.95226509,   0.35886574)
(  0.95457296,   0.36490863)
(  0.95688083,   0.37106686)
(  0.95918870,   0.37733605)
(  0.96149657,   0.38371178)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96149657,   0.38370484)
(  0.96352306,   0.38937574)
(  0.96554956,   0.39511928)
(  0.96757605,   0.40093146)
(  0.96960255,   0.40680829)
(  0.97162905,   0.41274578)
(  0.97365554,   0.41873992)
(  0.97568204,   0.42478673)
(  0.97770854,   0.43088220)
(  0.97973503,   0.43702234)
(  0.98176153,   0.44320316)
(  0.98378803,   0.44942066)
(  0.98581452,   0.45567085)
(  0.98784102,   0.46194973)
(  0.98986752,   0.46825330)
(  0.99189401,   0.47457757)
(  0.99392051,   0.48091854)
(  0.99594701,   0.48727223)
(  0.99797350,   0.49363462)
(  1.00000000,   0.50000174)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03850242,  -1.00000000)
(  0.03850242,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.08235294,  -1.00000000)
(  0.08235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18166793,  -1.00000000)
(  0.18166793,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22831780,  -1.00000000)
(  0.22831780,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27109855,  -1.00000000)
(  0.27109855,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31764706,  -1.00000000)
(  0.31764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44676637,  -1.00000000)
(  0.44676637,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49999987,  -1.00000000)
(  0.49999987,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.53772638,  -1.00000000)
(  0.53772638,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.58025796,  -1.00000000)
(  0.58025796,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68208337,  -1.00000000)
(  0.68208337,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.72868061,  -1.00000000)
(  0.72868061,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77151225,  -1.00000000)
(  0.77151225,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81821161,  -1.00000000)
(  0.81821161,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.91764706,  -1.00000000)
(  0.91764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96149657,  -1.00000000)
(  0.96149657,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p3.dev_from_mean.dev_from_unifmsh_1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50001253)
(  0.00301719,  -0.49052608)
(  0.00603439,  -0.48105751)
(  0.00905158,  -0.47161949)
(  0.01206877,  -0.46222468)
(  0.01508596,  -0.45288574)
(  0.01810316,  -0.44361533)
(  0.02112035,  -0.43442610)
(  0.02413754,  -0.42533073)
(  0.02715473,  -0.41634186)
(  0.03017193,  -0.40747216)
(  0.03318912,  -0.39873429)
(  0.03620631,  -0.39014091)
(  0.03922350,  -0.38170468)
(  0.04224070,  -0.37343826)
(  0.04525789,  -0.36535431)
(  0.04827508,  -0.35746550)
(  0.05129227,  -0.34978447)
(  0.05430947,  -0.34232389)
(  0.05732666,  -0.33509643)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05732666,  -0.33511917)
(  0.06042257,  -0.32790490)
(  0.06351848,  -0.32096542)
(  0.06661440,  -0.31430749)
(  0.06971031,  -0.30793787)
(  0.07280622,  -0.30186330)
(  0.07590213,  -0.29609056)
(  0.07899805,  -0.29062639)
(  0.08209396,  -0.28547755)
(  0.08518987,  -0.28065080)
(  0.08828578,  -0.27615289)
(  0.09138170,  -0.27199059)
(  0.09447761,  -0.26817065)
(  0.09757352,  -0.26469982)
(  0.10066943,  -0.26158487)
(  0.10376535,  -0.25883255)
(  0.10686126,  -0.25644961)
(  0.10995717,  -0.25444283)
(  0.11305309,  -0.25281894)
(  0.11614900,  -0.25158471)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11614900,  -0.25158787)
(  0.11924494,  -0.25066102)
(  0.12234089,  -0.25012818)
(  0.12543684,  -0.24998561)
(  0.12853278,  -0.25022959)
(  0.13162873,  -0.25085638)
(  0.13472467,  -0.25186225)
(  0.13782062,  -0.25324346)
(  0.14091657,  -0.25499629)
(  0.14401251,  -0.25711699)
(  0.14710846,  -0.25960185)
(  0.15020440,  -0.26244711)
(  0.15330035,  -0.26564906)
(  0.15639630,  -0.26920395)
(  0.15949224,  -0.27310806)
(  0.16258819,  -0.27735765)
(  0.16568413,  -0.28194899)
(  0.16878008,  -0.28687835)
(  0.17187603,  -0.29214198)
(  0.17497197,  -0.29773617)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.17497197,  -0.29771462)
(  0.17788961,  -0.30321718)
(  0.18080725,  -0.30899253)
(  0.18372489,  -0.31503053)
(  0.18664253,  -0.32132104)
(  0.18956017,  -0.32785392)
(  0.19247781,  -0.33461903)
(  0.19539545,  -0.34160624)
(  0.19831308,  -0.34880540)
(  0.20123072,  -0.35620638)
(  0.20414836,  -0.36379903)
(  0.20706600,  -0.37157323)
(  0.20998364,  -0.37951882)
(  0.21290128,  -0.38762567)
(  0.21581892,  -0.39588365)
(  0.21873656,  -0.40428261)
(  0.22165420,  -0.41281242)
(  0.22457184,  -0.42146293)
(  0.22748948,  -0.43022401)
(  0.23040711,  -0.43908552)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23040711,  -0.43906592)
(  0.23315025,  -0.44745916)
(  0.23589339,  -0.45591471)
(  0.23863654,  -0.46442242)
(  0.24137968,  -0.47297215)
(  0.24412282,  -0.48155375)
(  0.24686596,  -0.49015708)
(  0.24960910,  -0.49877198)
(  0.25235224,  -0.50738832)
(  0.25509538,  -0.51599595)
(  0.25783852,  -0.52458472)
(  0.26058166,  -0.53314449)
(  0.26332480,  -0.54166511)
(  0.26606794,  -0.55013643)
(  0.26881108,  -0.55854831)
(  0.27155422,  -0.56689061)
(  0.27429736,  -0.57515317)
(  0.27704050,  -0.58332585)
(  0.27978364,  -0.59139851)
(  0.28252678,  -0.59936100)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.28252678,  -0.59933872)
(  0.28551610,  -0.60790487)
(  0.28850543,  -0.61630941)
(  0.29149475,  -0.62454285)
(  0.29448408,  -0.63259569)
(  0.29747340,  -0.64045847)
(  0.30046273,  -0.64812167)
(  0.30345205,  -0.65557583)
(  0.30644138,  -0.66281145)
(  0.30943070,  -0.66981905)
(  0.31242003,  -0.67658914)
(  0.31540935,  -0.68311223)
(  0.31839868,  -0.68937884)
(  0.32138800,  -0.69537948)
(  0.32437733,  -0.70110466)
(  0.32736665,  -0.70654489)
(  0.33035598,  -0.71169069)
(  0.33334530,  -0.71653258)
(  0.33633463,  -0.72106106)
(  0.33932395,  -0.72526664)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.33932395,  -0.72525051)
(  0.34241978,  -0.72933064)
(  0.34551561,  -0.73304702)
(  0.34861143,  -0.73639848)
(  0.35170726,  -0.73938388)
(  0.35480309,  -0.74200208)
(  0.35789891,  -0.74425192)
(  0.36099474,  -0.74613225)
(  0.36409057,  -0.74764192)
(  0.36718639,  -0.74877979)
(  0.37028222,  -0.74954471)
(  0.37337805,  -0.74993552)
(  0.37647388,  -0.74995108)
(  0.37956970,  -0.74959024)
(  0.38266553,  -0.74885185)
(  0.38576136,  -0.74773476)
(  0.38885718,  -0.74623782)
(  0.39195301,  -0.74435988)
(  0.39504884,  -0.74209980)
(  0.39814466,  -0.73945643)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.39814466,  -0.73947617)
(  0.40093708,  -0.73683379)
(  0.40372949,  -0.73389026)
(  0.40652191,  -0.73065186)
(  0.40931432,  -0.72712487)
(  0.41210674,  -0.72331556)
(  0.41489915,  -0.71923021)
(  0.41769157,  -0.71487508)
(  0.42048398,  -0.71025646)
(  0.42327640,  -0.70538062)
(  0.42606882,  -0.70025383)
(  0.42886123,  -0.69488236)
(  0.43165365,  -0.68927250)
(  0.43444606,  -0.68343051)
(  0.43723848,  -0.67736267)
(  0.44003089,  -0.67107526)
(  0.44282331,  -0.66457455)
(  0.44561572,  -0.65786681)
(  0.44840814,  -0.65095832)
(  0.45120055,  -0.64385535)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.45120055,  -0.64388988)
(  0.45376895,  -0.63721098)
(  0.45633736,  -0.63039029)
(  0.45890576,  -0.62343520)
(  0.46147417,  -0.61635312)
(  0.46404257,  -0.60915146)
(  0.46661097,  -0.60183763)
(  0.46917938,  -0.59441903)
(  0.47174778,  -0.58690306)
(  0.47431619,  -0.57929714)
(  0.47688459,  -0.57160867)
(  0.47945299,  -0.56384506)
(  0.48202140,  -0.55601371)
(  0.48458980,  -0.54812204)
(  0.48715820,  -0.54017744)
(  0.48972661,  -0.53218732)
(  0.49229501,  -0.52415910)
(  0.49486342,  -0.51610017)
(  0.49743182,  -0.50801795)
(  0.50000022,  -0.49991984)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50000022,   0.49998622)
(  0.50309619,   0.50972140)
(  0.50619215,   0.51943699)
(  0.50928812,   0.52911938)
(  0.51238408,   0.53875495)
(  0.51548004,   0.54833006)
(  0.51857601,   0.55783111)
(  0.52167197,   0.56724446)
(  0.52476794,   0.57655650)
(  0.52786390,   0.58575360)
(  0.53095987,   0.59482215)
(  0.53405583,   0.60374852)
(  0.53715179,   0.61251908)
(  0.54024776,   0.62112023)
(  0.54334372,   0.62953832)
(  0.54643969,   0.63775976)
(  0.54953565,   0.64577090)
(  0.55263161,   0.65355813)
(  0.55572758,   0.66110784)
(  0.55882354,   0.66840638)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55882354,   0.66825439)
(  0.56323936,   0.67838048)
(  0.56765517,   0.68789380)
(  0.57207098,   0.69678174)
(  0.57648679,   0.70503169)
(  0.58090261,   0.71263104)
(  0.58531842,   0.71956719)
(  0.58973423,   0.72582753)
(  0.59415005,   0.73139944)
(  0.59856586,   0.73627033)
(  0.60298167,   0.74042758)
(  0.60739749,   0.74385858)
(  0.61181330,   0.74655073)
(  0.61622911,   0.74849142)
(  0.62064493,   0.74966804)
(  0.62506074,   0.75006798)
(  0.62947655,   0.74967864)
(  0.63389236,   0.74848740)
(  0.63830818,   0.74648166)
(  0.64272399,   0.74364881)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64272399,   0.74378712)
(  0.64581999,   0.74148589)
(  0.64891599,   0.73880442)
(  0.65201199,   0.73575089)
(  0.65510799,   0.73233344)
(  0.65820398,   0.72856023)
(  0.66129998,   0.72443943)
(  0.66439598,   0.71997918)
(  0.66749198,   0.71518764)
(  0.67058798,   0.71007298)
(  0.67368398,   0.70464335)
(  0.67677998,   0.69890690)
(  0.67987597,   0.69287180)
(  0.68297197,   0.68654620)
(  0.68606797,   0.67993825)
(  0.68916397,   0.67305612)
(  0.69225997,   0.66590796)
(  0.69535597,   0.65850193)
(  0.69845197,   0.65084618)
(  0.70154797,   0.64294888)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70154797,   0.64297224)
(  0.70464394,   0.63489810)
(  0.70773991,   0.62661450)
(  0.71083589,   0.61813564)
(  0.71393186,   0.60947571)
(  0.71702783,   0.60064890)
(  0.72012380,   0.59166942)
(  0.72321978,   0.58255145)
(  0.72631575,   0.57330919)
(  0.72941172,   0.56395683)
(  0.73250770,   0.55450857)
(  0.73560367,   0.54497859)
(  0.73869964,   0.53538111)
(  0.74179562,   0.52573030)
(  0.74489159,   0.51604037)
(  0.74798756,   0.50632550)
(  0.75108353,   0.49659989)
(  0.75417951,   0.48687775)
(  0.75727548,   0.47717325)
(  0.76037145,   0.46750059)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76037145,   0.46752883)
(  0.76346744,   0.45789632)
(  0.76656344,   0.44833445)
(  0.76965943,   0.43885604)
(  0.77275542,   0.42947392)
(  0.77585141,   0.42020091)
(  0.77894740,   0.41104982)
(  0.78204339,   0.40203349)
(  0.78513938,   0.39316474)
(  0.78823537,   0.38445639)
(  0.79133136,   0.37592125)
(  0.79442735,   0.36757216)
(  0.79752334,   0.35942194)
(  0.80061933,   0.35148341)
(  0.80371532,   0.34376938)
(  0.80681132,   0.33629269)
(  0.80990731,   0.32906616)
(  0.81300330,   0.32210260)
(  0.81609929,   0.31541485)
(  0.81919528,   0.30901572)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81919528,   0.30904801)
(  0.82251880,   0.30243501)
(  0.82584232,   0.29618736)
(  0.82916585,   0.29031046)
(  0.83248937,   0.28480974)
(  0.83581289,   0.27969059)
(  0.83913641,   0.27495844)
(  0.84245994,   0.27061870)
(  0.84578346,   0.26667679)
(  0.84910698,   0.26313810)
(  0.85243050,   0.26000806)
(  0.85575403,   0.25729208)
(  0.85907755,   0.25499558)
(  0.86240107,   0.25312396)
(  0.86572459,   0.25168263)
(  0.86904812,   0.25067702)
(  0.87237164,   0.25011253)
(  0.87569516,   0.24999457)
(  0.87901868,   0.25032856)
(  0.88234221,   0.25111992)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88234221,   0.25110366)
(  0.88543879,   0.25215481)
(  0.88853537,   0.25359693)
(  0.89163195,   0.25542349)
(  0.89472853,   0.25762799)
(  0.89782511,   0.26020390)
(  0.90092169,   0.26314471)
(  0.90401828,   0.26644390)
(  0.90711486,   0.27009496)
(  0.91021144,   0.27409138)
(  0.91330802,   0.27842663)
(  0.91640460,   0.28309421)
(  0.91950118,   0.28808760)
(  0.92259776,   0.29340027)
(  0.92569434,   0.29902572)
(  0.92879093,   0.30495744)
(  0.93188751,   0.31118890)
(  0.93498409,   0.31771359)
(  0.93808067,   0.32452499)
(  0.94117725,   0.33161660)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.94117725,   0.33159552)
(  0.94427319,   0.33889402)
(  0.94736912,   0.34644368)
(  0.95046505,   0.35423087)
(  0.95356099,   0.36224198)
(  0.95665692,   0.37046338)
(  0.95975286,   0.37888144)
(  0.96284879,   0.38748254)
(  0.96594472,   0.39625307)
(  0.96904066,   0.40517939)
(  0.97213659,   0.41424788)
(  0.97523253,   0.42344492)
(  0.97832846,   0.43275689)
(  0.98142440,   0.44217016)
(  0.98452033,   0.45167111)
(  0.98761626,   0.46124612)
(  0.99071220,   0.47088156)
(  0.99380813,   0.48056381)
(  0.99690407,   0.49027924)
(  1.00000000,   0.50001424)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05732666,  -1.00000000)
(  0.05732666,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11614900,  -1.00000000)
(  0.11614900,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.17497197,  -1.00000000)
(  0.17497197,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23040711,  -1.00000000)
(  0.23040711,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.28252678,  -1.00000000)
(  0.28252678,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.33932395,  -1.00000000)
(  0.33932395,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.39814466,  -1.00000000)
(  0.39814466,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.45120055,  -1.00000000)
(  0.45120055,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50000022,  -1.00000000)
(  0.50000022,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55882354,  -1.00000000)
(  0.55882354,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64272399,  -1.00000000)
(  0.64272399,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70154797,  -1.00000000)
(  0.70154797,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76037145,  -1.00000000)
(  0.76037145,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81919528,  -1.00000000)
(  0.81919528,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88234221,  -1.00000000)
(  0.88234221,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.94117725,  -1.00000000)
(  0.94117725,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj1d_xskel_fullsp_nel0017_p3.dev_from_mean.dev_from_unifmsh_10.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,  -0.50001424)
(  0.00309598,  -0.49027911)
(  0.00619195,  -0.48056355)
(  0.00928793,  -0.47088117)
(  0.01238390,  -0.46124561)
(  0.01547988,  -0.45167048)
(  0.01857585,  -0.44216941)
(  0.02167183,  -0.43275602)
(  0.02476780,  -0.42344394)
(  0.02786378,  -0.41424679)
(  0.03095975,  -0.40517819)
(  0.03405573,  -0.39625178)
(  0.03715170,  -0.38748116)
(  0.04024768,  -0.37887997)
(  0.04334365,  -0.37046183)
(  0.04643963,  -0.36224036)
(  0.04953560,  -0.35422919)
(  0.05263158,  -0.34644195)
(  0.05572755,  -0.33889224)
(  0.05882353,  -0.33159371)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.05882353,  -0.33161475)
(  0.06191950,  -0.32452460)
(  0.06501548,  -0.31771452)
(  0.06811146,  -0.31119105)
(  0.07120743,  -0.30496068)
(  0.07430341,  -0.29902994)
(  0.07739938,  -0.29340533)
(  0.08049536,  -0.28809336)
(  0.08359133,  -0.28310056)
(  0.08668731,  -0.27843342)
(  0.08978328,  -0.27409847)
(  0.09287926,  -0.27010222)
(  0.09597523,  -0.26645117)
(  0.09907121,  -0.26315185)
(  0.10216718,  -0.26021075)
(  0.10526316,  -0.25763441)
(  0.10835913,  -0.25542932)
(  0.11145511,  -0.25360201)
(  0.11455108,  -0.25215897)
(  0.11764706,  -0.25110673)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11764706,  -0.25110936)
(  0.12074303,  -0.25036511)
(  0.12383901,  -0.25001527)
(  0.12693498,  -0.25005583)
(  0.13003096,  -0.25048280)
(  0.13312693,  -0.25129218)
(  0.13622291,  -0.25247998)
(  0.13931889,  -0.25404219)
(  0.14241486,  -0.25597481)
(  0.14551084,  -0.25827386)
(  0.14860681,  -0.26093532)
(  0.15170279,  -0.26395520)
(  0.15479876,  -0.26732950)
(  0.15789474,  -0.27105423)
(  0.16099071,  -0.27512539)
(  0.16408669,  -0.27953897)
(  0.16718266,  -0.28429098)
(  0.17027864,  -0.28937742)
(  0.17337461,  -0.29479430)
(  0.17647059,  -0.30053761)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.17647059,  -0.30052045)
(  0.17956656,  -0.30651059)
(  0.18266254,  -0.31280358)
(  0.18575851,  -0.31938701)
(  0.18885449,  -0.32624845)
(  0.19195046,  -0.33337547)
(  0.19504644,  -0.34075567)
(  0.19814241,  -0.34837661)
(  0.20123839,  -0.35622587)
(  0.20433437,  -0.36429103)
(  0.20743034,  -0.37255966)
(  0.21052632,  -0.38101936)
(  0.21362229,  -0.38965769)
(  0.21671827,  -0.39846223)
(  0.21981424,  -0.40742056)
(  0.22291022,  -0.41652026)
(  0.22600619,  -0.42574890)
(  0.22910217,  -0.43509407)
(  0.23219814,  -0.44454334)
(  0.23529412,  -0.45408429)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23529412,  -0.45405630)
(  0.23839009,  -0.46365408)
(  0.24148607,  -0.47330509)
(  0.24458204,  -0.48299495)
(  0.24767802,  -0.49270931)
(  0.25077399,  -0.50243380)
(  0.25386997,  -0.51215406)
(  0.25696594,  -0.52185573)
(  0.26006192,  -0.53152445)
(  0.26315789,  -0.54114586)
(  0.26625387,  -0.55070559)
(  0.26934985,  -0.56018929)
(  0.27244582,  -0.56958259)
(  0.27554180,  -0.57887113)
(  0.27863777,  -0.58804055)
(  0.28173375,  -0.59707648)
(  0.28482972,  -0.60596457)
(  0.28792570,  -0.61469046)
(  0.29102167,  -0.62323977)
(  0.29411765,  -0.63159816)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.29411765,  -0.63157395)
(  0.29721362,  -0.63976950)
(  0.30030960,  -0.64774086)
(  0.30340557,  -0.65547922)
(  0.30650155,  -0.66297578)
(  0.30959752,  -0.67022172)
(  0.31269350,  -0.67720825)
(  0.31578947,  -0.68392655)
(  0.31888545,  -0.69036784)
(  0.32198142,  -0.69652329)
(  0.32507740,  -0.70238411)
(  0.32817337,  -0.70794149)
(  0.33126935,  -0.71318662)
(  0.33436533,  -0.71811071)
(  0.33746130,  -0.72270494)
(  0.34055728,  -0.72696051)
(  0.34365325,  -0.73086862)
(  0.34674923,  -0.73442047)
(  0.34984520,  -0.73760724)
(  0.35294118,  -0.74042013)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35294118,  -0.74041234)
(  0.35603715,  -0.74292773)
(  0.35913313,  -0.74505854)
(  0.36222910,  -0.74680611)
(  0.36532508,  -0.74817180)
(  0.36842105,  -0.74915694)
(  0.37151703,  -0.74976289)
(  0.37461300,  -0.74999100)
(  0.37770898,  -0.74984261)
(  0.38080495,  -0.74931907)
(  0.38390093,  -0.74842173)
(  0.38699690,  -0.74715193)
(  0.39009288,  -0.74551104)
(  0.39318885,  -0.74350039)
(  0.39628483,  -0.74112133)
(  0.39938080,  -0.73837520)
(  0.40247678,  -0.73526337)
(  0.40557276,  -0.73178718)
(  0.40866873,  -0.72794796)
(  0.41176471,  -0.72374708)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.41176471,  -0.72375978)
(  0.41547988,  -0.71928202)
(  0.41919505,  -0.71446003)
(  0.42291022,  -0.70930462)
(  0.42662539,  -0.70382657)
(  0.43034056,  -0.69803668)
(  0.43405573,  -0.69194576)
(  0.43777090,  -0.68556460)
(  0.44148607,  -0.67890399)
(  0.44520124,  -0.67197474)
(  0.44891641,  -0.66478764)
(  0.45263158,  -0.65735348)
(  0.45634675,  -0.64968307)
(  0.46006192,  -0.64178721)
(  0.46377709,  -0.63367668)
(  0.46749226,  -0.62536229)
(  0.47120743,  -0.61685484)
(  0.47492260,  -0.60816511)
(  0.47863777,  -0.59930392)
(  0.48235294,  -0.59028205)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.48235294,  -0.40280860)
(  0.48482972,  -0.55596178)
(  0.48730650,  -0.64393026)
(  0.48978328,  -0.67438283)
(  0.49226006,  -0.65498829)
(  0.49473684,  -0.59341542)
(  0.49721362,  -0.49733300)
(  0.49969040,  -0.37440982)
(  0.50216718,  -0.23231468)
(  0.50464396,  -0.07871636)
(  0.50712074,   0.07871636)
(  0.50959752,   0.23231468)
(  0.51207430,   0.37440982)
(  0.51455108,   0.49733300)
(  0.51702786,   0.59341542)
(  0.51950464,   0.65498829)
(  0.52198142,   0.67438283)
(  0.52445820,   0.64393026)
(  0.52693498,   0.55596178)
(  0.52941176,   0.40280860)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52941176,   0.59028205)
(  0.53250774,   0.59930392)
(  0.53560372,   0.60816511)
(  0.53869969,   0.61685484)
(  0.54179567,   0.62536229)
(  0.54489164,   0.63367668)
(  0.54798762,   0.64178721)
(  0.55108359,   0.64968307)
(  0.55417957,   0.65735348)
(  0.55727554,   0.66478764)
(  0.56037152,   0.67197474)
(  0.56346749,   0.67890399)
(  0.56656347,   0.68556460)
(  0.56965944,   0.69194576)
(  0.57275542,   0.69803668)
(  0.57585139,   0.70382657)
(  0.57894737,   0.70930462)
(  0.58204334,   0.71446003)
(  0.58513932,   0.71928202)
(  0.58823529,   0.72375978)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.58823529,   0.72374708)
(  0.59133127,   0.72794796)
(  0.59442724,   0.73178718)
(  0.59752322,   0.73526337)
(  0.60061920,   0.73837520)
(  0.60371517,   0.74112133)
(  0.60681115,   0.74350039)
(  0.60990712,   0.74551104)
(  0.61300310,   0.74715193)
(  0.61609907,   0.74842173)
(  0.61919505,   0.74931907)
(  0.62229102,   0.74984261)
(  0.62538700,   0.74999100)
(  0.62848297,   0.74976289)
(  0.63157895,   0.74915694)
(  0.63467492,   0.74817180)
(  0.63777090,   0.74680611)
(  0.64086687,   0.74505854)
(  0.64396285,   0.74292773)
(  0.64705882,   0.74041234)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64705882,   0.74042013)
(  0.65015480,   0.73760724)
(  0.65325077,   0.73442047)
(  0.65634675,   0.73086862)
(  0.65944272,   0.72696051)
(  0.66253870,   0.72270494)
(  0.66563467,   0.71811071)
(  0.66873065,   0.71318662)
(  0.67182663,   0.70794149)
(  0.67492260,   0.70238411)
(  0.67801858,   0.69652329)
(  0.68111455,   0.69036784)
(  0.68421053,   0.68392655)
(  0.68730650,   0.67720825)
(  0.69040248,   0.67022172)
(  0.69349845,   0.66297578)
(  0.69659443,   0.65547922)
(  0.69969040,   0.64774086)
(  0.70278638,   0.63976950)
(  0.70588235,   0.63157395)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70588235,   0.63159816)
(  0.70897833,   0.62323977)
(  0.71207430,   0.61469046)
(  0.71517028,   0.60596457)
(  0.71826625,   0.59707648)
(  0.72136223,   0.58804055)
(  0.72445820,   0.57887113)
(  0.72755418,   0.56958259)
(  0.73065015,   0.56018929)
(  0.73374613,   0.55070559)
(  0.73684211,   0.54114586)
(  0.73993808,   0.53152445)
(  0.74303406,   0.52185573)
(  0.74613003,   0.51215406)
(  0.74922601,   0.50243380)
(  0.75232198,   0.49270931)
(  0.75541796,   0.48299495)
(  0.75851393,   0.47330509)
(  0.76160991,   0.46365408)
(  0.76470588,   0.45405630)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76470588,   0.45408429)
(  0.76780186,   0.44454334)
(  0.77089783,   0.43509407)
(  0.77399381,   0.42574890)
(  0.77708978,   0.41652026)
(  0.78018576,   0.40742056)
(  0.78328173,   0.39846223)
(  0.78637771,   0.38965769)
(  0.78947368,   0.38101936)
(  0.79256966,   0.37255966)
(  0.79566563,   0.36429103)
(  0.79876161,   0.35622587)
(  0.80185759,   0.34837661)
(  0.80495356,   0.34075567)
(  0.80804954,   0.33337547)
(  0.81114551,   0.32624845)
(  0.81424149,   0.31938701)
(  0.81733746,   0.31280358)
(  0.82043344,   0.30651059)
(  0.82352941,   0.30052045)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82352941,   0.30053761)
(  0.82662539,   0.29479430)
(  0.82972136,   0.28937742)
(  0.83281734,   0.28429098)
(  0.83591331,   0.27953897)
(  0.83900929,   0.27512539)
(  0.84210526,   0.27105423)
(  0.84520124,   0.26732950)
(  0.84829721,   0.26395520)
(  0.85139319,   0.26093532)
(  0.85448916,   0.25827386)
(  0.85758514,   0.25597481)
(  0.86068111,   0.25404219)
(  0.86377709,   0.25247998)
(  0.86687307,   0.25129218)
(  0.86996904,   0.25048280)
(  0.87306502,   0.25005583)
(  0.87616099,   0.25001527)
(  0.87925697,   0.25036511)
(  0.88235294,   0.25110936)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88235294,   0.25110673)
(  0.88544892,   0.25215897)
(  0.88854489,   0.25360201)
(  0.89164087,   0.25542932)
(  0.89473684,   0.25763441)
(  0.89783282,   0.26021075)
(  0.90092879,   0.26315185)
(  0.90402477,   0.26645117)
(  0.90712074,   0.27010222)
(  0.91021672,   0.27409847)
(  0.91331269,   0.27843342)
(  0.91640867,   0.28310056)
(  0.91950464,   0.28809336)
(  0.92260062,   0.29340533)
(  0.92569659,   0.29902994)
(  0.92879257,   0.30496068)
(  0.93188854,   0.31119105)
(  0.93498452,   0.31771452)
(  0.93808050,   0.32452460)
(  0.94117647,   0.33161475)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.94117647,   0.33159371)
(  0.94427245,   0.33889224)
(  0.94736842,   0.34644195)
(  0.95046440,   0.35422919)
(  0.95356037,   0.36224036)
(  0.95665635,   0.37046183)
(  0.95975232,   0.37887997)
(  0.96284830,   0.38748116)
(  0.96594427,   0.39625178)
(  0.96904025,   0.40517819)
(  0.97213622,   0.41424679)
(  0.97523220,   0.42344394)
(  0.97832817,   0.43275602)
(  0.98142415,   0.44216941)
(  0.98452012,   0.45167048)
(  0.98761610,   0.46124561)
(  0.99071207,   0.47088117)
(  0.99380805,   0.48056355)
(  0.99690402,   0.49027911)
(  1.00000000,   0.50001424)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,  -1.00000000)
(  0.00000000,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.05882353,  -1.00000000)
(  0.05882353,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11764706,  -1.00000000)
(  0.11764706,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.17647059,  -1.00000000)
(  0.17647059,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23529412,  -1.00000000)
(  0.23529412,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.29411765,  -1.00000000)
(  0.29411765,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35294118,  -1.00000000)
(  0.35294118,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.41176471,  -1.00000000)
(  0.41176471,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.48235294,  -1.00000000)
(  0.48235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52941176,  -1.00000000)
(  0.52941176,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.58823529,  -1.00000000)
(  0.58823529,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64705882,  -1.00000000)
(  0.64705882,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70588235,  -1.00000000)
(  0.70588235,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76470588,  -1.00000000)
(  0.76470588,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82352941,  -1.00000000)
(  0.82352941,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88235294,  -1.00000000)
(  0.88235294,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.94117647,  -1.00000000)
(  0.94117647,   1.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,  -1.00000000)
(  1.00000000,   1.00000000)};



==> dat/l2proj2d_midnode_nel0050_p1.dev_from_mean.distortion_nd.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8)
3.499999999999999778e-01 9.085902461900186022e-02 9.146563840318497340e-02 9.692516246083304754e-02 1.515204030373137611e-01 6.974728088021208139e-01 6.156996866450191064e+00 6.075223744293089823e+01 6.067046432077379450e+02
3.559999999999999831e-01 9.245326171944832916e-02 9.305833927625248303e-02 9.850403728748990950e-02 1.529610173998640632e-01 6.975308185236057668e-01 6.143228829761023135e+00 6.060020894213519682e+01 6.051700100658769088e+02
3.619999999999999885e-01 9.236395540568838325e-02 9.296771158696318094e-02 9.840151721843640176e-02 1.527395735331685267e-01 6.961201366804899981e-01 6.129925768153704269e+00 6.046798208288583965e+01 6.038485452302072645e+02
3.679999999999999938e-01 1.101877156171504890e-01 1.107903584729537511e-01 1.162141441751831372e-01 1.704520011974769433e-01 7.128305714204150600e-01 6.136616273649797115e+00 6.037447329594361634e+01 6.027530435188817819e+02
3.739999999999999991e-01 1.081219026016070200e-01 1.087236341196811951e-01 1.141392177823487286e-01 1.682950544090241196e-01 7.098534206757779463e-01 6.125437083343316935e+00 6.028127371001870927e+01 6.018396399767725597e+02
3.800000000000000044e-01 1.061995120810444032e-01 1.068005288681844606e-01 1.122096799524450461e-01 1.663011907950507906e-01 7.072162992211080690e-01 6.116367383481681408e+00 6.020787822608741635e+01 6.011229866521447320e+02
3.860000000000000098e-01 1.023318680308965001e-01 1.029323619432529341e-01 1.083368071544607847e-01 1.623812592665394017e-01 7.028257803873256826e-01 6.107270991595187049e+00 6.015172310367380248e+01 6.005962442244599515e+02
3.920000000000000151e-01 1.014128465293611669e-01 1.020130052579258650e-01 1.074144338150081063e-01 1.614287193858305047e-01 7.015715750940545448e-01 6.103000132176295445e+00 6.011728570299870711e+01 6.002601414112227758e+02
3.979999999999999649e-01 9.203642904005440717e-02 9.263643665689449969e-02 9.803650520845537397e-02 1.520371907240640752e-01 6.920440458801511152e-01 6.092112597441021293e+00 6.009279811304973151e+01 6.000996532691367520e+02
4.039999999999999702e-01 1.075999667848257513e-01 1.082000042550435165e-01 1.136003414870033756e-01 1.676037138066020504e-01 7.076374370025887428e-01 6.107974668962456555e+00 6.011134698856113090e+01 6.001450701845478761e+02
4.099999999999999756e-01 1.060123571570529000e-01 1.066126028209461729e-01 1.120148137959856571e-01 1.660369235463805271e-01 7.062580210503290878e-01 6.108468996089815306e+00 6.013057874648467305e+01 6.003516762504332291e+02
4.159999999999999809e-01 9.847761130986912304e-02 9.907824133933496036e-02 1.044839116045275101e-01 1.585406142564529386e-01 6.991076407757073063e-01 6.104777905968251872e+00 6.016148055789368954e+01 6.007285070771480378e+02
4.219999999999999862e-01 9.325491730427210024e-02 9.385610613712649930e-02 9.926680563281613245e-02 1.533738005897123946e-01 6.944437501586748773e-01 6.105143245848300815e+00 6.021213820274455486e+01 6.012820877717070971e+02
4.279999999999999916e-01 8.705643532991452771e-02 8.765835608548613878e-02 9.307564288563063837e-02 1.472485108870756620e-01 6.889771909015258711e-01 6.106263991046027684e+00 6.027913199249104537e+01 6.020078120069412080e+02
4.339999999999999969e-01 8.759983038502555663e-02 8.820265526411373569e-02 9.362807917590734719e-02 1.478823182938434067e-01 6.904247094732041123e-01 6.115848621266810170e+00 6.037008773920287297e+01 6.029124789185634654e+02
4.400000000000000022e-01 7.975870313993288496e-02 8.036260381199553104e-02 8.579770986055935966e-02 1.401487703461976320e-01 6.836593752025801329e-01 6.118765423766406641e+00 6.046982590940466906e+01 6.039804307657873323e+02
4.460000000000000075e-01 7.762533553488848437e-02 7.823048351513760268e-02 8.367681533737962585e-02 1.381401335597999547e-01 6.827733157840031319e-01 6.129105138026035071e+00 6.059242336044636090e+01 6.052256055846495428e+02
4.520000000000000129e-01 7.159726546631146882e-02 7.220383248524085695e-02 7.766293565560529466e-02 1.322539673592496579e-01 6.781642843956934286e-01 6.137267454760130470e+00 6.072829915840450354e+01 6.066386161948481686e+02
4.579999999999999627e-01 5.341153542699007828e-02 5.401969379473679778e-02 5.949311910445726631e-02 1.142273722016619308e-01 6.615699031737085622e-01 6.134995212894175154e+00 6.086924831009883974e+01 6.082117792821454714e+02
4.639999999999999680e-01 5.159370178940198004e-02 5.220362475724860812e-02 5.769293146786827475e-02 1.125859985740648994e-01 6.615166696360312848e-01 6.150823380255695305e+00 6.104389048645232663e+01 6.099745615484187056e+02
4.699999999999999734e-01 4.746569673710923642e-02 4.807755885836543369e-02 5.358431794967122991e-02 1.086519088627291851e-01 6.593278179933087513e-01 6.166086909299105301e+00 6.123367782235706613e+01 6.119095869529367064e+02
4.759999999999999787e-01 4.493595001214721607e-02 4.554992750460549328e-02 5.107572493672998815e-02 1.063336992579749507e-01 6.589134424704246040e-01 6.184710874594919972e+00 6.144268519583987853e+01 6.140224284082894428e+02
4.819999999999999840e-01 2.519472177043409131e-02 2.581099288257438645e-02 3.135743289183705318e-02 8.682183298446367881e-02 6.414658339107299767e-01 6.187905843173393095e+00 6.165230593580001539e+01 6.162963068620662170e+02
4.879999999999999893e-01 2.411792887163996535e-02 2.473667425476038309e-02 3.030538270284414276e-02 8.599246718368172560e-02 6.428633119920575956e-01 6.211571760075815796e+00 6.189865624091340379e+01 6.187695010492892607e+02
4.939999999999999947e-01 1.213386038961690103e-02 1.275526347809311650e-02 1.834789127437905232e-02 7.427416923723839659e-02 6.335369488658317838e-01 6.226164745151765878e+00 6.215244270801110815e+01 6.214152223366045291e+02
5.000000000000000000e-01 8.739619421798331192e-03 9.363866823721991861e-03 1.498209344103493962e-02 7.116435961416442413e-02 6.329870213454592554e-01 6.251213638658406957e+00 6.243347981178788331e+01 6.242561415430826628e+02
5.060000000000000053e-01 1.123768302909248715e-02 1.186496492960966744e-02 1.751050203426428309e-02 7.396587308081045697e-02 6.385195835462720293e-01 6.284056688200887919e+00 6.273942773474705348e+01 6.272931382002086593e+02
5.120000000000000107e-01 1.552678840629292782e-02 1.615729898605813841e-02 2.183189420394504587e-02 7.857784638281409273e-02 6.460373681715044780e-01 6.320632586058408720e+00 6.306658476492744825e+01 6.305261065536178648e+02
5.180000000000000160e-01 2.371363236868802987e-02 2.434757023996862030e-02 3.005301108149392372e-02 8.710741949674696838e-02 6.576515036492774913e-01 6.363092345174582221e+00 6.341750076042763595e+01 6.339615849129580738e+02
5.240000000000000213e-01 3.075915447561886062e-02 3.139672313873023007e-02 3.713484110673252736e-02 9.451602078675548635e-02 6.683278175869851179e-01 6.406445785589281350e+00 6.378762546561225122e+01 6.375994222658418948e+02
5.300000000000000266e-01 3.543350736106221782e-02 3.607491568398825399e-02 4.184759059032254480e-02 9.957433965366549455e-02 6.768418302870949921e-01 6.449516736621389690e+00 6.417626579996434089e+01 6.414437564333937871e+02
5.360000000000000320e-01 4.986636227906815488e-02 5.051182500332587755e-02 5.632098952164541622e-02 1.144126347048407544e-01 6.953290865367941498e-01 6.504493604856327771e+00 6.459613878805166109e+01 6.455125906200050849e+02
5.420000000000000373e-01 5.842203597620122812e-02 5.907177425224683504e-02 6.491941873665728335e-02 1.233958635807617665e-01 7.081603120218066261e-01 6.555804796432255444e+00 6.503224964053674739e+01 6.497966980815815532e+02
5.480000000000000426e-01 6.111359238409874717e-02 6.176783433984735228e-02 6.765601194158481213e-02 1.265377879589594246e-01 7.153555481327056320e-01 6.603533149870167485e+00 6.548530916724479312e+01 6.543030693409909873e+02
5.540000000000000480e-01 7.349706870215133581e-02 7.415605004849924742e-02 8.008688216563039641e-02 1.393952033369418864e-01 7.324784150500569524e-01 6.663310532181207613e+00 6.597163170349271866e+01 6.590548434166078096e+02
5.600000000000000533e-01 8.002922567683343202e-02 8.069319035443381360e-02 8.666887245283731722e-02 1.464256934368722285e-01 7.439939032772213690e-01 6.719676001680712218e+00 6.647649698571562737e+01 6.640447068260647256e+02
5.660000000000000586e-01 8.985830442984441002e-02 9.052750530180143917e-02 9.655031314941471543e-02 1.567783916255474641e-01 7.590591763868748121e-01 6.781867024000147737e+00 6.700994550013287210e+01 6.692907302614602258e+02
5.720000000000000639e-01 1.063594645125240795e-01 1.070341641081424267e-01 1.131064604687075925e-01 1.738294240743591679e-01 7.810590601308748937e-01 6.853355420696032319e+00 6.757631902634760479e+01 6.748059550828633064e+02
5.780000000000000693e-01 1.102748707740604794e-01 1.109553420893255454e-01 1.170795839267111532e-01 1.783220023005672172e-01 7.907461860391279407e-01 6.914988023424735175e+00 6.815740639728080907e+01 6.805815901358415658e+02
5.840000000000000746e-01 1.168236784968149922e-01 1.175102058578921527e-01 1.236889521075865278e-01 1.854764146045304041e-01 8.033510395739689169e-01 6.982097289268354601e+00 6.876955978621221277e+01 6.866441847556508264e+02
5.900000000000000799e-01 1.206691541205354018e-01 1.213620341172754885e-01 1.275979540879363106e-01 1.899571537945444755e-01 8.135491508606260691e-01 7.049469121521442894e+00 6.940866882812960625e+01 6.930006658942112381e+02
5.960000000000000853e-01 1.261456691404284625e-01 1.268452116376635741e-01 1.331410941127796066e-01 1.960999188639399593e-01 8.256881663755434309e-01 7.121570641491578257e+00 7.008039539265192275e+01 6.996686429042554209e+02
6.020000000000000906e-01 1.297968750295038776e-01 1.305034042648266224e-01 1.368621673827313256e-01 2.004497985617782752e-01 8.363261103522477979e-01 7.195089228256943414e+00 7.078272040730389847e+01 7.066590321977733993e+02
6.080000000000000959e-01 1.329125689759391438e-01 1.336264247536974592e-01 1.400511267535224091e-01 2.042981467517717975e-01 8.467683467342655979e-01 7.271470346559204323e+00 7.151849034480858336e+01 7.139886903273023790e+02
6.140000000000001013e-01 1.616589982056051422e-01 1.623805371980329426e-01 1.688743881298831184e-01 2.338128974483847933e-01 8.831979906334016528e-01 7.377048922483570692e+00 7.231555824098526841e+01 7.217006514260020822e+02
6.199999999999999956e-01 1.627089741419653901e-01 1.634385713097301074e-01 1.700049458196125907e-01 2.356686909184373957e-01 8.923061419066852240e-01 7.458680651789164173e+00 7.312242575061395655e+01 7.297598767388618626e+02
6.260000000000000009e-01 1.663696167962500638e-01 1.671076669422603689e-01 1.737501182563532531e-01 2.401746313972819014e-01 9.044197628065683281e-01 7.546871076899432929e+00 7.397138421782807427e+01 7.382165156271145179e+02
6.320000000000000062e-01 1.674411120108284801e-01 1.681880314829399536e-01 1.749103067319432714e-01 2.421330592219765043e-01 9.143605841223086950e-01 7.636635833125630768e+00 7.485938832315885350e+01 7.470869132234910239e+02
6.380000000000000115e-01 1.653292729429558239e-01 1.660855015032796922e-01 1.728915585461944515e-01 2.409521289753420170e-01 9.215578332668177275e-01 7.727614876181575276e+00 7.578818530532915076e+01 7.563938895968047973e+02
6.440000000000000169e-01 1.681419309383257454e-01 1.689079338192310542e-01 1.758019597473786944e-01 2.447422190288553456e-01 9.341448118436218584e-01 7.828170739991286986e+00 7.676843002146793538e+01 7.661710228362344424e+02
6.500000000000000222e-01 1.706622831386714612e-01 1.714385533083291058e-01 1.784249848352480183e-01 2.482893001044370607e-01 9.469324527963273175e-01 7.933363979715230663e+00 7.779767924890425945e+01 7.764408319407945100e+02


==> dat/l2proj2d_midnode_nel0050_p1.dev_from_mean.distortion_nd_intg_phys.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8) alpha10(9) alpha20(10) alpha40(11) alpha100(12) alpha1000(13)
3.299999999999999600e-01 3.770832272294795118e+00 3.770834294454644020e+00 3.770852493893283253e+00 3.771034488279676467e+00 3.772854432143610381e+00 3.791053870782946422e+00 3.973048257176308162e+00 5.792992121109923787e+00 2.399243076044608358e+01 4.421402924859737738e+01 8.465722622489995786e+01 2.059868171538077206e+02 2.025930681087423864e+03
3.342499999999999361e-01 4.341933352778914568e+00 4.341935372203996835e+00 4.341953547029736349e+00 4.342135295287135044e+00 4.343952777861120218e+00 4.362127603600973735e+00 4.543875860999510685e+00 6.361358434984875743e+00 2.453618417483852454e+01 4.473043499689813274e+01 8.511893664101734203e+01 2.062844415733749770e+02 2.023767015558739558e+03
3.384999999999999676e-01 4.377067288990998506e+00 4.377069305880192829e+00 4.377087457882946175e+00 4.377268977910471648e+00 4.379084178185726373e+00 4.397236180938273620e+00 4.578756208463746979e+00 6.393956483718479689e+00 2.454595923626581566e+01 4.471485118354063104e+01 8.505263507809026180e+01 2.060659867617391399e+02 2.021266262016472638e+03
3.427499999999999436e-01 4.504294062822278732e+00 4.504296077369561502e+00 4.504314208295107314e+00 4.504495517550560990e+00 4.506308610105103973e+00 4.524439535650526700e+00 4.705748791104761075e+00 6.518841345647101271e+00 2.464976689107050234e+01 4.479523971931872950e+01 8.508618537581517671e+01 2.059590223453045326e+02 2.019051576887644842e+03
3.469999999999999751e-01 4.528841336465307954e+00 4.528843348860055684e+00 4.528861460412780815e+00 4.529042575940040116e+00 4.530853731212629576e+00 4.548965283938526838e+00 4.730080811197500346e+00 6.541236083787234534e+00 2.465278880968457642e+01 4.477673628290384045e+01 8.502463122934237560e+01 2.057683160686579811e+02 2.016923588658391964e+03
3.512499999999999512e-01 4.548032013311574140e+00 4.548034023738851239e+00 4.548052117584345133e+00 4.548233056039282296e+00 4.550042440588657477e+00 4.568136286082403075e+00 4.749074741019867929e+00 6.558459290394507590e+00 2.465230478414090598e+01 4.475657755497024226e+01 8.496512309662890061e+01 2.055907597216049112e+02 2.014975309096244928e+03
3.554999999999999827e-01 4.621454596151006733e+00 4.621456604791840839e+00 4.621474682559346014e+00 4.621655460234399548e+00 4.623463236984933111e+00 4.641541004490273181e+00 4.822318679543673881e+00 6.630095430077680874e+00 2.470786293541775436e+01 4.479427127468449754e+01 8.496708795321799812e+01 2.054855379888184643e+02 2.013262288522825429e+03
3.597499999999999587e-01 4.629245329242237972e+00 4.629247336273876634e+00 4.629265399558624594e+00 4.629446032406107747e+00 4.631252360880932173e+00 4.649315645629181759e+00 4.829948493111675845e+00 6.636276967936618476e+00 2.469956171618603946e+01 4.476987810312984095e+01 8.491051087701744393e+01 2.053324091986802387e+02 2.011660884023622202e+03
3.639999999999999902e-01 4.618532492373978116e+00 4.618534497970136599e+00 4.618552548335562058e+00 4.618733051989815763e+00 4.620538088532358145e+00 4.638588453957780189e+00 4.819092108212000625e+00 6.624128650754201431e+00 2.467449407617620949e+01 4.473045565997843909e+01 8.484237882758289118e+01 2.051781483303962830e+02 2.010214690872596975e+03
3.682499999999999662e-01 5.509133424893965625e+00 5.509135429225059610e+00 5.509153468204908144e+00 5.509333858003389928e+00 5.511137755988208653e+00 5.529176735836394130e+00 5.709566534318253339e+00 7.513464519136845432e+00 2.555244436732276370e+01 4.559575530975155999e+01 8.568237719460914548e+01 2.059422428491819517e+02 2.009840227667773661e+03
3.724999999999999423e-01 5.410127264269554814e+00 5.410129267502925998e+00 5.410147296603263101e+00 5.410327587606636790e+00 5.412130497640379012e+00 5.430159597977794128e+00 5.610450601351951505e+00 7.413360635093522610e+00 2.544246097250923100e+01 4.547479468074890718e+01 8.553946209722826666e+01 2.057334643466663522e+02 2.008643498088237266e+03
3.767499999999999738e-01 5.324159860100075470e+00 5.324161862400201173e+00 5.324179883101333388e+00 5.324360090112656430e+00 5.326162160225881514e+00 5.344182861358136805e+00 5.524389872680688818e+00 7.326459985906208061e+00 2.534716111816140227e+01 4.537016237622272996e+01 8.541616489234539245e+01 2.055541724407133302e+02 2.007624285666232709e+03
3.810000000000000053e-01 5.304866664767289741e+00 5.304868666295990742e+00 5.304886680054296200e+00 5.305066817637354326e+00 5.306868193467939143e+00 5.324881951773788202e+00 5.505019534832271688e+00 7.306395365417107435e+00 2.532015367126546579e+01 4.533544067776364273e+01 8.536601469075999660e+01 2.054577367297490582e+02 2.006833567314585025e+03
3.852499999999999813e-01 5.121491660684325709e+00 5.121493661600958092e+00 5.121511669850645099e+00 5.121691752347521387e+00 5.123492577316278940e+00 5.141500827003858909e+00 5.321583323879661265e+00 7.122408292637679494e+00 2.513065798021786179e+01 4.513982429975140320e+01 8.515815693881847892e+01 2.052131548560196848e+02 2.006038123614038113e+03
3.894999999999999574e-01 5.091238541770306547e+00 5.091240542231949995e+00 5.091258546386741024e+00 5.091438587934654869e+00 5.093239003413792432e+00 5.111243158205168058e+00 5.291284706118917214e+00 7.091700185256414102e+00 2.509585497663137588e+01 4.510047141149244965e+01 8.510970428121459008e+01 2.051374028903810256e+02 2.005552882027877331e+03
3.937499999999999889e-01 4.905768381702870329e+00 4.905770381864509311e+00 4.905788383319259260e+00 4.905968397866755204e+00 4.907768543341719081e+00 4.925769998091361401e+00 5.105784545587777501e+00 6.905930020551940274e+00 2.490738477019357333e+01 4.490900115868427633e+01 8.491223393566568234e+01 2.049219322666099004e+02 2.005067407230773370e+03
3.979999999999999649e-01 4.601821452002718082e+00 4.601823452017412386e+00 4.601841452149665557e+00 4.602021453472190160e+00 4.603821466697439746e+00 4.621821598949932053e+00 4.801822921474859562e+00 6.601836146724133769e+00 2.460196839921687229e+01 4.460211534643102738e+01 8.460240924085934466e+01 2.046032909241442894e+02 2.004616516173418404e+03
4.022499999999999964e-01 5.401046285358440002e+00 5.401048285377494373e+00 5.401066285548986379e+00 5.401246287263905543e+00 5.403046304413095413e+00 5.421046475904994111e+00 5.601048190823980200e+00 7.401065340013843752e+00 2.540123683191248105e+01 4.540142737846652210e+01 8.540180847157461130e+01 2.054029517508988647e+02 2.005420100940762723e+03
4.064999999999999725e-01 5.348260139330195173e+00 5.348262139503318302e+00 5.348280141061429127e+00 5.348460156642533825e+00 5.350260312453580802e+00 5.368261870564049687e+00 5.548277451668740312e+00 7.348433262715643899e+00 2.534999137318467888e+01 4.535172260703916436e+01 8.535518507474813532e+01 2.053655724778750766e+02 2.005521383524778912e+03
4.107499999999999485e-01 5.289934396217854662e+00 5.289936396693316389e+00 5.289954400972471049e+00 5.290134443764016758e+00 5.291934871679474739e+00 5.309939150834058097e+00 5.489981942379891677e+00 7.290409857838222152e+00 2.529468901242153578e+01 4.529944362862521245e+01 8.530895286103258002e+01 2.053374805582546401e+02 2.005765396016585782e+03
4.149999999999999800e-01 4.938649317882386924e+00 4.938651318807168344e+00 4.938669327130200237e+00 4.938849410360515613e+00 4.940650242663677361e+00 4.958658565695293952e+00 5.138741796011457197e+00 6.939574099173089650e+00 2.494789713078941773e+01 4.495714494369644854e+01 8.497564056951051725e+01 2.050311274469526950e+02 2.005863430608585531e+03
4.192500000000000115e-01 4.705369173627877544e+00 4.705371175147818441e+00 4.705389188827290070e+00 4.705569325622000143e+00 4.707370693569103537e+00 4.725384373040133923e+00 4.905521167750444000e+00 6.706889114853544775e+00 2.472056858588454986e+01 4.473576799814122040e+01 8.476616682265455438e+01 2.048573632961945918e+02 2.006225310399295040e+03
4.234999999999999876e-01 4.424304587957980317e+00 4.424306590217923940e+00 4.424324610557412996e+00 4.424504813952303550e+00 4.426306847901217090e+00 4.444327187390348044e+00 4.624530582281653146e+00 6.426564531194708607e+00 2.444690402032526677e+01 4.446950345269254967e+01 8.451470231742712258e+01 2.046502989116308413e+02 2.006684247824686736e+03
4.277499999999999636e-01 4.356906804775389830e+00 4.356908807919318782e+00 4.356926836214675802e+00 4.357107119168248666e+00 4.358909948703977300e+00 4.376938244061260086e+00 4.557221197634096832e+00 6.360050733362458963e+00 2.438834609064608117e+01 4.441978537651677073e+01 8.448266394825814984e+01 2.046712996634823014e+02 2.007500835391844703e+03
4.319999999999999951e-01 4.414928944654428200e+00 4.414930948825602997e+00 4.414948986366176165e+00 4.415129361771911398e+00 4.416933115829256629e+00 4.434970656402710709e+00 4.615346062137254179e+00 6.419100119482689770e+00 2.445664069293704301e+01 4.449835244121965871e+01 8.458177593778489722e+01 2.048320464274805772e+02 2.008586103772915976e+03
4.362499999999999711e-01 4.051923091962700951e+00 4.051925097303794132e+00 4.051943145373630983e+00 4.052123626071999496e+00 4.053928433055688174e+00 4.071976502892574956e+00 4.252457201261441888e+00 6.057264184950112096e+00 2.410533402183681773e+01 4.415874495171092917e+01 8.426556681145916627e+01 2.045860323907038492e+02 2.009393016079374320e+03
4.405000000000000027e-01 3.979238336671509835e+00 3.979240343324734752e+00 3.979258403203760786e+00 3.979439001994018899e+00 3.981244989896599584e+00 3.999304868922407774e+00 4.179903659180491005e+00 5.985891561761324198e+00 2.404577058756964902e+01 4.411230283846778377e+01 8.424536734026406748e+01 2.046445608456529044e+02 2.010632463426485401e+03
4.447499999999999787e-01 3.903883975140437279e+00 3.903885983247679103e+00 3.903904056212857299e+00 3.904084785864637475e+00 3.905892082382441011e+00 3.923965047560475927e+00 4.104694699340822872e+00 5.911991217144293209e+00 2.398495639517899747e+01 4.406602881521755677e+01 8.422817365529466827e+01 2.047146081755260525e+02 2.012011125978996233e+03
4.490000000000000102e-01 3.632645209595577018e+00 3.632647219298518415e+00 3.632665306624992763e+00 3.632846179889736682e+00 3.634654912537173654e+00 3.652742239011541603e+00 3.833615503755220644e+00 5.642348151192013717e+00 2.372967462555994800e+01 4.382670404152432297e+01 8.402076287345306582e+01 2.046029393692392944e+02 2.013335586806032552e+03
4.532499999999999862e-01 3.557625847951413345e+00 3.557627859391660596e+00 3.557645962353885416e+00 3.557826991976132280e+00 3.559637288198601812e+00 3.577740250423300239e+00 3.758769872670280954e+00 5.569066095140088990e+00 2.367202831983816580e+01 4.378643079172491781e+01 8.401523573549842183e+01 2.047016505668189268e+02 2.014997873036626515e+03
4.575000000000000178e-01 2.678088954966151292e+00 2.678090968285357754e+00 2.678109088158214135e+00 2.678290286886781502e+00 2.680102274172454280e+00 2.698222147029181617e+00 2.879420875596455875e+00 4.691408161269198906e+00 2.281128101799662744e+01 4.294447308102710537e+01 8.321085720708806832e+01 2.040100095852708932e+02 2.015997295258013764e+03
4.617499999999999938e-01 2.613904197764451709e+00 2.613906213104441267e+00 2.613924351164348625e+00 2.614105731763421314e+00 2.615919537754145985e+00 2.634057597661395800e+00 2.815438196733894394e+00 4.629244187458880333e+00 2.276730409470874150e+01 4.292070399165302774e+01 8.322750378554161443e+01 2.041479031672073461e+02 2.017953893892193491e+03
4.659999999999999698e-01 2.549182448874745877e+00 2.549184466377636404e+00 2.549202623903652487e+00 2.549384199163811537e+00 2.551199951765404705e+00 2.569357477781333721e+00 2.750932737940622541e+00 4.566685339533512078e+00 2.272421135546241189e+01 4.289924026205007834e+01 8.324929807522541125e+01 2.042994715147514171e+02 2.020052073107641263e+03
4.702500000000000013e-01 2.369726256032366418e+00 2.369728275840691012e+00 2.369746454115612355e+00 2.369928236864828008e+00 2.371746064356980543e+00 2.389924339278509446e+00 2.571707088493798032e+00 4.389534580646682116e+00 2.256780950217552117e+01 4.276589274831867726e+01 8.316205924060498944e+01 2.043505587174639402e+02 2.022178050870348216e+03
4.745000000000000329e-01 2.309352559702329888e+00 2.309354581959158992e+00 2.309372782270619595e+00 2.309554785385225184e+00 2.311374816531281517e+00 2.329575127991845296e+00 2.511578242597484412e+00 4.331609388653873793e+00 2.253192084921776583e+01 4.275448913873320578e+01 8.319962571776407856e+01 2.045350354548566543e+02 2.024566181511245759e+03
4.787500000000000089e-01 1.316989052221860357e+00 1.316991077070923444e+00 1.317009300712491893e+00 1.317191537128175272e+00 1.319013901285009283e+00 1.337237542853349614e+00 1.519473958536753155e+00 3.341838115370787676e+00 2.156547968371113200e+01 4.181397031520040741e+01 8.231095157817894403e+01 2.038018953671145539e+02 2.026166052201149114e+03
4.829999999999999849e-01 1.250581075844323209e+00 1.250583103430132459e+00 1.250601351702414821e+00 1.250783834425238439e+00 1.252608661653476174e+00 1.270856933935853084e+00 1.453339656759621512e+00 3.278166884997307129e+00 2.152643916737416419e+01 4.180229725890400516e+01 8.235401344196368711e+01 2.040091619911427188e+02 2.028836390228828350e+03
4.872500000000000164e-01 1.212474773738371203e+00 1.212476804206343184e+00 1.212495078418091454e+00 1.212677820535573492e+00 1.214505241710393202e+00 1.232779453458590524e+00 1.415521570940564855e+00 3.242942745760307943e+00 2.151715449395774016e+01 4.182183421417710889e+01 8.243119365461583925e+01 2.042592719759320516e+02 2.031680446795675380e+03
4.914999999999999925e-01 6.181019475518465534e-01 6.181039810484273422e-01 6.181222825176548863e-01 6.183052972099298827e-01 6.201354441326800693e-01 6.384369133601818236e-01 8.214516056351989226e-01 2.651598528385370468e+00 2.095306775588708703e+01 4.128803356422233151e+01 8.195796518089281335e+01 2.039677600309042305e+02 2.034114682781075771e+03
4.957500000000000240e-01 5.991017163153855574e-01 5.991037529881754198e-01 5.991220830432841815e-01 5.993053835943713548e-01 6.011383891052439754e-01 6.194684442139702929e-01 8.027689953012325796e-01 2.635774506173855336e+00 2.096582961490008401e+01 4.133255751348478668e+01 8.206601331065418492e+01 2.042663807021623654e+02 2.037271891574785286e+03
5.000000000000000000e-01 4.369809710899163480e-01 4.369830110877963580e-01 4.370013710687163933e-01 4.371849708779165788e-01 4.390209689699186568e-01 4.573809498899391590e-01 6.409807590901446250e-01 2.476978851092198397e+00 2.083695977111273834e+01 4.123693857113556049e+01 8.203689617118121191e+01 2.044367689713181448e+02 2.040434860973372224e+03
5.042499999999999760e-01 5.265083925649272079e-01 5.265104360381877013e-01 5.265288272975323647e-01 5.267127398909791092e-01 5.285518658254462210e-01 5.469431251701175611e-01 7.308557186168302966e-01 2.569981653083957873e+00 2.096124099775523320e+01 4.139597360294553852e+01 8.226543881332614205e+01 2.048738344444679740e+02 2.043999768911595311e+03
5.084999999999999520e-01 6.466536618290541494e-01 6.466557089295251748e-01 6.466741328337641814e-01 6.468583718761543588e-01 6.487007623000561329e-01 6.671246665390734298e-01 8.513637089292470650e-01 2.693754132830982861e+00 2.111765837184834282e+01 4.158866308186763661e+01 8.253067250190620996e+01 2.053567007620219442e+02 2.047747124663758086e+03
5.127500000000000391e-01 9.182738003062185239e-01 9.182758511874021812e-01 9.182943091180550965e-01 9.184788884245841389e-01 9.203246814898751182e-01 9.387826121427844672e-01 1.123361918671878401e+00 2.969154983962817518e+00 2.142708563687220646e+01 4.193589747343819596e+01 8.295352114657018205e+01 2.060063921659661048e+02 2.051799457456904747e+03
5.170000000000000151e-01 1.063010626133692238e+00 1.063012680950898181e+00 1.063031174305750781e+00 1.063216107854278558e+00 1.065065443339556328e+00 1.083558798192333139e+00 1.268492346720100361e+00 3.117827831997772581e+00 2.161118268477449433e+01 4.215935474341529243e+01 8.325569886069689574e+01 2.065447312125417341e+02 2.055880216490214025e+03
5.212499999999999911e-01 1.216333834184279983e+00 1.216335893094762977e+00 1.216354423289110365e+00 1.216539725232584246e+00 1.218392744667321725e+00 1.236922939014698297e+00 1.422224882488462239e+00 3.275244317226103430e+00 2.180543866460251579e+01 4.239454349502075559e+01 8.357275315585722808e+01 2.071073821383666029e+02 2.060126816876007524e+03
5.255000000000000782e-01 1.556219009821863120e+00 1.556221072984965037e+00 1.556239641452881184e+00 1.556425326132044429e+00 1.558282172923675324e+00 1.576850640839984052e+00 1.762535320003073336e+00 3.619382111633965060e+00 2.218785002794287919e+01 4.281948104606389904e+01 8.408274308230592453e+01 2.078725291910320436e+02 2.064719320821923247e+03
5.297500000000000542e-01 1.768209775325092714e+00 1.768211842902386310e+00 1.768230451098027567e+00 1.768416533054441686e+00 1.770277352618581324e+00 1.788885548259978808e+00 1.974967504673953878e+00 3.835787068813704348e+00 2.244398271021120905e+01 4.311975564509732095e+01 8.447130151486955185e+01 2.085259391241862659e+02 2.069345503263936735e+03
5.340000000000000302e-01 2.294458335278259042e+00 2.294460407433696947e+00 2.294479056832638086e+00 2.294665550822048594e+00 2.296530490716152340e+00 2.315179889657192458e+00 2.501673879067591422e+00 4.366613773171584612e+00 2.301601271421152006e+01 4.373756709314477575e+01 8.518067585101130135e+01 2.095100021246108497e+02 2.074449896228604302e+03
5.382500000000000062e-01 2.609646041447004183e+00 2.609648118347071666e+00 2.609666810447679453e+00 2.609853731453755987e+00 2.611722941514521334e+00 2.630415042122175251e+00 2.817336048198714860e+00 4.686546108964110502e+00 2.337864671661806071e+01 4.414764739178912123e+01 8.568564874213123517e+01 2.102996527931576054e+02 2.079509713558552903e+03
5.424999999999999822e-01 2.932182101886401604e+00 2.932184183700273561e+00 2.932202920025122062e+00 2.932390283273605291e+00 2.934263915758440699e+00 2.953000240606792115e+00 3.140363489090308491e+00 5.013995973925469585e+00 2.375032082227707519e+01 4.456845954266775323e+01 8.620473698344909508e+01 2.111135693057931633e+02 2.084746054140954129e+03
5.467500000000000693e-01 3.027366397532055053e+00 3.027368484431758322e+00 3.027387266529087295e+00 3.027575087502377027e+00 3.029453297235276121e+00 3.048235394564267953e+00 3.236056367854182714e+00 5.114266100753333433e+00 2.389636342974483796e+01 4.476536046195761998e+01 8.650335452638317690e+01 2.117173367196598974e+02 2.089927069618810492e+03
5.510000000000000453e-01 3.599517877029772439e+00 3.599519969190352775e+00 3.599538798635574466e+00 3.599727093087792262e+00 3.601610037609969339e+00 3.620439482831742772e+00 3.808733935049477548e+00 5.691678457226822196e+00 2.452112367900026868e+01 4.544272948097076892e+01 8.728594108491175518e+01 2.128155758967347424e+02 2.095760098074079906e+03
5.552500000000000213e-01 3.706395000601293788e+00 3.706397098200989060e+00 3.706415976598245621e+00 3.706604760570811230e+00 3.708492600296466879e+00 3.727370997553022924e+00 3.916154970118586043e+00 5.803994695774218116e+00 2.468239195233053707e+01 4.565838890405977679e+01 8.761038280751826335e+01 2.134663645178937372e+02 2.101306090173525718e+03
5.594999999999999973e-01 3.988389650181288104e+00 3.988391753401707707e+00 3.988410682385483685e+00 3.988599972223244805e+00 3.990492870600854225e+00 4.009421854376951089e+00 4.198711692137920615e+00 6.091610069747615874e+00 2.502059384584456581e+01 4.605279804150784173e+01 8.811720643283439358e+01 2.143104316068140633e+02 2.107208809216509053e+03
5.637499999999999734e-01 4.099667566559412890e+00 4.099669675585723816e+00 4.099688656822518595e+00 4.099878469190473496e+00 4.101776592870016280e+00 4.120757829665443239e+00 4.310570197619712829e+00 6.208693877162414942e+00 2.518993067258943341e+01 4.628019377861945571e+01 8.846071999067950742e+01 2.150022986268596128e+02 2.113125978169561222e+03
5.680000000000000604e-01 4.598792698102101006e+00 4.598794813123219249e+00 4.598813848313285213e+00 4.599004200213941296e+00 4.600907719220501235e+00 4.619942909286105959e+00 4.810294809942153194e+00 6.713813816502621101e+00 2.574900388210730284e+01 4.689921506611250379e+01 8.919963743412290569e+01 2.161009045381541114e+02 2.119619911098622197e+03
5.722500000000000364e-01 5.326161162859927245e+00 5.326163284068720749e+00 5.326182374947863174e+00 5.326373283739283870e+00 5.328282371653493499e+00 5.347373250795593336e+00 5.538282042216589929e+00 7.447369956426554971e+00 2.653824909852620095e+01 4.775033703419247644e+01 9.017451290552503451e+01 2.174470405195227158e+02 2.126534954729487708e+03
5.765000000000000124e-01 5.464972318080318026e+00 5.464974445673813186e+00 5.464993594015271405e+00 5.465185077429852711e+00 5.467099911575661331e+00 5.486248253033755518e+00 5.677731667614692945e+00 7.592565813424064558e+00 2.674090727151778069e+01 4.801684222495524779e+01 9.056871213183016778e+01 2.182243218524549775e+02 2.133058467661826853e+03
5.807500000000000995e-01 5.735427196598773314e+00 5.735429330778373469e+00 5.735448538394776641e+00 5.735640614558806583e+00 5.737561376199106888e+00 5.756768992602111723e+00 5.948845156632153852e+00 7.869606796932577808e+00 2.707722319993682447e+01 4.841901920327487119e+01 9.110261120995097883e+01 2.191533872299792733e+02 2.139915027530403677e+03
5.849999999999999645e-01 5.873517382990137925e+00 5.873519523961849842e+00 5.873538792707256206e+00 5.873731480161321628e+00 5.875658354701978503e+00 5.894927100108544593e+00 6.087614554174201942e+00 8.014489094830777205e+00 2.728323450139652451e+01 4.869295161980291198e+01 9.151238585661569402e+01 2.199706885670540260e+02 2.146845229223628849e+03
5.892500000000000515e-01 6.009666162512351306e+00 6.009668310487021436e+00 6.009687642259049944e+00 6.009880959979338577e+00 6.011814137182222240e+00 6.031145909211057088e+00 6.224463629499405570e+00 8.157640832382890395e+00 2.748941286121774397e+01 4.896915955992314196e+01 9.192865295733392372e+01 2.208071331495663117e+02 2.153984336033051932e+03
5.935000000000000275e-01 6.143432965074942409e+00 6.143435120268503802e+00 6.143454517010560778e+00 6.143648484431126100e+00 6.145588158636777543e+00 6.164984900693293746e+00 6.358952321258456664e+00 8.298626526910084067e+00 2.769536858342636521e+01 4.924730420177778711e+01 9.235117543848062382e+01 2.216627891485891553e+02 2.161336994800217326e+03
5.977500000000000036e-01 6.361226733573174918e+00 6.361228896206909234e+00 6.361248359910515404e+00 6.361442996946575335e+00 6.363389367307179967e+00 6.382853070913223625e+00 6.577490106973659323e+00 8.523860467578021627e+00 2.798756407362164111e+01 4.961390141367010642e+01 9.286657609376703704e+01 2.226246001340578573e+02 2.168994960738419650e+03
6.020000000000000906e-01 6.489843751475190992e+00 6.489845921775994952e+00 6.489865454483228824e+00 6.490060781555567537e+00 6.492014052278956449e+00 6.511546759512843785e+00 6.706873831851717149e+00 8.660144555240449904e+00 2.819285178912777212e+01 4.989585982678035236e+01 9.330187590208551285e+01 2.235199241280009801e+02 2.176790647516733316e+03
6.062499999999999556e-01 6.595463198120142145e+00 6.595465376320815309e+00 6.595484980126869345e+00 6.595681018187415923e+00 6.597641398792876366e+00 6.617245204847480800e+00 6.813283265393531352e+00 8.773663870854038649e+00 2.837746992545910274e+01 5.015947665279806245e+01 9.372349010747598186e+01 2.244155304715097543e+02 2.184796135932016568e+03
6.105000000000000426e-01 6.696446284917032088e+00 6.696448471256572610e+00 6.696468148312439972e+00 6.696664918871111816e+00 6.698632624457832030e+00 6.718309680325027955e+00 6.915080238996991646e+00 8.882785825716629446e+00 2.855984169291300390e+01 5.042323710090897748e+01 9.415002791690092465e+01 2.253304003648767662e+02 2.193035987084514090e+03
6.147500000000000187e-01 8.108009990321598082e+00 8.108012185045518905e+00 8.108031937560809865e+00 8.108229462713714142e+00 8.110204714242751578e+00 8.129957229533125940e+00 8.327482382436871333e+00 1.030273391147433770e+01 3.005524920184899429e+01 5.200248841337639050e+01 9.589696683643117581e+01 2.275804021055955673e+02 2.202831931143060956e+03
6.189999999999999947e-01 8.103827441898696193e+00 8.103829645259352787e+00 8.103849475505260358e+00 8.104047777964334287e+00 8.106030802555077130e+00 8.125861048462502012e+00 8.324163507536763262e+00 1.030718809827935978e+01 3.013743400570533026e+01 5.217104056951196611e+01 9.623825369712524491e+01 2.284398930799650600e+02 2.211464483822562215e+03
6.232500000000000817e-01 8.236049010157222128e+00 8.236051222414157991e+00 8.236071132726578981e+00 8.236270235850792432e+00 8.238261267092932272e+00 8.258171579514318239e+00 8.457274703728176135e+00 1.044830594586676042e+01 3.035861836725260332e+01 5.248118772434798274e+01 9.672632643853873446e+01 2.294617425811109968e+02 2.220492984719694959e+03
6.275000000000000577e-01 8.245976448514735324e+00 8.245978669935048799e+00 8.245998662717870076e+00 8.246198590546082841e+00 8.248197868828217594e+00 8.268190651649550915e+00 8.468118479862885906e+00 1.046739676199623936e+01 3.046017958332977216e+01 5.267438271814481254e+01 9.710278898777488621e+01 2.303880077966651072e+02 2.229666289930018138e+03
6.317500000000000338e-01 8.365241765894069204e+00 8.365243996752798950e+00 8.365264074481359557e+00 8.365464851766965637e+00 8.367472624623033539e+00 8.387550353183712559e+00 8.588327638790495655e+00 1.059610049485833905e+01 3.067382905553676764e+01 5.298241634517946608e+01 9.759959092446486295e+01 2.314511146623210607e+02 2.239223970730163728e+03
6.360000000000001208e-01 8.477917787804155836e+00 8.477920028384684059e+00 8.477940193609430963e+00 8.478141845856915992e+00 8.480158368331755625e+00 8.500323593080151952e+00 8.701975840564111664e+00 1.071849831540371412e+01 3.088372306379973864e+01 5.328952833979532500e+01 9.810113889178649060e+01 2.325359705477600016e+02 2.249058445387362099e+03
6.402499999999999858e-01 8.320863544210652663e+00 8.320865794805136773e+00 8.320886050155490210e+00 8.321088603659033467e+00 8.323114138694458930e+00 8.343369489048722443e+00 8.545922992591350464e+00 1.057145802801762713e+01 3.082680838228040088e+01 5.333275322035014909e+01 9.834464289648964552e+01 2.333803119249081419e+02 2.258915347351185574e+03
6.445000000000000728e-01 8.418166873772749526e+00 8.418169134682575105e+00 8.418189482871003548e+00 8.418392964755296859e+00 8.420427783598221083e+00 8.440775972027461549e+00 8.644257856319867983e+00 1.067907669924393232e+01 3.102726512848456508e+01 5.363636338319638242e+01 9.885455989262001708e+01 2.345091494208909353e+02 2.269327992344954964e+03
6.487500000000000488e-01 8.508102760219820482e+00 8.508105031756080905e+00 8.508125475582422936e+00 8.508329913845845027e+00 8.510374296480073042e+00 8.530818122822347860e+00 8.735256386245092486e+00 1.077963902047254763e+01 3.122346536274709194e+01 5.393882796527436341e+01 9.936955317032891344e+01 2.356617287854925564e+02 2.280044363012947088e+03
6.530000000000000249e-01 8.590413556651721905e+00 8.590415839135726372e+00 8.590436381491761253e+00 8.590641805052110058e+00 8.592696040655598111e+00 8.613238396690489296e+00 8.818661957039397592e+00 1.087289756052848588e+01 3.141525359541935458e+01 5.424009363418699081e+01 9.988977371172225617e+01 2.368388139443280238e+02 2.291074417433414510e+03
6.572500000000001119e-01 8.407233063241887905e+00 8.407235357005697907e+00 8.407256000879993252e+00 8.407462439622944927e+00 8.409526827052456355e+00 8.430170701347581286e+00 8.636609444298818161e+00 1.070099687381118869e+01 3.134487116893490821e+01 5.428250927462792674e+01 1.001577854860139638e+02 2.377836141201720466e+02 2.302171043632543842e+03
6.614999999999999769e-01 8.011456948535128575e+00 8.011459253922135204e+00 8.011480002405185985e+00 8.011687487235711558e+00 8.013762335540956627e+00 8.034510818593405546e+00 8.241995649117907163e+00 1.031684395436290913e+01 3.106532700681293591e+01 5.411919706509073791e+01 1.002269371816463490e+02 2.385501575313132037e+02 2.313398462776315682e+03
6.657500000000000639e-01 7.940712596862816497e+00 7.940714914228338195e+00 7.940735770518033476e+00 7.940944333414989842e+00 7.943029962384548170e+00 7.963886252080135009e+00 8.172449149036001614e+00 1.025807811859466767e+01 3.111436781418132114e+01 5.428802303149982578e+01 1.006353334661368422e+02 2.396772647700478558e+02 2.325306234328712890e+03
6.700000000000000400e-01 9.624653282682283262e+00 9.624655612394217741e+00 9.624676579801633380e+00 9.624886253875786224e+00 9.626982994617304001e+00 9.647950402032499539e+00 9.857624476184438933e+00 1.195436521770384530e+01 3.292177263289791256e+01 5.621889198311354363e+01 1.028131306835448129e+02 2.425958467848385851e+02 2.339336588304245197e+03


==> dat/l2proj2d_midnode_nel0050_p2.dev_from_mean.distortion_nd.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8)
3.499999999999999778e-01 1.066036483578199634e-01 1.078168759261862036e-01 1.187359240414823380e-01 2.279264051944437930e-01 1.319831216724058010e+00 1.223887933202020228e+01 1.214293604849816290e+02 1.213334172014595879e+03
3.559999999999999831e-01 1.042427490255882216e-01 1.054529041391965294e-01 1.163443001616713685e-01 2.252582603864196620e-01 1.314397862633902569e+00 1.220579388510873287e+01 1.211197541098570412e+02 1.210259356357340039e+03
3.619999999999999885e-01 1.029188161264910084e-01 1.041263284890406177e-01 1.149939397519870454e-01 2.236700523814513231e-01 1.310431178676094266e+00 1.217804244162252303e+01 1.208541550710867938e+02 1.207615281365729516e+03
3.679999999999999938e-01 1.195257531114260752e-01 1.207310388230325993e-01 1.315786102274913716e-01 2.400543242720789561e-01 1.324811464717954745e+00 1.217238286917671530e+01 1.206480969137643200e+02 1.205405237359640296e+03
3.739999999999999991e-01 1.164992523623633869e-01 1.177027153985117230e-01 1.285338827238468040e-01 2.368455559771975860e-01 1.319962288510705184e+00 1.215112961384578227e+01 1.204628028671965581e+02 1.203579535400704344e+03
3.800000000000000044e-01 1.143453861967406171e-01 1.155474197710207457e-01 1.263657219395419029e-01 2.345487436247533641e-01 1.316378960476868087e+00 1.213468112899801632e+01 1.203177028142095111e+02 1.202147919666324242e+03
3.860000000000000098e-01 1.107663877975746808e-01 1.119673756222875349e-01 1.227762660447032639e-01 2.308651702688604979e-01 1.311754212510432893e+00 1.212064463492615651e+01 1.202095488590833838e+02 1.201098591100655767e+03
3.920000000000000151e-01 1.096494117078034847e-01 1.108497291649328670e-01 1.216525862790973495e-01 2.296811574207421602e-01 1.309966868837190157e+00 1.211282398300166996e+01 1.201413951246464791e+02 1.200427106541094417e+03
3.979999999999999649e-01 1.024427566338603213e-01 1.036427718675405202e-01 1.144429089706622549e-01 2.224442800018797128e-01 1.302457990314054070e+00 1.210259509343579687e+01 1.201039661246532404e+02 1.200117676436827423e+03
4.039999999999999702e-01 1.134360445874196266e-01 1.146361195278551570e-01 1.254367939917748753e-01 2.334435386309722249e-01 1.313510985022945610e+00 1.211418544894268123e+01 1.201209300881400281e+02 1.200188376480113448e+03
4.099999999999999756e-01 1.119271999781790705e-01 1.131276913059656164e-01 1.239321132560445987e-01 2.319763327568342692e-01 1.312418527764731113e+00 1.211684047784370044e+01 1.201610599786334035e+02 1.200603254986530374e+03
4.159999999999999809e-01 1.059050489468228717e-01 1.071063090057545464e-01 1.179176495361396321e-01 2.260310548399905306e-01 1.307165107878499377e+00 1.211850563826358851e+01 1.202319109421144674e+02 1.201365963980623292e+03
4.219999999999999862e-01 1.014828282903506018e-01 1.026852059560594138e-01 1.135066049474386662e-01 2.217205948612311628e-01 1.303860493999156267e+00 1.212525948537840748e+01 1.203392493991709102e+02 1.202479148537095853e+03
4.279999999999999916e-01 9.602239732821732376e-02 9.722623883936054590e-02 1.080608124396495451e-01 2.164065484425395924e-01 1.299863908471440066e+00 1.213443750876044547e+01 1.204801735116504915e+02 1.203937533540550930e+03
4.339999999999999969e-01 1.000673456687883323e-01 1.012729954269646904e-01 1.121238432505518995e-01 2.206323214864240323e-01 1.305717103845145388e+00 1.215656492743235795e+01 1.206650431633044889e+02 1.205749825522025731e+03
4.400000000000000022e-01 9.217742261344175070e-02 9.338522395756704286e-02 1.042554360546947001e-01 2.129575570259711892e-01 1.299978766738736136e+00 1.217019086386638804e+01 1.208723118351428951e+02 1.207893521547907994e+03
4.460000000000000075e-01 9.026176521929112073e-02 9.147206117978934348e-02 1.023647248242734176e-01 2.112913612691140752e-01 1.300557725717520485e+00 1.219322137020158436e+01 1.211198578150422378e+02 1.210386222263448644e+03
4.520000000000000129e-01 8.328024717228516005e-02 8.449338121014392244e-02 9.541158755087279786e-02 2.045936509581615104e-01 1.296414285031048719e+00 1.221462062575992036e+01 1.213966840330486434e+02 1.213217318105935874e+03
4.579999999999999627e-01 7.117573361625441353e-02 7.239205035174785252e-02 8.333890097118878959e-02 1.928074071655981325e-01 1.287492469109691617e+00 1.223434308855062547e+01 1.217028492829599742e+02 1.216387911227053337e+03
4.639999999999999680e-01 6.953911964521672373e-02 7.075896558090997990e-02 8.173757900214931316e-02 1.915237132145425347e-01 1.289385055338474695e+00 1.226799847657779807e+01 1.220541326889710234e+02 1.219915474812903312e+03
4.699999999999999734e-01 6.370142920994228963e-02 6.492515345245468417e-02 7.593867163506627660e-02 1.860738534611822148e-01 1.287425671722341347e+00 1.230094385433393356e+01 1.224361256804498623e+02 1.223787943941609001e+03
4.759999999999999787e-01 6.050962338461211842e-02 6.173757836952867284e-02 7.278917323377767645e-02 1.833051218762676293e-01 1.288464608301167269e+00 1.234005947255016444e+01 1.228560081150401260e+02 1.228015494539939709e+03
4.819999999999999840e-01 3.795092374117833844e-02 3.918346596545892874e-02 5.027634598398425525e-02 1.612051461692375065e-01 1.270493148021770047e+00 1.236337316654709539e+01 1.232921733518003435e+02 1.232580175204332818e+03
4.879999999999999893e-01 3.702249565411024068e-02 3.825998642035107616e-02 4.939740331651859551e-02 1.607715722781937751e-01 1.274513261894945737e+00 1.241193015806246436e+01 1.237860991197376705e+02 1.237527788736489583e+03
4.939999999999999947e-01 1.795663491308635215e-02 1.919944109003878310e-02 3.038469668261065473e-02 1.422372526083293676e-01 1.260762811865516531e+00 1.244601840443738716e+01 1.242985743301561143e+02 1.242824133587343340e+03
5.000000000000000000e-01 1.271800827772175818e-02 1.396650308156907952e-02 2.520295631619497850e-02 1.375674886624539406e-01 1.261212812125043659e+00 1.249766604675093795e+01 1.248621983930098907e+02 1.248507521855599407e+03
5.060000000000000053e-01 1.891761801057838949e-02 2.017218181161275006e-02 3.146325602092198137e-02 1.443739981140143291e-01 1.273481419044937502e+00 1.256455562835416906e+01 1.254752977214464948e+02 1.254582718652369749e+03
5.120000000000000107e-01 2.763996979370673610e-02 2.890099095323716075e-02 4.025018138901097220e-02 1.537420857467490520e-01 1.288661129324129684e+00 1.263785156509793950e+01 1.261297559228360257e+02 1.261048799500216774e+03
5.180000000000000160e-01 4.354033037663058991e-02 4.480820611919177077e-02 5.621908780224237762e-02 1.703279046327484947e-01 1.311416072937809485e+00 1.272229775598841961e+01 1.268311145864945217e+02 1.267919282891555440e+03
5.240000000000000213e-01 5.419150663180641314e-02 5.546664395802914510e-02 6.694287989403373274e-02 1.817052392540796646e-01 1.329328832854538733e+00 1.280556476885912964e+01 1.275679241289050481e+02 1.275191517729364023e+03
5.300000000000000266e-01 6.049434197774775090e-02 6.177715862359981630e-02 7.332250843626841874e-02 1.887760065629543460e-01 1.343310987829813730e+00 1.288866080049840690e+01 1.283421589271843288e+02 1.282877140194043704e+03
5.360000000000000320e-01 7.827185790992398362e-02 7.956278335843942895e-02 9.118111239507850629e-02 2.073644027614691687e-01 1.369197306425375960e+00 1.298752634306444342e+01 1.291708167094551243e+02 1.291003720373361830e+03
5.420000000000000373e-01 9.198790494062231149e-02 9.328738149271352531e-02 1.049826704615344219e-01 2.219355601497434161e-01 1.391464457031833302e+00 1.308675342585273249e+01 1.300396431140617324e+02 1.299568539996151685e+03
5.480000000000000426e-01 9.489805001172860188e-02 9.620653392322581210e-02 1.079828891267007318e-01 2.257464411614499566e-01 1.403381961508942233e+00 1.317973716498386416e+01 1.309432891997330728e+02 1.308578809547225319e+03
5.540000000000000480e-01 1.055326080027300384e-01 1.068505706954258477e-01 1.187122349296881596e-01 2.373288772723112228e-01 1.423495300698541799e+00 1.328515953496084734e+01 1.319018018775839209e+02 1.318068225303814415e+03
5.600000000000000533e-01 1.105823307198775529e-01 1.119102600750783300e-01 1.238616242718853094e-01 2.433752662399551181e-01 1.438511685920653260e+00 1.338987588272763496e+01 1.329035178507974422e+02 1.328039937531495525e+03
5.660000000000000586e-01 1.164967747118660080e-01 1.178351764557800663e-01 1.298807921510066188e-01 2.503369491032720884e-01 1.454898518625926895e+00 1.350051421385247608e+01 1.339566711661179568e+02 1.338518240688772721e+03
5.720000000000000639e-01 1.386370129875871826e-01 1.399864121788238769e-01 1.521310048999542086e-01 2.735769321112573316e-01 1.488036204224288506e+00 1.363262892535460225e+01 1.350785561366577383e+02 1.349537828249689028e+03
5.780000000000000693e-01 1.424828053908863967e-01 1.438437480214165287e-01 1.560922316961877443e-01 2.785770684438999556e-01 1.503425435921021736e+00 1.375190911069224065e+01 1.362367458584044471e+02 1.361085113335526330e+03
5.840000000000000746e-01 1.458503155918763894e-01 1.472233703140307104e-01 1.595808628134194607e-01 2.831557878073072132e-01 1.518905037746184350e+00 1.387639753713495416e+01 1.374513225310226687e+02 1.373200572469899726e+03
5.900000000000000799e-01 1.495062590443007877e-01 1.508920190377809611e-01 1.633638589791026052e-01 2.880822583923189906e-01 1.535266252524482899e+00 1.400710619384612166e+01 1.387255056070625017e+02 1.385909499739226248e+03
5.960000000000000853e-01 1.493893305173789599e-01 1.507884155118491831e-01 1.633801804620812481e-01 2.892978299644018980e-01 1.548474324987608730e+00 1.414023927521967572e+01 1.400578887775403700e+02 1.399234383800747082e+03
6.020000000000000906e-01 1.528265725519132867e-01 1.542396310225587763e-01 1.669571572583681829e-01 2.941324196164621374e-01 1.565885043197401627e+00 1.428341127900679552e+01 1.414586736371007305e+02 1.413211297218040272e+03
6.080000000000000959e-01 1.544473908571950549e-01 1.558751024127117135e-01 1.687245064123615856e-01 2.972185464088603624e-01 1.582158946373847686e+00 1.443156294602372114e+01 1.429256029425224597e+02 1.427866002907509937e+03
6.140000000000001013e-01 1.815338648652335962e-01 1.829769428500891970e-01 1.959646447137895209e-01 3.258416633507928983e-01 1.624611849720826617e+00 1.461231371342116425e+01 1.444893323504245473e+02 1.443259518720458345e+03
6.199999999999999956e-01 1.812030370281898228e-01 1.826622313637192574e-01 1.957949803834842240e-01 3.271224705811338618e-01 1.640397372557629740e+00 1.477314639232259097e+01 1.461006365899721970e+02 1.459375538566468094e+03
6.260000000000000009e-01 1.846678930480617209e-01 1.861439933400823588e-01 1.994288959682680995e-01 3.322779222501254237e-01 1.660768185068698610e+00 1.494567081325443070e+01 1.477946970951117862e+02 1.476284959913685043e+03
6.320000000000000062e-01 1.855987592062254832e-01 1.870925981504484303e-01 2.005371486484550936e-01 3.349826536285215317e-01 1.679437703429186080e+00 1.512398820143583045e+01 1.495694931815022528e+02 1.494024542982166622e+03
6.380000000000000115e-01 1.841842057409320554e-01 1.856966628615797921e-01 1.993087769474092830e-01 3.354299178057044695e-01 1.696641326388655946e+00 1.530875541221817215e+01 1.514298962705133249e+02 1.512641304853464817e+03
6.440000000000000169e-01 1.869501399884306303e-01 1.884821457502412201e-01 2.022701976065365559e-01 3.401507161694898307e-01 1.718955901799022579e+00 1.550700775809435150e+01 1.533875263210476305e+02 1.532192711950580588e+03
6.500000000000000222e-01 1.894171430181885718e-01 1.909696833575038888e-01 2.049425464113416862e-01 3.446711769497197708e-01 1.741957482333500451e+00 1.571482053617130781e+01 1.554434510745493867e+02 1.552729756458330030e+03


==> dat/l2proj2d_midnode_nel0050_p2.dev_from_mean.distortion_nd_intg_phys.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8) alpha10(9) alpha20(10) alpha40(11) alpha100(12) alpha1000(13)
3.299999999999999600e-01 4.574716256520079405e+00 4.574718278679927863e+00 4.574736478118567540e+00 4.574918472504960754e+00 4.576738416368894669e+00 4.594937855008230265e+00 4.776932241401592449e+00 6.596876105335208074e+00 2.479631474467136698e+01 4.501791323282265012e+01 8.546111020912522349e+01 2.067907011380329436e+02 2.026734565071648831e+03
3.342499999999999361e-01 5.323234291167667998e+00 5.323236310592750264e+00 5.323254485418489779e+00 5.323436233675888474e+00 5.325253716249873648e+00 5.343428541989727165e+00 5.525176799388264115e+00 7.342659373373629172e+00 2.551748511322728064e+01 4.571173593528688883e+01 8.610023757940611233e+01 2.072657425117637899e+02 2.024748316497128826e+03
3.384999999999999676e-01 5.332168543970390751e+00 5.332170560859585073e+00 5.332188712862338420e+00 5.332370232889863892e+00 5.334185433165118617e+00 5.352337435917665864e+00 5.533857463443139224e+00 7.349057738697872821e+00 2.550106049124521235e+01 4.566995243852003483e+01 8.600773633306968691e+01 2.070210880167186076e+02 2.022221363271452446e+03
3.427499999999999436e-01 5.331057997983255525e+00 5.331060012530538295e+00 5.331078143456084106e+00 5.331259452711537783e+00 5.333072545266080766e+00 5.351203470811503493e+00 5.532512726265737868e+00 7.345605280808078064e+00 2.547653082623147824e+01 4.562200365447970540e+01 8.591294931097614551e+01 2.067857862804655156e+02 2.019878340822805740e+03
3.469999999999999751e-01 5.332246806083848156e+00 5.332248818478595886e+00 5.332266930031321017e+00 5.332448045558580318e+00 5.334259200831169778e+00 5.352370753557067040e+00 5.533486280816040548e+00 7.344641553405774737e+00 2.545619427930311574e+01 4.558014175252237976e+01 8.582803669896091492e+01 2.065717215382765062e+02 2.017726994128010574e+03
3.512499999999999512e-01 5.328605830691922840e+00 5.328607841119199939e+00 5.328625934964693833e+00 5.328806873419630996e+00 5.330616257969006178e+00 5.348710103462751775e+00 5.529648558400216629e+00 7.339033107774856290e+00 2.543287860152125646e+01 4.553715137235058563e+01 8.574569691400925819e+01 2.063713335389852546e+02 2.015755882913625328e+03
3.554999999999999827e-01 5.213032010762750801e+00 5.213034019403584907e+00 5.213052097171090082e+00 5.213232874846143616e+00 5.215040651596677179e+00 5.233118419102017249e+00 5.413896094155417948e+00 7.221672844689425830e+00 2.529944035002949931e+01 4.538584868929624605e+01 8.555866536782973242e+01 2.060771154034302128e+02 2.013853865937437376e+03
3.597499999999999587e-01 5.203199047665717281e+00 5.203201054697355943e+00 5.203219117982103903e+00 5.203399750829587056e+00 5.205206079304411482e+00 5.223269364052661068e+00 5.403902211535155153e+00 7.210230686360096897e+00 2.527351543460951788e+01 4.534383182155332292e+01 8.548446459544092590e+01 2.059063629171037348e+02 2.012234837742045784e+03
3.639999999999999902e-01 5.138891903594171140e+00 5.138893909190329623e+00 5.138911959555755082e+00 5.139092463210008788e+00 5.140897499752551170e+00 5.158947865177973213e+00 5.339451519432193649e+00 7.144488061974394455e+00 2.519485348739640074e+01 4.525081507119863033e+01 8.536273823880308953e+01 2.056985077416164813e+02 2.010735050283817145e+03
3.682499999999999662e-01 5.975217474488222713e+00 5.975219478819316699e+00 5.975237517799165232e+00 5.975417907597647016e+00 5.977221805582465741e+00 5.995260785430651218e+00 6.175650583912510427e+00 7.979548568731102520e+00 2.601852841691701812e+01 4.606183935934581797e+01 8.614846124420340345e+01 2.064083268987762096e+02 2.010306311717368089e+03
3.724999999999999423e-01 5.832960064821817170e+00 5.832962068055188354e+00 5.832980097155525456e+00 5.833160388158899146e+00 5.834963298192641368e+00 5.852992398530056484e+00 6.033283401904213861e+00 7.836193435645784966e+00 2.586529377306149513e+01 4.589762748130117131e+01 8.596229489778052368e+01 2.061562971472185950e+02 2.009066330888789707e+03
3.767499999999999738e-01 5.738810273750723390e+00 5.738812276050849093e+00 5.738830296751981308e+00 5.739010503763304349e+00 5.740812573876529434e+00 5.758833275008784724e+00 5.939040286331336738e+00 7.741110399556855981e+00 2.576181153181205019e+01 4.578481278987337788e+01 8.583081530599604037e+01 2.059688228543639639e+02 2.008038936079883342e+03
3.810000000000000053e-01 5.709965806271181776e+00 5.709967807799882777e+00 5.709985821558188235e+00 5.710165959141246361e+00 5.711967334971831178e+00 5.729981093277680237e+00 5.910118676336163723e+00 7.711494506920999470e+00 2.572525281276936227e+01 4.574053981926753920e+01 8.577111383226390728e+01 2.058628358712529973e+02 2.007238666456089277e+03
3.852499999999999813e-01 5.544533034375863423e+00 5.544535035292495806e+00 5.544553043542182813e+00 5.544733126039059101e+00 5.546533951007816654e+00 5.564542200695396623e+00 5.744624697571198979e+00 7.545449666329217209e+00 2.555369935390940128e+01 4.556286567344294269e+01 8.558119831251001131e+01 2.056361962297112314e+02 2.006461164987729717e+03
3.894999999999999574e-01 5.507055080737738528e+00 5.507057081199381976e+00 5.507075085354173005e+00 5.507255126902086850e+00 5.509055542381224413e+00 5.527059697172600039e+00 5.707101245086349195e+00 7.507516724223846083e+00 2.551167151559880963e+01 4.551628795045987630e+01 8.552552082018202384e+01 2.055532194293484451e+02 2.005968698566844751e+03
3.937499999999999889e-01 5.350319686686550114e+00 5.350321686848189096e+00 5.350339688302939045e+00 5.350519702850434989e+00 5.352319848325398866e+00 5.370321303075041186e+00 5.550335850571457286e+00 7.350481325535620059e+00 2.535193607517724956e+01 4.535355246366795257e+01 8.535678524064934436e+01 2.053664835715935624e+02 2.005511958535756548e+03
3.979999999999999649e-01 5.122137831693016174e+00 5.122139831707710478e+00 5.122157831839963649e+00 5.122337833162488252e+00 5.124137846387737838e+00 5.142137978640230145e+00 5.322139301165157654e+00 7.122152526414431861e+00 2.512228477890717926e+01 4.512243172612134146e+01 8.512272562054965874e+01 2.051236073038346319e+02 2.005136832553109116e+03
4.022499999999999964e-01 5.691812731995645969e+00 5.691814732014700340e+00 5.691832732186192345e+00 5.692012733901111510e+00 5.693812751050301380e+00 5.711812922542200077e+00 5.891814637461186166e+00 7.691831786651050606e+00 2.569200327854968791e+01 4.569219382510372895e+01 8.569257491821180395e+01 2.056937181975360716e+02 2.005710867387399958e+03
4.064999999999999725e-01 5.641634157390169158e+00 5.641636157563292286e+00 5.641654159121403111e+00 5.641834174702507809e+00 5.643634330513554787e+00 5.661635888624023671e+00 5.841651469728714297e+00 7.641807280775617883e+00 2.564336539124465375e+01 4.564509662509914278e+01 8.564855909280811375e+01 2.056589464959350551e+02 2.005814757542838834e+03
4.107499999999999485e-01 5.586209206497631641e+00 5.586211206973093368e+00 5.586229211252248028e+00 5.586409254043793737e+00 5.588209681959251718e+00 5.606213961113835076e+00 5.786256752659668656e+00 7.586684668118000019e+00 2.559096382270131187e+01 4.559571843890499565e+01 8.560522767131234900e+01 2.056337553685344233e+02 2.006061670826865566e+03
4.149999999999999800e-01 5.309197389820029755e+00 5.309199390744811176e+00 5.309217399067843068e+00 5.309397482298158444e+00 5.311198314601320192e+00 5.329206637632936783e+00 5.509289867949100028e+00 7.310122171110732481e+00 2.531844520272706234e+01 4.532769301563408959e+01 8.534618864144815120e+01 2.054016755188903574e+02 2.006233978680523023e+03
4.192500000000000115e-01 5.114324074130389697e+00 5.114326075650330594e+00 5.114344089329802223e+00 5.114524226124512296e+00 5.116325594071615690e+00 5.134339273542646076e+00 5.314476068252956154e+00 7.115844015356056929e+00 2.512952348638706113e+01 4.514472289864372812e+01 8.517512172315707630e+01 2.052663181966971138e+02 2.006634265299797562e+03
4.234999999999999876e-01 4.868392734386769227e+00 4.868394736646712850e+00 4.868412756986201906e+00 4.868592960381092460e+00 4.870394994330006000e+00 4.888415333819136954e+00 5.068618728710442056e+00 6.870652677623498406e+00 2.489099216675405657e+01 4.491359159912133947e+01 8.495879046385591948e+01 2.050943870580596240e+02 2.007128335971115575e+03
4.277499999999999636e-01 4.804966692268596518e+00 4.804968695412525470e+00 4.804986723707882490e+00 4.805167006661455353e+00 4.806969836197183987e+00 4.824998131554466774e+00 5.005281085127303520e+00 6.808110620855665651e+00 2.483640597813928608e+01 4.486784526400997208e+01 8.493072383575135120e+01 2.051193595509755312e+02 2.007948895279337876e+03
4.319999999999999951e-01 5.034491069475675928e+00 5.034493073646850725e+00 5.034511111187423893e+00 5.034691486593159127e+00 5.036495240650504357e+00 5.054532781223958438e+00 5.234908186958501908e+00 7.038662244303937499e+00 2.507620281775829341e+01 4.511791456604090911e+01 8.520133806260614051e+01 2.054516085523018205e+02 2.009205665897737390e+03
4.362499999999999711e-01 4.665861456232351934e+00 4.665863461573445115e+00 4.665881509643281966e+00 4.666061990341650478e+00 4.667866797325339157e+00 4.685914867162225939e+00 4.866395565531092871e+00 6.671202549219763966e+00 2.471927238610646782e+01 4.477268331598057927e+01 8.487950517572880926e+01 2.051999707549735206e+02 2.010006954443643963e+03
4.405000000000000027e-01 4.601096670772288455e+00 4.601098677425513372e+00 4.601116737304539406e+00 4.601297336094797075e+00 4.603103323997378205e+00 4.621163203023186838e+00 4.801761993281269625e+00 6.607749895862102818e+00 2.466762892167042764e+01 4.473416117256856239e+01 8.486722567436484610e+01 2.052664191797536830e+02 2.011254321760586208e+03
4.447499999999999787e-01 4.533471900685507094e+00 4.533473908792749363e+00 4.533491981757927114e+00 4.533672711409707290e+00 4.535480007927510826e+00 4.553552973105545298e+00 4.734282624885892687e+00 6.541579142689363024e+00 2.461454432072406462e+01 4.469561674076262392e+01 8.485776158083974963e+01 2.053441961010711054e+02 2.012640713904541371e+03
4.490000000000000102e-01 4.211506281907395177e+00 4.211508291610337018e+00 4.211526378936810922e+00 4.211707252201554397e+00 4.213515984848991813e+00 4.231603311323359762e+00 4.412476576067039247e+00 6.221209223503832320e+00 2.430853569787176838e+01 4.440556511383613980e+01 8.459962394576487554e+01 2.051818004415511041e+02 2.013914447878344390e+03
4.532499999999999862e-01 4.143944923568104954e+00 4.143946935008352206e+00 4.143965037970576581e+00 4.144146067592823890e+00 4.145956363815293422e+00 4.164059326039991404e+00 4.345088948286972119e+00 6.155385170756780155e+00 2.425834739545485519e+01 4.437274986734161075e+01 8.460155481111510767e+01 2.052879696424356268e+02 2.015584192112243272e+03
4.575000000000000178e-01 3.565507303312788423e+00 3.565509316631994885e+00 3.565527436504851266e+00 3.565708635233418633e+00 3.567520622519091411e+00 3.585640495375818748e+00 3.766839223943093007e+00 5.578826509615836038e+00 2.369869936634326635e+01 4.383189142937374072e+01 8.409827555543469657e+01 2.048974279336175357e+02 2.016884713606360492e+03
4.617499999999999938e-01 3.507873893874924320e+00 3.507875909214913879e+00 3.507894047274821236e+00 3.508075427873893926e+00 3.509889233864618596e+00 3.528027293771868411e+00 3.709407892844367005e+00 5.523213883569352944e+00 2.366127379081921589e+01 4.381467368776350213e+01 8.412147348165208882e+01 2.050418728633178205e+02 2.018847863588303881e+03
4.659999999999999698e-01 3.449286667291418862e+00 3.449288684794309390e+00 3.449306842320325472e+00 3.449488417580484523e+00 3.451304170182077691e+00 3.469461696198006706e+00 3.651036956357295526e+00 5.466789557950185952e+00 2.362431557387908754e+01 4.379934448046675755e+01 8.414940229364209756e+01 2.051995757331681318e+02 2.020952177326058518e+03
4.702500000000000013e-01 3.181857323092994516e+00 3.181859342901319110e+00 3.181877521176240453e+00 3.182059303925456106e+00 3.183877131417608641e+00 3.202055406339137544e+00 3.383838155554426130e+00 5.201665647707310214e+00 2.337994056923615105e+01 4.357802381537930358e+01 8.397419030766562287e+01 2.051626897845245594e+02 2.022990181937408806e+03
4.745000000000000329e-01 3.127119643563653462e+00 3.127121665820482566e+00 3.127139866131943169e+00 3.127321869246548758e+00 3.129141900392605091e+00 3.147342211853168870e+00 3.329345326458807985e+00 5.149376472515196923e+00 2.334968793307908896e+01 4.357225622259452535e+01 8.401739280162540524e+01 2.053528025387179810e+02 2.025383948595107086e+03
4.787500000000000089e-01 1.979442396947662663e+00 1.979444421796725750e+00 1.979462645438294199e+00 1.979644881853977578e+00 1.981467246010811589e+00 1.999690887579151921e+00 2.181927303262555462e+00 4.004291460096589539e+00 2.222793302843693297e+01 4.247642365992620483e+01 8.297340492290474856e+01 2.044643487118403584e+02 2.026828505545874805e+03
4.829999999999999849e-01 1.889680567621295992e+00 1.889682595207105242e+00 1.889700843479387604e+00 1.889883326202211222e+00 1.891708153430448958e+00 1.909956425712825867e+00 2.092439148536594296e+00 3.917266376774279468e+00 2.216553865915113164e+01 4.244139675068096551e+01 8.299311293374063325e+01 2.046482614829196507e+02 2.029475489720604855e+03
4.872500000000000164e-01 1.856818517790825407e+00 1.856820548258797388e+00 1.856838822470545658e+00 1.857021564588027696e+00 1.858848985762847406e+00 1.877123197511044728e+00 2.059865314993019059e+00 3.887286489812762813e+00 2.216149823801019991e+01 4.246617795822957930e+01 8.307553739866833098e+01 2.049036157199845718e+02 2.032324790539728156e+03
4.914999999999999925e-01 9.055627809059978439e-01 9.055648144025786328e-01 9.055831158718061769e-01 9.057661305640811733e-01 9.075962774868313598e-01 9.258977467143331141e-01 1.108912438989350324e+00 2.939059361739521758e+00 2.124052858924124010e+01 4.157549439757647747e+01 8.224542601424695931e+01 2.042552208642583764e+02 2.034402143614429860e+03
4.957500000000000240e-01 8.927657819861860578e-01 8.927678186589759202e-01 8.927861487140846819e-01 8.929694492651718551e-01 8.948024547760444758e-01 9.131325098847707933e-01 1.096433060972032969e+00 2.929438571844656281e+00 2.125949368057088407e+01 4.162622157915558319e+01 8.235967737632498142e+01 2.045600447678331761e+02 2.037565555640456068e+03
5.000000000000000000e-01 6.359004138860878674e-01 6.359024538839678220e-01 6.359208138648878572e-01 6.361044136740880983e-01 6.379404117660901763e-01 6.563003926861107340e-01 8.399002018863160890e-01 2.675898293888370194e+00 2.103587921390890969e+01 4.143585801393173540e+01 8.223581561397737971e+01 2.046356884141142984e+02 2.040633780416168293e+03
5.042499999999999760e-01 8.666552859095587591e-01 8.666573293828192526e-01 8.666757206421639159e-01 8.668596332356106604e-01 8.686987591700777722e-01 8.870900185147491124e-01 1.071002611961461737e+00 2.910128546428589313e+00 2.130138789109986419e+01 4.173612049629016951e+01 8.260558570667078016e+01 2.052139813378126121e+02 2.044339915804939892e+03
5.084999999999999520e-01 1.123585849774485501e+00 1.123587896874956416e+00 1.123606320779195533e+00 1.123790559821585600e+00 1.125632950245487374e+00 1.144056854484504893e+00 1.328295896874678306e+00 3.170686320776414213e+00 2.159459055979377595e+01 4.206559526981306618e+01 8.300760468985164664e+01 2.058336329499673809e+02 2.048224056851703608e+03
5.127500000000000391e-01 1.648886163584051934e+00 1.648888214465235480e+00 1.648906672395888506e+00 1.649091251702417660e+00 1.650937044767708528e+00 1.669394975420617877e+00 1.853974281949711811e+00 3.699767347240650928e+00 2.215769800015004165e+01 4.266650983671603115e+01 8.368413350984801014e+01 2.067370045292439329e+02 2.052530069820182689e+03
5.170000000000000151e-01 1.973209071729891795e+00 1.973211126547097738e+00 1.973229619901950338e+00 1.973414553450478115e+00 1.975263888935755885e+00 1.993757243788532696e+00 2.178690792316299696e+00 4.028026277593972360e+00 2.252138113037069189e+01 4.306955318901149354e+01 8.416589730629310395e+01 2.074549296581379281e+02 2.056790414935810077e+03
5.212499999999999911e-01 2.215751781298870515e+00 2.215753840209353509e+00 2.215772370403700897e+00 2.215957672347174778e+00 2.217810691781912258e+00 2.236340886129288830e+00 2.421642829603052771e+00 4.274662264340694406e+00 2.280485661171710632e+01 4.339396144213534257e+01 8.457217110297182217e+01 2.081068000854812112e+02 2.061126234823122104e+03
5.255000000000000782e-01 2.731488578804392553e+00 2.731490641967494248e+00 2.731509210435410839e+00 2.731694895114573640e+00 2.733551741906204757e+00 2.752120209822513708e+00 2.937804888985602769e+00 4.794651680616494716e+00 2.336311959692540796e+01 4.399475061504642781e+01 8.525801265128845330e+01 2.090477987600145866e+02 2.065894590390906160e+03
5.297500000000000542e-01 3.020705814258554334e+00 3.020707881835847708e+00 3.020726490031489408e+00 3.020912571987903306e+00 3.022773391552043165e+00 3.041381587193440428e+00 3.227463543607415275e+00 5.088283107747166412e+00 2.369647874914467067e+01 4.437225168403078612e+01 8.572379755380300992e+01 2.097784351631197239e+02 2.070597999302870448e+03
5.340000000000000302e-01 3.679496472944018048e+00 3.679498545099455953e+00 3.679517194498397092e+00 3.679703688487807600e+00 3.681568628381911346e+00 3.700218027322951464e+00 3.886712016733350872e+00 5.751651910837344062e+00 2.440105085187727596e+01 4.512260523081053520e+01 8.656571398867706080e+01 2.108950402622766092e+02 2.075834934366269863e+03
5.382500000000000062e-01 4.280520791572498318e+00 4.280522868472566245e+00 4.280541560573173143e+00 4.280728481579250122e+00 4.282597691640015469e+00 4.301289792247668942e+00 4.488210798324208994e+00 6.357420859089604193e+00 2.504952146674356328e+01 4.581852214191462735e+01 8.735652349225675550e+01 2.119705275432831115e+02 2.081180588308679035e+03
5.424999999999999822e-01 4.611516325243544046e+00 4.611518407057416447e+00 4.611537143382264503e+00 4.611724506630747733e+00 4.613598139115582697e+00 4.632334463963935001e+00 4.819697712447450932e+00 6.693330197282611138e+00 2.542965504563422030e+01 4.624779376602489123e+01 8.788407120680624018e+01 2.127929035291502942e+02 2.086425388364310948e+03
5.467500000000000693e-01 4.714595686903328975e+00 4.714597773803031799e+00 4.714616555900360773e+00 4.714804376873651393e+00 4.716682586606550487e+00 4.735464683935541430e+00 4.923285657225457079e+00 6.801495390124607354e+00 2.558359271911611188e+01 4.645258975132889390e+01 8.819058381575445082e+01 2.134045660090311571e+02 2.091614298908181809e+03
5.510000000000000453e-01 5.198178138894442135e+00 5.198180231055022027e+00 5.198199060500243718e+00 5.198387354952461514e+00 5.200270299474639479e+00 5.219099744696412913e+00 5.407394196914147244e+00 7.290338719091491448e+00 2.611978394086493438e+01 4.704138974283542751e+01 8.888460134677642088e+01 2.144142361585993513e+02 2.097358758335944003e+03
5.552500000000000213e-01 5.309214143644696016e+00 5.309216241244390844e+00 5.309235119641647849e+00 5.309423903614213458e+00 5.311311743339868663e+00 5.330190140596425152e+00 5.518974113161988271e+00 7.406813838817619455e+00 2.628521109537393485e+01 4.726120804710317458e+01 8.921320195056165403e+01 2.150691836609370853e+02 2.102908909316568497e+03
5.594999999999999973e-01 5.515896332168388483e+00 5.515898435388807641e+00 5.515917364372584508e+00 5.516106654210345184e+00 5.517999552587954604e+00 5.536928536364051467e+00 5.726218374125020993e+00 7.619116751734717141e+00 2.654810052783167151e+01 4.758030472349495454e+01 8.964471311482151350e+01 2.158379382888012117e+02 2.108736315898496287e+03
5.637499999999999734e-01 5.627664235222249900e+00 5.627666344248560826e+00 5.627685325485355605e+00 5.627875137853310505e+00 5.629773261532853290e+00 5.648754498328280249e+00 5.838566866282549839e+00 7.736690545825252840e+00 2.671792734125227753e+01 4.780819044728229983e+01 8.998871665934235864e+01 2.165302952955225066e+02 2.114653974838224713e+03
5.680000000000000604e-01 5.904533681782579535e+00 5.904535796803697778e+00 5.904554831993763742e+00 5.904745183894419824e+00 5.906648702900979764e+00 5.925683892966584487e+00 6.116035793622631722e+00 8.019554800183099630e+00 2.705474486578778226e+01 4.820495604979298321e+01 9.050537841780338510e+01 2.174066455218345766e+02 2.120925652082302804e+03
5.722500000000000364e-01 6.939966299781587189e+00 6.939968420990380693e+00 6.939987511869523118e+00 6.940178420660943814e+00 6.942087508575153443e+00 6.961178387717253280e+00 7.152087179138249873e+00 9.061175093348214915e+00 2.815205423544786356e+01 4.936414217111413905e+01 9.178831804244669001e+01 2.190608456564443713e+02 2.128148759866409364e+03
5.765000000000000124e-01 7.076581258029898791e+00 7.076583385623393951e+00 7.076602533964852171e+00 7.076794017379433477e+00 7.078708851525242096e+00 7.097857192983336283e+00 7.289340607564273711e+00 9.204174753373644435e+00 2.835251621146735346e+01 4.962845116490480990e+01 9.218032107177972989e+01 2.198359307924044685e+02 2.134670076601775236e+03
5.807500000000000995e-01 7.190484397543228212e+00 7.190486531722828367e+00 7.190505739339231539e+00 7.190697815503261481e+00 7.192618577143561787e+00 7.211826193546566621e+00 7.403902357576608750e+00 9.324663997877033594e+00 2.853228040088127671e+01 4.987407640421933053e+01 9.255766841089543107e+01 2.206084444309237256e+02 2.141370084731348015e+03
5.849999999999999645e-01 7.323503465517100963e+00 7.323505606488812880e+00 7.323524875234219245e+00 7.323717562688284666e+00 7.325644437228941541e+00 7.344913182635507631e+00 7.537600636701164980e+00 9.464475177357741131e+00 2.873322058392349021e+01 5.014293770232988123e+01 9.296237193914267039e+01 2.214206746495810307e+02 2.148295215306156479e+03
5.892500000000000515e-01 7.452889481431784979e+00 7.452891629406455110e+00 7.452910961178483618e+00 7.453104278898772250e+00 7.455037456101655913e+00 7.474369228130490761e+00 7.667686948418839243e+00 9.600864151302324956e+00 2.893263618013718030e+01 5.041238287884257119e+01 9.337187627625336006e+01 2.222503564684857338e+02 2.155427559351971013e+03
5.935000000000000275e-01 7.578216089045457515e+00 7.578218244239018908e+00 7.578237640981075884e+00 7.578431608401641206e+00 7.580371282607292649e+00 7.599768024663808852e+00 7.793735445228971770e+00 9.733409650880599173e+00 2.913015170739688031e+01 5.068208732574829867e+01 9.378595856245114248e+01 2.230975722725596881e+02 2.162771777924187518e+03
5.977500000000000036e-01 7.520557416178689003e+00 7.520559578812423318e+00 7.520579042516029489e+00 7.520773679552089419e+00 7.522720049912694051e+00 7.542183753518737710e+00 7.736820789579173407e+00 9.683191150183535711e+00 2.914689475622715520e+01 5.077323209627562051e+01 9.402590677637255112e+01 2.237839308166633714e+02 2.170154291421025391e+03
6.020000000000000906e-01 7.641328627595664003e+00 7.641330797896467963e+00 7.641350330603701835e+00 7.641545657676040548e+00 7.643498928399429460e+00 7.663031635633316796e+00 7.858358707972190160e+00 9.811629431360922027e+00 2.934433666524824247e+01 5.104734470290082271e+01 9.445336077820599030e+01 2.246714090041214718e+02 2.177942132392853637e+03
6.062499999999999556e-01 7.675662739790174882e+00 7.675664917990848046e+00 7.675684521796902082e+00 7.675880559857448659e+00 7.677840940462909103e+00 7.697444746517513536e+00 7.893482807063564977e+00 9.853863412524070498e+00 2.945766946712914347e+01 5.123967619446811028e+01 9.480368964914603680e+01 2.254957300131798092e+02 2.185876335473687050e+03
6.105000000000000426e-01 7.753059109870390486e+00 7.753061296209931008e+00 7.753080973265798370e+00 7.753277743824470214e+00 7.755245449411190428e+00 7.774922505278386353e+00 7.971693063950350044e+00 9.939398650669987845e+00 2.961645451786636585e+01 5.147984992586233943e+01 9.520664074185428660e+01 2.263870131898300997e+02 2.194092599909467481e+03
6.147500000000000187e-01 9.100113296831075616e+00 9.100115491554996439e+00 9.100135244070287399e+00 9.100332769223191676e+00 9.102308020752229112e+00 9.122060536042603474e+00 9.319585688946348867e+00 1.129483721798381524e+01 3.104735250835847182e+01 5.299459171988586803e+01 9.688907014294065334e+01 2.285725054121050448e+02 2.203824034449570718e+03
6.189999999999999947e-01 9.030029355731276297e+00 9.030031559091932891e+00 9.030051389337840462e+00 9.030249691796914391e+00 9.032232716387657234e+00 9.052062962295082116e+00 9.250365421369343366e+00 1.123339001211193988e+01 3.106363591953791214e+01 5.309724248334454444e+01 9.716445561095781613e+01 2.293660949937976454e+02 2.212390685736394516e+03
6.232500000000000817e-01 9.155614847002070178e+00 9.155617059259006041e+00 9.155636969571427031e+00 9.155836072695640482e+00 9.157827103937780322e+00 9.177737416359166289e+00 9.376840540573024185e+00 1.136787178271160847e+01 3.127818420409744959e+01 5.340075356119282901e+01 9.764589227538358784e+01 2.303813084179558359e+02 2.221412550556539827e+03
6.275000000000000577e-01 9.159444710913309251e+00 9.159446932333622726e+00 9.159466925116444003e+00 9.159666852944656767e+00 9.161666131226791521e+00 9.181658914048124842e+00 9.381586742261459833e+00 1.138086502439481329e+01 3.137364784572834964e+01 5.358785098054339358e+01 9.801625725017346724e+01 2.313014760590637025e+02 2.230579758192417103e+03
6.317500000000000338e-01 9.273448476884899705e+00 9.273450707743629451e+00 9.273470785472190059e+00 9.273671562757796138e+00 9.275679335613864041e+00 9.295757064174543061e+00 9.496534349781326156e+00 1.150430720584916955e+01 3.158203576652759637e+01 5.389062305617029836e+01 9.850779763545568812e+01 2.323593213733119001e+02 2.240132177441154454e+03
6.360000000000001208e-01 9.380403422986749007e+00 9.380405663567277230e+00 9.380425828792024134e+00 9.380627481039509163e+00 9.382644003514348796e+00 9.402809228262745123e+00 9.604461475746704835e+00 1.162098395058630729e+01 3.178620869898233181e+01 5.419201397497791106e+01 9.900362452696907667e+01 2.334384561829425877e+02 2.249960931022544628e+03
6.402499999999999858e-01 9.262782147826550627e+00 9.262784398421034737e+00 9.262804653771388175e+00 9.263007207274931432e+00 9.265032742310356895e+00 9.285288092664620407e+00 9.487841596207248429e+00 1.151337663163352509e+01 3.176872698589630062e+01 5.427467182396604528e+01 9.928656150010554882e+01 2.343222305285240452e+02 2.259857265954801278e+03
6.445000000000000728e-01 9.358365687818745116e+00 9.358367948728570695e+00 9.358388296916999138e+00 9.358591778801292449e+00 9.360626597644216673e+00 9.380974786073457139e+00 9.584456670365863573e+00 1.161927551328992791e+01 3.196746394253056422e+01 5.457656219724238156e+01 9.979475870666601622e+01 2.354493482349369344e+02 2.270268191159000708e+03
6.487500000000000488e-01 9.446421644388385275e+00 9.446423915924645698e+00 9.446444359750987729e+00 9.446648798014409820e+00 9.448693180648637835e+00 9.469137006990912653e+00 9.673575270413657279e+00 1.171795790464111242e+01 3.216178424691565851e+01 5.487714684944292998e+01 1.003078720544974658e+02 2.366000476696611088e+02 2.280982681897115526e+03
6.530000000000000249e-01 9.526743884593964040e+00 9.526746167077968508e+00 9.526766709434003388e+00 9.526972132994352194e+00 9.529026368597840246e+00 9.549568724632731431e+00 9.754992284981639727e+00 1.180922788847072802e+01 3.235158392336160205e+01 5.517642396212923472e+01 1.008261040396645143e+02 2.377751442722703246e+02 2.292010747761357379e+03
6.572500000000001119e-01 9.411005417964659614e+00 9.411007711728469616e+00 9.411028355602764961e+00 9.411234794345716637e+00 9.413299181775228064e+00 9.433943056070352995e+00 9.640381799021589870e+00 1.170476922853396218e+01 3.234864352365768525e+01 5.528628162935071089e+01 1.011615578407367622e+02 2.387873864748949018e+02 2.303174815987267266e+03
6.614999999999999769e-01 9.174025923101790880e+00 9.174028228488797509e+00 9.174048976971848290e+00 9.174256461802373863e+00 9.176331310107618933e+00 9.197079793160067851e+00 9.404564623684569469e+00 1.147941292892957144e+01 3.222789598137959644e+01 5.528176603965739844e+01 1.013895061562130167e+02 2.397127265058798571e+02 2.314561031750882648e+03
6.657500000000000639e-01 9.160744944971604298e+00 9.160747262337126884e+00 9.160768118626821277e+00 9.160976681523777643e+00 9.163062310493335971e+00 9.183918600188922809e+00 9.392481497144789415e+00 1.147811046670345547e+01 3.233440016229010894e+01 5.550805537960862068e+01 1.018553658142456300e+02 2.408972971181566720e+02 2.326526266676822161e+03
6.700000000000000400e-01 1.035179275320419912e+01 1.035179508291613359e+01 1.035181605032354923e+01 1.035202572439770208e+01 1.035412246513921986e+01 1.037508987255441539e+01 1.058476394670635479e+01 1.268150468822576116e+01 3.364891210341983196e+01 5.694603145363546304e+01 1.035402701540667181e+02 2.433229862553604903e+02 2.340063727774767358e+03


==> dat/l2proj2d_midnode_nel0050_p3.dev_from_mean.distortion_nd.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8)
3.499999999999999778e-01 1.093270891078424040e-01 1.113491350551194664e-01 1.295475485806130422e-01 3.115316838355487450e-01 2.131373036384905717e+00 2.032978656187847477e+01 2.023139218168141440e+02 2.022155274366170943e+03
3.559999999999999831e-01 1.096669142106693751e-01 1.116838394000165685e-01 1.298361661041412818e-01 3.113594331453884978e-01 2.126592103557860103e+00 2.027891880768257948e+01 2.018021858489297529e+02 2.017034856261401501e+03
3.619999999999999885e-01 1.088928054678087731e-01 1.109053260720581080e-01 1.290180115103021774e-01 3.101448658927426494e-01 2.121413409717147758e+00 2.023409884796119584e+01 2.013609532304016909e+02 2.012629497054806507e+03
3.679999999999999938e-01 1.264983152710196512e-01 1.285071247903638580e-01 1.465864104644618027e-01 3.273792672054411934e-01 2.135307834615234768e+00 2.021459350871316829e+01 2.010074502496925390e+02 2.008936017659485969e+03
3.739999999999999991e-01 1.238169815466143436e-01 1.258227532735282372e-01 1.438746988157533768e-01 3.243941542380046617e-01 2.129588708460517399e+00 2.018153425068564744e+01 2.007009896729369416e+02 2.005895543895449919e+03
3.800000000000000044e-01 1.217106480446359662e-01 1.237140373351028472e-01 1.417445409493047759e-01 3.220495770913239797e-01 2.125099938511515685e+00 2.015560355271343340e+01 2.004606396947326061e+02 2.003511001114924284e+03
3.860000000000000098e-01 1.175202275005714364e-01 1.195218738750928600e-01 1.375366912457857416e-01 3.176848649527144186e-01 2.119166602022001467e+00 2.013398397271486928e+01 2.002821576796435465e+02 2.001763894748930397e+03
3.920000000000000151e-01 1.163173224066230693e-01 1.183178515018387111e-01 1.363226133587795152e-01 3.163702319281874731e-01 2.116846417622267662e+00 2.012160827456306578e+01 2.001692268439710460e+02 2.000645412538050778e+03
3.979999999999999649e-01 1.067884648652451390e-01 1.087884902547121280e-01 1.267887187599150423e-01 3.067910038119440741e-01 2.106813854332235003e+00 2.010704235953514285e+01 2.001093274115642089e+02 2.000132177931854812e+03
4.039999999999999702e-01 1.223325470237043439e-01 1.243326719244302186e-01 1.423337960309631056e-01 3.223450370962920863e-01 2.122457447749581227e+00 2.012358155428247386e+01 2.001348226196114410e+02 2.000247233272900758e+03
4.099999999999999756e-01 1.207041429123577869e-01 1.227049617920020347e-01 1.407123317088003200e-01 3.207860308767831459e-01 2.121523022556611515e+00 2.012889293935489476e+01 2.002025921073377503e+02 2.000939583787165930e+03
4.159999999999999809e-01 1.130534259703518396e-01 1.150555260685713066e-01 1.330744269525464540e-01 3.132634357922978730e-01 2.115153524189812284e+00 2.013405440816495684e+01 2.003230632479164228e+02 2.002213151645430798e+03
4.219999999999999862e-01 1.080311725980333121e-01 1.100351353742146515e-01 1.280708003598467482e-01 3.084274502161675757e-01 2.111993948779375962e+00 2.014765893441146005e+01 2.005043087907322956e+02 2.004070807353940609e+03
4.279999999999999916e-01 1.019167912462241310e-01 1.039231937647961679e-01 1.219808164319445137e-01 3.025570431034279029e-01 2.108319309818261988e+00 2.016594197696660373e+01 2.007421686484500185e+02 2.006504435363284074e+03
4.339999999999999969e-01 1.026153235389795637e-01 1.046247398026068226e-01 1.227094861752521804e-01 3.035569499017056749e-01 2.112031587166240953e+00 2.019677795981159463e+01 2.010442416862651100e+02 2.009518878950800172e+03
4.400000000000000022e-01 9.497159836349776396e-02 9.698460060370658886e-02 1.151016207655860130e-01 2.962718223843802123e-01 2.107973838572322123e+00 2.022499400045174056e+01 2.013951956192459249e+02 2.013097211807187932e+03
4.460000000000000075e-01 9.301649027606079256e-02 9.503365021022450176e-02 1.131880896176979540e-01 2.947324836924323788e-01 2.110176424439776710e+00 2.026461583191321836e+01 2.018090099066476455e+02 2.017252950653992002e+03
4.520000000000000129e-01 8.648538984442692701e-02 8.850727990752486896e-02 1.067042904754063187e-01 2.886743961542208581e-01 2.108375452942366390e+00 2.030538602082381772e+01 2.022754916996383656e+02 2.021976548487783703e+03
4.579999999999999627e-01 7.320151556668641479e-02 7.522871012584214645e-02 9.347346115824370361e-02 2.759209714822592474e-01 2.100396074722414852e+00 2.034514710712397090e+01 2.027926574311395598e+02 2.027267760671295264e+03
4.639999999999999680e-01 7.156148792250444091e-02 7.359456448199321044e-02 9.189225351739208070e-02 2.748691438713808388e-01 2.104638047411268253e+00 2.040232708281014240e+01 2.033792174367988821e+02 2.033148120976686187e+03
4.699999999999999734e-01 6.536927031250808207e-02 6.740881071669541091e-02 8.576467435438139830e-02 2.693233107312412722e-01 2.104909674499840122e+00 2.046077331218582884e+01 2.040194096890457445e+02 2.039605773457644545e+03
4.759999999999999787e-01 6.181581188558958606e-02 6.386240352711718138e-02 8.228172830086551148e-02 2.664749760383488542e-01 2.108407453413182253e+00 2.052773222716151480e+01 2.047209799646448403e+02 2.046653457339477882e+03
4.819999999999999840e-01 4.248727492437293085e-02 4.454151196484058134e-02 6.302964532904946349e-02 2.479109789711382017e-01 2.096724315392025417e+00 2.058485767960089774e+01 2.054661913216896494e+02 2.054279527742577102e+03
4.879999999999999893e-01 4.153072019188953912e-02 4.359320480229093159e-02 6.215556629590346382e-02 2.477791812320288001e-01 2.104015330593282052e+00 2.066637682420581257e+01 2.062899917603311337e+02 2.062526141121584260e+03
4.939999999999999947e-01 1.933064917754883510e-02 2.140199280580288438e-02 4.004408546008934172e-02 2.264650120029539082e-01 2.090674277431599393e+00 2.073276693171805363e+01 2.071536934745826386e+02 2.071362958903227991e+03
5.000000000000000000e-01 1.273969414395723088e-02 1.482051881703609977e-02 3.354794087474592679e-02 2.208221614518442177e-01 2.093564367222827016e+00 2.082098642493265217e+01 2.080952070020309463e+02 2.080837412773013511e+03
5.060000000000000053e-01 2.029132329260895790e-02 2.238226296099955770e-02 4.120071997651494899e-02 2.293852901316688619e-01 2.111230991683207936e+00 2.092968800719859601e+01 2.091142581623525132e+02 2.090959959713891294e+03
5.120000000000000107e-01 3.125032872382298155e-02 3.335203065637368930e-02 5.226734804933004519e-02 2.414205219788936319e-01 2.132952261274529082e+00 2.104826965423088581e+01 2.102014435837944575e+02 2.101733182879429933e+03
5.180000000000000160e-01 4.957594028841460360e-02 5.168906652601656937e-02 7.070720266443425439e-02 2.608885640486111046e-01 2.162702177890379662e+00 2.118083831630806202e+01 2.113621997004849220e+02 2.113175813542253309e+03
5.240000000000000213e-01 6.029110134585226322e-02 6.241633022289014981e-02 8.154339011623114308e-02 2.728139890496410480e-01 2.185519978383740458e+00 2.131257987172473278e+01 2.125831788051346507e+02 2.125289168139233425e+03
5.300000000000000266e-01 6.628536373999865949e-02 6.842339148308543284e-02 8.766564117086642072e-02 2.800881380486762717e-01 2.204313106826774948e+00 2.144656279460776105e+01 2.138690596724176487e+02 2.138094028450516362e+03
5.360000000000000320e-01 8.177417540919337813e-02 8.392571782338580089e-02 1.032895995511175780e-01 2.969284168284353487e-01 2.233316589601612723e+00 2.159719831733339035e+01 2.152360155946511497e+02 2.151624188367828538e+03
5.420000000000000373e-01 9.589365911479966198e-02 9.805945336828501835e-02 1.175516016496531702e-01 3.124730844633348270e-01 2.261687912600151229e+00 2.175383619396831492e+01 2.166753190076499607e+02 2.165890147144466027e+03
5.480000000000000426e-01 9.872981725390947427e-02 1.009106237730715006e-01 1.205378824455297093e-01 3.168104691701117415e-01 2.279536336415932229e+00 2.190679500887413411e+01 2.181793817334561822e+02 2.180905248979276621e+03
5.540000000000000480e-01 1.076964582848722873e-01 1.098930627726986409e-01 1.296625031631358227e-01 3.273569070675075299e-01 2.304300946111224491e+00 2.207374133654839454e+01 2.197681452409200631e+02 2.196712184284636805e+03
5.600000000000000533e-01 1.124945193213440220e-01 1.147077349133453217e-01 1.346266752413569634e-01 3.338160785214733250e-01 2.325710111322636831e+00 2.224465043933427566e+01 2.214340537194506169e+02 2.213328086520614306e+03
5.660000000000000586e-01 1.189491491619347197e-01 1.211798187351248168e-01 1.412558448938357469e-01 3.420161064809449925e-01 2.349618722352037281e+00 2.242564488106296139e+01 2.231859064681721918e+02 2.230788522339264546e+03
5.720000000000000639e-01 1.410952356404096275e-01 1.433442342924707846e-01 1.635852221610213098e-01 3.659951008465264777e-01 2.390093887701578268e+00 2.263108175625209384e+01 2.250409604417572496e+02 2.249139747296808764e+03
5.780000000000000693e-01 1.449887632642175572e-01 1.472570009817677772e-01 1.676711404397198124e-01 3.718125350192400536e-01 2.413226480814442798e+00 2.282736593876646936e+01 2.269687605182867571e+02 2.268382706313489507e+03
5.840000000000000746e-01 1.500023053217627855e-01 1.522907298586866354e-01 1.728865506910012562e-01 3.788447590141475474e-01 2.438426842245610349e+00 2.303424767456023758e+01 2.289924559977065144e+02 2.288574539229169204e+03
5.900000000000000799e-01 1.537506550680322326e-01 1.560602550571658642e-01 1.768466549593685766e-01 3.847106539813957005e-01 2.463350644201666384e+00 2.324975054640437122e+01 2.311137495684314445e+02 2.309753739788702205e+03
5.960000000000000853e-01 1.579120075060687634e-01 1.602438158301858206e-01 1.812300907472392808e-01 3.910928399177738823e-01 2.489720331623119343e+00 2.347599524867657905e+01 2.333387444192111388e+02 2.331966236124556872e+03
6.020000000000000906e-01 1.615250576114700132e-01 1.638801550625458292e-01 1.850760321222281457e-01 3.970348027190513385e-01 2.516622508687283322e+00 2.371249956836960493e+01 2.356712701651928228e+02 2.355258976133424767e+03
6.080000000000000959e-01 1.642980468399457550e-01 1.666775660991401675e-01 1.880932394318899636e-01 4.022499727593877861e-01 2.543817306034366510e+00 2.395949063878415330e+01 2.381162239662820070e+02 2.379683557241260587e+03
6.140000000000001013e-01 1.941349586541155081e-01 1.965400886288748428e-01 2.181862584017087436e-01 4.346479561300478078e-01 2.599264933413438339e+00 2.424543470624734098e+01 2.407071324345863559e+02 2.405324109717976626e+03
6.199999999999999956e-01 1.948840563339233611e-01 1.973160468931390854e-01 2.192039619260806871e-01 4.380831122554966761e-01 2.626874615549656511e+00 2.451478964849125219e+01 2.433939399779072232e+02 2.432185443272067005e+03
6.260000000000000009e-01 1.987034256269037402e-01 2.011635927802714607e-01 2.233050971605810286e-01 4.447201409636767355e-01 2.658870578994632972e+00 2.480037495930419666e+01 2.462154187623998780e+02 2.460365856793356215e+03
6.320000000000000062e-01 2.002020908900138396e-01 2.026918224637187793e-01 2.250994066270631810e-01 4.491752482605073649e-01 2.689933664594948759e+00 2.509751782793936314e+01 2.491733594613834839e+02 2.489931775795824706e+03
6.380000000000000115e-01 1.982259017296590931e-01 2.007466635974053115e-01 2.234335204071211667e-01 4.503020885042797739e-01 2.718987769475865957e+00 2.540584457919172578e+01 2.522744126763503232e+02 2.520960093647935992e+03
6.440000000000000169e-01 2.013224248837927610e-01 2.038757678201437440e-01 2.268558542473026463e-01 4.566567185188915023e-01 2.754665361234780008e+00 2.573475178839366251e+01 2.555356160599825159e+02 2.553544258775871185e+03
6.500000000000000222e-01 2.041116476137917468e-01 2.066992148459839418e-01 2.299873199357136411e-01 4.628683708330105784e-01 2.791678879805980174e+00 2.607978396953567568e+01 2.589608348668326130e+02 2.587771343839802284e+03


==> dat/l2proj2d_midnode_nel0050_p3.dev_from_mean.distortion_nd_intg_phys.sweep.dat <==
# phi(0) alpha0(1) alpha1em06(2) alpha1em05(3) alpha0p0001(4) alpha0p001(5) alpha0p01(6) alpha0p1(7) alpha1(8) alpha10(9) alpha20(10) alpha40(11) alpha100(12) alpha1000(13)
3.299999999999999600e-01 4.679130735364177340e+00 4.679132757524025799e+00 4.679150956962665475e+00 4.679332951349058689e+00 4.681152895212992604e+00 4.699352333852328201e+00 4.881346720245690385e+00 6.701290584179306009e+00 2.490072922351546936e+01 4.512232771166675604e+01 8.556552468796934363e+01 2.068951156168770922e+02 2.026838979550493377e+03
3.342499999999999361e-01 5.409765025855196363e+00 5.409767045280278630e+00 5.409785220106018144e+00 5.409966968363416839e+00 5.411784450937402013e+00 5.429959276677255531e+00 5.611707534075792481e+00 7.429190108061156650e+00 2.560401584791480545e+01 4.579826666997441009e+01 8.618676831409362649e+01 2.073522732464512615e+02 2.024834847231815957e+03
3.384999999999999676e-01 5.418034701716563539e+00 5.418036718605757862e+00 5.418054870608511209e+00 5.418236390636036681e+00 5.420051590911291406e+00 5.438203593663838653e+00 5.619723621189312013e+00 7.434923896444045610e+00 2.558692664899137981e+01 4.575581859626619519e+01 8.609360249081582594e+01 2.071069541744647040e+02 2.022307229429198287e+03
3.427499999999999436e-01 5.468945529082145818e+00 5.468947543629428587e+00 5.468965674554974399e+00 5.469146983810428075e+00 5.470960076364971059e+00 5.489091001910393786e+00 5.670400257364628160e+00 7.483492811906968356e+00 2.561441835733036854e+01 4.575989118557859570e+01 8.605083684207504291e+01 2.069236738115643846e+02 2.020016228353904808e+03
3.469999999999999751e-01 5.469135081305331880e+00 5.469137093700079610e+00 5.469155205252804741e+00 5.469336320780064042e+00 5.471147476052653502e+00 5.489259028778550764e+00 5.670374556037524272e+00 7.481529828627258460e+00 2.559308255452459946e+01 4.571703002774386704e+01 8.596492497418239509e+01 2.067086098134979864e+02 2.017863882403231855e+03
3.512499999999999512e-01 5.464476852626138026e+00 5.464478863053415125e+00 5.464496956898909019e+00 5.464677895353846182e+00 5.466487279903221363e+00 5.484581125396966961e+00 5.665519580334430927e+00 7.474904129709071476e+00 2.556874962345547075e+01 4.567302239428479993e+01 8.588156793594346539e+01 2.065072045609194902e+02 2.015891753935559564e+03
3.554999999999999827e-01 5.484474841505239340e+00 5.484476850146073446e+00 5.484494927913578621e+00 5.484675705588632155e+00 5.486483482339165718e+00 5.504561249844505788e+00 5.685338924897906487e+00 7.493115675431914369e+00 2.557088318077198608e+01 4.565729152003873281e+01 8.583010819857221918e+01 2.063485582341726854e+02 2.014125308768179821e+03
3.597499999999999587e-01 5.472630936496313936e+00 5.472632943527952598e+00 5.472651006812700558e+00 5.472831639660183711e+00 5.474637968135008137e+00 5.492701252883257723e+00 5.673334100365751809e+00 7.479662575190693552e+00 2.554294732344011010e+01 4.561326371038390448e+01 8.575389648427149325e+01 2.061757948059342596e+02 2.012504269630875797e+03
3.639999999999999902e-01 5.436518624231708507e+00 5.436520629827866991e+00 5.436538680193292450e+00 5.436719183847546155e+00 5.438524220390088537e+00 5.456574585815510581e+00 5.637078240069731017e+00 7.442114782611930934e+00 2.549248020803393899e+01 4.554844179183616859e+01 8.566036495944062779e+01 2.059961344622539912e+02 2.011032677004454627e+03
3.682499999999999662e-01 6.323694000024621786e+00 6.323696004355715772e+00 6.323714043335564305e+00 6.323894433134046089e+00 6.325698331118864814e+00 6.343737310967050291e+00 6.524127109448909501e+00 8.328025094267502482e+00 2.636700494245341986e+01 4.641031588488221615e+01 8.649693776973980164e+01 2.067568034243126078e+02 2.010654788242904488e+03
3.724999999999999423e-01 6.199859336340743710e+00 6.199861339574114893e+00 6.199879368674451996e+00 6.200059659677825685e+00 6.201862569711567907e+00 6.219891670048983023e+00 6.400182673423140400e+00 8.203092707164710617e+00 2.623219304458041634e+01 4.626452675282008897e+01 8.632919416929942713e+01 2.065231964187374842e+02 2.009433230160308085e+03
3.767499999999999738e-01 6.109395227353690672e+00 6.109397229653816375e+00 6.109415250354948590e+00 6.109595457366271631e+00 6.111397527479496716e+00 6.129418228611752006e+00 6.309625239934304020e+00 8.111695353159824151e+00 2.613239648541501836e+01 4.615539774347634250e+01 8.620140025959899788e+01 2.063394078079669498e+02 2.008409521033486271e+03
3.810000000000000053e-01 6.077503544784033984e+00 6.077505546312734985e+00 6.077523560071040443e+00 6.077703697654098569e+00 6.079505073484683386e+00 6.097518831790532445e+00 6.277656414849015931e+00 8.079032245433852566e+00 2.609279055128221358e+01 4.610807755778039763e+01 8.613865157077675860e+01 2.062303736097658486e+02 2.007606204194602242e+03
3.852499999999999813e-01 5.882751144440304891e+00 5.882753145356937274e+00 5.882771153606624281e+00 5.882951236103500570e+00 5.884752061072258122e+00 5.902760310759838092e+00 6.082842807635640447e+00 7.883667776393658677e+00 2.589191746397384364e+01 4.590108378350738150e+01 8.591941642257445721e+01 2.059744143397756773e+02 2.006799383097794134e+03
3.894999999999999574e-01 5.842259180575287481e+00 5.842261181036930928e+00 5.842279185191721957e+00 5.842459226739635803e+00 5.844259642218773365e+00 5.862263797010148991e+00 6.042305344923898147e+00 7.842720824061395035e+00 2.584687561543635681e+01 4.585149205029743058e+01 8.586072492001956391e+01 2.058884235291860136e+02 2.006303902666682234e+03
3.937499999999999889e-01 5.648069850086179677e+00 5.648071850247818659e+00 5.648089851702568609e+00 5.648269866250064553e+00 5.650070011725028429e+00 5.668071466474670750e+00 5.848086013971086849e+00 7.648231488935249622e+00 2.564968623857688002e+01 4.565130262706757946e+01 8.565453540404897126e+01 2.056642337349931893e+02 2.005809708699156090e+03
3.979999999999999649e-01 5.339423243262255703e+00 5.339425243276950006e+00 5.339443243409203177e+00 5.339623244731727780e+00 5.341423257956977366e+00 5.359423390209469673e+00 5.539424712734397183e+00 7.339437937983671389e+00 2.533957019047641168e+01 4.533971713769056322e+01 8.534001103211888051e+01 2.053408927154038111e+02 2.005354117964677926e+03
4.022499999999999964e-01 6.138353306974884127e+00 6.138355306993938498e+00 6.138373307165430504e+00 6.138553308880349668e+00 6.140353326029539538e+00 6.158353497521438236e+00 6.338355212440424324e+00 8.138372361630288765e+00 2.613854385352892606e+01 4.613873440008296711e+01 8.613911549319104211e+01 2.061402587725153239e+02 2.006157407962379239e+03
4.064999999999999725e-01 6.083985972400730802e+00 6.083987972573853931e+00 6.084005974131964756e+00 6.084185989713069453e+00 6.085986145524116431e+00 6.103987703634585316e+00 6.284003284739275941e+00 8.084159095786180416e+00 2.608571720625522516e+01 4.608744844010971775e+01 8.609091090781869582e+01 2.061012983109456513e+02 2.006257109357849913e+03
4.107499999999999485e-01 6.024299333173127380e+00 6.024301333648589107e+00 6.024319337927743767e+00 6.024499380719289476e+00 6.026299808634747457e+00 6.044304087789330815e+00 6.224346879335164395e+00 8.024774794793495758e+00 2.602905394937680938e+01 4.603380856558048606e+01 8.604331779798785362e+01 2.060718454952099137e+02 2.006499760953540999e+03
4.149999999999999800e-01 5.667466139189406782e+00 5.667468140114188202e+00 5.667486148437220095e+00 5.667666231667535470e+00 5.669467063970697218e+00 5.687475387002313809e+00 5.867558617318477054e+00 7.668390920480109507e+00 2.567671395209643492e+01 4.568596176500346218e+01 8.570445739081750958e+01 2.057599442682596873e+02 2.006592247429892041e+03
4.192500000000000115e-01 5.443913229388986252e+00 5.443915230908927150e+00 5.443933244588398779e+00 5.444113381383108852e+00 5.445914749330212246e+00 5.463928428801242632e+00 5.644065223511552709e+00 7.445433170614653484e+00 2.545911264164565679e+01 4.547431205390232378e+01 8.550471087841566487e+01 2.055959073519557023e+02 2.006963854455056207e+03
4.234999999999999876e-01 5.166307549302817215e+00 5.166309551562760838e+00 5.166327571902249893e+00 5.166507775297140448e+00 5.168309809246053987e+00 5.186330148735184942e+00 5.366533543626490044e+00 7.168567492539546393e+00 2.518890698167010456e+01 4.521150641403738746e+01 8.525670527877196037e+01 2.053923018729756791e+02 2.007426250786031687e+03
4.277499999999999636e-01 5.099864917434059564e+00 5.099866920577988516e+00 5.099884948873345536e+00 5.100065231826918399e+00 5.101868061362647033e+00 5.119896356719929820e+00 5.300179310292766566e+00 7.103008846021129585e+00 2.513130420330475800e+01 4.516274348917545467e+01 8.522562206091684800e+01 2.054142577761409996e+02 2.008243793504503628e+03
4.319999999999999951e-01 5.162596483060073460e+00 5.162598487231248257e+00 5.162616524771821425e+00 5.162796900177556658e+00 5.164600654234901889e+00 5.182638194808355969e+00 5.363013600542899439e+00 7.166767657888335918e+00 2.520430823134269360e+01 4.524601997962530930e+01 8.532944347619054781e+01 2.055797139658862704e+02 2.009333771311322153e+03
4.362499999999999711e-01 4.806788145875111162e+00 4.806790151216204343e+00 4.806808199286041194e+00 4.806988679984409707e+00 4.808793486968098385e+00 4.826841556804985167e+00 5.007322255173852099e+00 6.812129238862523195e+00 2.486019907574922527e+01 4.491361000562334027e+01 8.502043186537157737e+01 2.053408974446162745e+02 2.010147881133286774e+03
4.405000000000000027e-01 4.740642136649906746e+00 4.740644143303131663e+00 4.740662203182157697e+00 4.740842801972415366e+00 4.742648789874996496e+00 4.760708668900805129e+00 4.941307459158887916e+00 6.747295361739720221e+00 2.480717438754804505e+01 4.487370663844617980e+01 8.500677114024246350e+01 2.054059646456313146e+02 2.011393867226463954e+03
4.447499999999999787e-01 4.671621232098075005e+00 4.671623240205317273e+00 4.671641313170495025e+00 4.671822042822275201e+00 4.673629339340078737e+00 4.691702304518113209e+00 4.872431956298460598e+00 6.679728474101930935e+00 2.475269365213663519e+01 4.483376607217519449e+01 8.499591091225231310e+01 2.054823454324836689e+02 2.012778863235953850e+03
4.490000000000000102e-01 4.372804631838903333e+00 4.372806641541845174e+00 4.372824728868319077e+00 4.373005602133062553e+00 4.374814334780499969e+00 4.392901661254867918e+00 4.573774925998547403e+00 6.382507573435340475e+00 2.446983404780327120e+01 4.456686346376763908e+01 8.476092229569637482e+01 2.053430987914825607e+02 2.014075746228275420e+03
4.532499999999999862e-01 4.303766785266409656e+00 4.303768796706656907e+00 4.303786899668881283e+00 4.303967929291128591e+00 4.305778225513598123e+00 4.323881187738296106e+00 4.504910809985276821e+00 6.315207032455084857e+00 2.441816925715316700e+01 4.453257172903992256e+01 8.476137667281342658e+01 2.054477915041339884e+02 2.015744013973941946e+03
4.575000000000000178e-01 3.666809883524190461e+00 3.666811896843396923e+00 3.666830016716253304e+00 3.667011215444820671e+00 3.668823202730493449e+00 3.686943075587220786e+00 3.868141804154495045e+00 5.680129089827238076e+00 2.380000194655466927e+01 4.393319400958514365e+01 8.419957813564610660e+01 2.049987305138289457e+02 2.016986016186571760e+03
4.617499999999999938e-01 3.609058286515870684e+00 3.609060301855860242e+00 3.609078439915767600e+00 3.609259820514840289e+00 3.611073626505564960e+00 3.629211686412814775e+00 3.810592285485313369e+00 5.624398276210300196e+00 2.376245818346016137e+01 4.391585808040444761e+01 8.422265787429303430e+01 2.051430572559587802e+02 2.018949047980944897e+03
4.659999999999999698e-01 3.550344378708085724e+00 3.550346396210976252e+00 3.550364553736992335e+00 3.550546128997151385e+00 3.552361881598744553e+00 3.570519407614673568e+00 3.752094667773962389e+00 5.567847269366852814e+00 2.372537328529575618e+01 4.390040219188342263e+01 8.425046000505876975e+01 2.053006334445847756e+02 2.021053235037475133e+03
4.702500000000000013e-01 3.265245610848490188e+00 3.265247630656814781e+00 3.265265808931736125e+00 3.265447591680951778e+00 3.267265419173104313e+00 3.285443694094633216e+00 3.467226443309921802e+00 5.285053935462805441e+00 2.346332885699164450e+01 4.366141210313480059e+01 8.405757859542111987e+01 2.052460780722800564e+02 2.023073570225164303e+03
4.745000000000000329e-01 3.210440174489791687e+00 3.210442196746620791e+00 3.210460397058081394e+00 3.210642400172686983e+00 3.212462431318743317e+00 3.230662742779307095e+00 3.412665857384946211e+00 5.232697003441335148e+00 2.343300846400522630e+01 4.365557675352066269e+01 8.410071333255153547e+01 2.054361230696441396e+02 2.025467269126033216e+03
4.787500000000000089e-01 2.224092329920130950e+00 2.224094354769194037e+00 2.224112578410762264e+00 2.224294814826445865e+00 2.226117178983280098e+00 2.244340820551620208e+00 2.426577236235023527e+00 4.248941393069058492e+00 2.247258296140940104e+01 4.272107359289867645e+01 8.321805485587721307e+01 2.047089986448128229e+02 2.027073155478847184e+03
4.829999999999999849e-01 2.116264797215225979e+00 2.116266824801035007e+00 2.116285073073317591e+00 2.116467555796141209e+00 2.118292383024379166e+00 2.136540655306755632e+00 2.319023378130524282e+00 4.143850606368209455e+00 2.239212288874506029e+01 4.266798098027489061e+01 8.321969716333455835e+01 2.048748457125135758e+02 2.029702073950198837e+03
4.872500000000000164e-01 2.082406347899729226e+00 2.082408378367701207e+00 2.082426652579449478e+00 2.082609394696931293e+00 2.084436815871751225e+00 2.102711027619948769e+00 2.285453145101922878e+00 4.112874319921666633e+00 2.238708606811910329e+01 4.269176578833847913e+01 8.330112522877723791e+01 2.051292035500934787e+02 2.032550378369837063e+03
4.914999999999999925e-01 9.743568916107989697e-01 9.743589251073797586e-01 9.743772265766073026e-01 9.745602412688822991e-01 9.763903881916324856e-01 9.946918574191342399e-01 1.177706549694151450e+00 3.007853472444323550e+00 2.130932269994604411e+01 4.164428850828128503e+01 8.231422012495177398e+01 2.043240149749632337e+02 2.034470937725135173e+03
4.957500000000000240e-01 9.614029567474432492e-01 9.614049934202331116e-01 9.614233234753418733e-01 9.616066240264290466e-01 9.634396295373016672e-01 9.817696846460279847e-01 1.165070235733290271e+00 2.998075746605913139e+00 2.132813085533214092e+01 4.169485875391684004e+01 8.242831455108624539e+01 2.046286819425944259e+02 2.037634192815217375e+03
5.000000000000000000e-01 6.369847071978613773e-01 6.369867471957413319e-01 6.370051071766613671e-01 6.371887069858616082e-01 6.390247050778636861e-01 6.573846859978842438e-01 8.409844951980895988e-01 2.676982587200143371e+00 2.103696350722067976e+01 4.143694230724349836e+01 8.223689990728914267e+01 2.046367727074260188e+02 2.040634864709479643e+03
5.042499999999999760e-01 9.144434018069181880e-01 9.144454452801786815e-01 9.144638365395233448e-01 9.146477491329700893e-01 9.164868750674372011e-01 9.348781344121085413e-01 1.118790727858821166e+00 2.957916662325948742e+00 2.134917600699722229e+01 4.178390861218753116e+01 8.265337382256814180e+01 2.052617694537099737e+02 2.044387703920837339e+03
5.084999999999999520e-01 1.239887162181615876e+00 1.239889209282086791e+00 1.239907633186325908e+00 1.240091872228715975e+00 1.241934262652617749e+00 1.260358166891635268e+00 1.444597209281808681e+00 3.286987633183544588e+00 2.171089187220090722e+01 4.218189658222019744e+01 8.312390600225877790e+01 2.059499342623745122e+02 2.048340358164110512e+03
5.127500000000000391e-01 1.877652524617810625e+00 1.877654575498994172e+00 1.877673033429647198e+00 1.877857612736176351e+00 1.879703405801467220e+00 1.898161336454376569e+00 2.082740642983470281e+00 3.928533708274409619e+00 2.238646436118380123e+01 4.289527619774978717e+01 8.391289987088177327e+01 2.069657708902776960e+02 2.052758836181216338e+03
5.170000000000000151e-01 2.255528695968314068e+00 2.255530750785519789e+00 2.255549244140372611e+00 2.255734177688900388e+00 2.257583513174178158e+00 2.276076868026954969e+00 2.461010416554722191e+00 4.310345901832394411e+00 2.280370075460911750e+01 4.335187281324991915e+01 8.444821693053151535e+01 2.077372492823763537e+02 2.057072734560048502e+03
5.212499999999999911e-01 2.516388699579536592e+00 2.516390758490019586e+00 2.516409288684366974e+00 2.516594590627840855e+00 2.518447610062578335e+00 2.536977804409954906e+00 2.722279747883718848e+00 4.575299182621360039e+00 2.310549352999777284e+01 4.369459836041600909e+01 8.487280802125248158e+01 2.084074370037618564e+02 2.061426871741402920e+03
5.255000000000000782e-01 3.035889080133808982e+00 3.035891143296910677e+00 3.035909711764827268e+00 3.036095396443990069e+00 3.037952243235621186e+00 3.056520711151930136e+00 3.242205390315019198e+00 5.099052181945910256e+00 2.366752009825482261e+01 4.429915111637583180e+01 8.556241315261786440e+01 2.093521992613439409e+02 2.066198990892235088e+03
5.297500000000000542e-01 3.310363017413193276e+00 3.310365084990486650e+00 3.310383693186128351e+00 3.310569775142542248e+00 3.312430594706682108e+00 3.331038790348079370e+00 3.517120746762054218e+00 5.377940310901804466e+00 2.398613595229930695e+01 4.466190888718542595e+01 8.601345475695765685e+01 2.100680923662743567e+02 2.070887656506024996e+03
5.340000000000000302e-01 3.885169275033719227e+00 3.885171347189157132e+00 3.885189996588098271e+00 3.885376490577508779e+00 3.887241430471612524e+00 3.905890829412652643e+00 4.092384818823052051e+00 5.957324712927045240e+00 2.460672365396697359e+01 4.532827803290022928e+01 8.677138679076674066e+01 2.111007130643662890e+02 2.076040607168359202e+03
5.382500000000000062e-01 4.533043957575011440e+00 4.533046034475079367e+00 4.533064726575686265e+00 4.533251647581763244e+00 4.535120857642528591e+00 4.553812958250182064e+00 4.740733964326722116e+00 6.609944025092117315e+00 2.530204463274607463e+01 4.607104530791713870e+01 8.760904665825927395e+01 2.122230507092856442e+02 2.081433111474681482e+03
5.424999999999999822e-01 4.806503196668172606e+00 4.806505278482045007e+00 4.806524014806893064e+00 4.806711378055376294e+00 4.808585010540211258e+00 4.827321335388563561e+00 5.014684583872079493e+00 6.888317068707239699e+00 2.562464191705884531e+01 4.644278063744952334e+01 8.807905807823087230e+01 2.129878904005749121e+02 2.086620375235735537e+03
5.467500000000000693e-01 4.906970295452464548e+00 4.906972382352167372e+00 4.906991164449496345e+00 4.907178985422786965e+00 4.909057195155686060e+00 4.927839292484677003e+00 5.115660265774592652e+00 6.993869998673742927e+00 2.577596732766524568e+01 4.664496435987803125e+01 8.838295842430359528e+01 2.135969406175802874e+02 2.091806673516730825e+03
5.510000000000000453e-01 5.307767888220278785e+00 5.307769980380858676e+00 5.307788809826080367e+00 5.307977104278298164e+00 5.309860048800476129e+00 5.328689494022249562e+00 5.516983946239983894e+00 7.399928468417328098e+00 2.622937369019077281e+01 4.715097949216126239e+01 8.899419109610225576e+01 2.145238259079251861e+02 2.097468348085270009e+03
5.552500000000000213e-01 5.416818098855817887e+00 5.416820196455512715e+00 5.416839074852769720e+00 5.417027858825335329e+00 5.418915698550990534e+00 5.437794095807547023e+00 5.626578068373110142e+00 7.514417794028742215e+00 2.639281505058506028e+01 4.736881200231430711e+01 8.932080590577278656e+01 2.151767876161482604e+02 2.103016513271780241e+03
5.594999999999999973e-01 5.611679415627327749e+00 5.611681518847746908e+00 5.611700447831523775e+00 5.611889737669284450e+00 5.613782636046893870e+00 5.632711619822990734e+00 5.822001457583960260e+00 7.714899835193655520e+00 2.664388361129060456e+01 4.767608780695388049e+01 8.974049619828042523e+01 2.159337213722600950e+02 2.108832098981954914e+03
5.637499999999999734e-01 5.721963636921145735e+00 5.721965745947456661e+00 5.721984727184251440e+00 5.722174539552206340e+00 5.724072663231749125e+00 5.743053900027176084e+00 5.932866267981445674e+00 7.830989947524148675e+00 2.681222674295117514e+01 4.790248984898120455e+01 9.008301606104126336e+01 2.166245946972214256e+02 2.114748274239924285e+03
5.680000000000000604e-01 6.042415799325809189e+00 6.042417914346927432e+00 6.042436949536993396e+00 6.042627301437649479e+00 6.044530820444209418e+00 6.063566010509814141e+00 6.253917911165861376e+00 8.157436917726329284e+00 2.719262698333101014e+01 4.834283816733621109e+01 9.064326053534661298e+01 2.175445276393778045e+02 2.121063534199845890e+03
5.722500000000000364e-01 7.062974898114721789e+00 7.062977019323515293e+00 7.062996110202657718e+00 7.063187018994078414e+00 7.065096106908288043e+00 7.084186986050387880e+00 7.275095777471384473e+00 9.184183691681349515e+00 2.827506283378100349e+01 4.948715076944728963e+01 9.191132664077984771e+01 2.191838542547775432e+02 2.128271768464742763e+03
5.765000000000000124e-01 7.201273183273436906e+00 7.201275310866932067e+00 7.201294459208390286e+00 7.201485942622971592e+00 7.203400776768780212e+00 7.222549118226874398e+00 7.414032532807811826e+00 9.328866678617183439e+00 2.847720813671090667e+01 4.975314309014837733e+01 9.230501299702332574e+01 2.199606227176481354e+02 2.134794768527020096e+03
5.807500000000000995e-01 7.395622475029227871e+00 7.395624609208828026e+00 7.395643816825231198e+00 7.395835892989261140e+00 7.397756654629561446e+00 7.416964271032566280e+00 7.609040435062608410e+00 9.529802075363033254e+00 2.873741847836727459e+01 5.007921448170532130e+01 9.276280648838141474e+01 2.208135825084096666e+02 2.141575222808833587e+03
5.849999999999999645e-01 7.531866349380208270e+00 7.531868490351920187e+00 7.531887759097326551e+00 7.532080446551391972e+00 7.534007321092048848e+00 7.553276066498614938e+00 7.745963520564272287e+00 9.672838061220847550e+00 2.894158346778660018e+01 5.035130058619299120e+01 9.317073482300577325e+01 2.216290375334441478e+02 2.148503578190019653e+03
5.892500000000000515e-01 7.664526678490472200e+00 7.664528826465142330e+00 7.664548158237170838e+00 7.664741475957459471e+00 7.666674653160343134e+00 7.686006425189177982e+00 7.879324145477526464e+00 9.812501348361010400e+00 2.914427337719586220e+01 5.062402007590125663e+01 9.358351347331203840e+01 2.224619936655443553e+02 2.155639196549029293e+03
5.935000000000000275e-01 7.793172247285301779e+00 7.793174402478863172e+00 7.793193799220920148e+00 7.793387766641485470e+00 7.795327440847136913e+00 7.814724182903653116e+00 8.008691603468815146e+00 9.948365809120444325e+00 2.934510786563672724e+01 5.089704348398815625e+01 9.400091472069100007e+01 2.233125284307995457e+02 2.162986734082428029e+03
5.977500000000000036e-01 7.949250883289695757e+00 7.949253045923430072e+00 7.949272509627036243e+00 7.949467146663096173e+00 7.951413517023700805e+00 7.970877220629744464e+00 8.165514256690180162e+00 1.011188461729454247e+01 2.957558822333816195e+01 5.120192556338662371e+01 9.445460024348355432e+01 2.242126242837743746e+02 2.170582984888136252e+03
6.020000000000000906e-01 8.076252880573498771e+00 8.076255050874301844e+00 8.076274583581536604e+00 8.076469910653875317e+00 8.078423181377264228e+00 8.097955888611151565e+00 8.293282960950024929e+00 1.024655368433875680e+01 2.977926091822607901e+01 5.148226895587865926e+01 9.488828503118381263e+01 2.251063332570992941e+02 2.178377056645831544e+03
6.062499999999999556e-01 8.165364867297844498e+00 8.165367045498516774e+00 8.165386649304572586e+00 8.165582687365118275e+00 8.167543067970578718e+00 8.187146874025183152e+00 8.383184934571234592e+00 1.034356554003174011e+01 2.994737159463680598e+01 5.172937832197576569e+01 9.529339177665367799e+01 2.259854321406874647e+02 2.186366037601193966e+03
6.105000000000000426e-01 8.289661098122701688e+00 8.289663284462243098e+00 8.289682961518110460e+00 8.289879732076782304e+00 8.291847437663500742e+00 8.311524493530697555e+00 8.508295052202662134e+00 1.047600063892229905e+01 3.015305650611867350e+01 5.201645191411464708e+01 9.574324273010660136e+01 2.269236151780824287e+02 2.194629201897720122e+03
6.147500000000000187e-01 9.732304597751859632e+00 9.732306792475780455e+00 9.732326544991071415e+00 9.732524070143975692e+00 9.734499321673013128e+00 9.754251836963387490e+00 9.951776989867132883e+00 1.192702851890459925e+01 3.167954380927925584e+01 5.362678302080665560e+01 9.752126144386144802e+01 2.292046967130258395e+02 2.204456225750491285e+03
6.189999999999999947e-01 9.711117493756102448e+00 9.711119697116759042e+00 9.711139527362666612e+00 9.711337829821740542e+00 9.713320854412483385e+00 9.733151100319908267e+00 9.931453559394169517e+00 1.191447815013676603e+01 3.174472405756273830e+01 5.377833062136937770e+01 9.784554374898264939e+01 2.300471831318224645e+02 2.213071773874419705e+03
6.232500000000000817e-01 9.849280613181715438e+00 9.849282825438651301e+00 9.849302735751072291e+00 9.849501838875285742e+00 9.851492870117425582e+00 9.871403182538811549e+00 1.007050630675266945e+01 1.206153754889125196e+01 3.197184997027708775e+01 5.409441932737246361e+01 9.833955804156320823e+01 2.310749741841354705e+02 2.222106216322719320e+03
6.275000000000000577e-01 9.876343000217961077e+00 9.876345221638274552e+00 9.876365214421095828e+00 9.876565142249308593e+00 9.878564420531443346e+00 9.898557203352776668e+00 1.009848503156611166e+01 1.209776331369946334e+01 3.209054613503299436e+01 5.430474926984801698e+01 9.873315553947807643e+01 2.320183743483682690e+02 2.231296656481721129e+03
6.317500000000000338e-01 1.000288116348497702e+01 1.000288339434370677e+01 1.000290347207226738e+01 1.000310424935787346e+01 1.000511202221394136e+01 1.002518975077462038e+01 1.022596703638140347e+01 1.223373989244924687e+01 3.231146845312767368e+01 5.462005574277037567e+01 9.923723032205576544e+01 2.330887540599119632e+02 2.240861610127754830e+03
6.360000000000001208e-01 1.012225030732067310e+01 1.012225254790120132e+01 1.012227271312594823e+01 1.012247436537343326e+01 1.012449088784827289e+01 1.014465611259666922e+01 1.034630836008062893e+01 1.236283083492023138e+01 3.252805558331625946e+01 5.493386085931184937e+01 9.974547141130302919e+01 2.341803030672766113e+02 2.250702777906879874e+03
6.402499999999999858e-01 9.971108302841994231e+00 9.971110553436478341e+00 9.971130808786831778e+00 9.971333362290375035e+00 9.973358897325800498e+00 9.993614247680064011e+00 1.019616775122269203e+01 1.222170278664896870e+01 3.247705314091174955e+01 5.498299797898150132e+01 9.999488765512100485e+01 2.350305566835395439e+02 2.260565592109817317e+03
6.445000000000000728e-01 1.007833985796012577e+01 1.007834211886995135e+01 1.007836246705837979e+01 1.007856594894267310e+01 1.008060076778559733e+01 1.010094895621483779e+01 1.030443084050724423e+01 1.233924968343130857e+01 3.268743811267195554e+01 5.529653636738377998e+01 1.005147328768074431e+02 2.361693224050783897e+02 2.270988165329143158e+03
6.487500000000000488e-01 1.017782981155976785e+01 1.017783208309602827e+01 1.017785252692237030e+01 1.017805696518579239e+01 1.018010134782002041e+01 1.020054517416229523e+01 1.040498343758503985e+01 1.244936607181249499e+01 3.289319241408703931e+01 5.560855501661431788e+01 1.010392802216688608e+02 2.373314558368325322e+02 2.281714090064287120e+03
6.530000000000000249e-01 1.026933653876075780e+01 1.026933882124476227e+01 1.026935936360079715e+01 1.026956478716114596e+01 1.027161902276463401e+01 1.029216137879952520e+01 1.049758493914843349e+01 1.255182054263752178e+01 3.309417657752840114e+01 5.591901661629603382e+01 1.015686966938313134e+02 2.385177369264371521e+02 2.292753340415524690e+03
6.572500000000001119e-01 1.009809929476054613e+01 1.009810158852435613e+01 1.009812223239865148e+01 1.009832867114160315e+01 1.010039305857111458e+01 1.012103693286623951e+01 1.032747567581747639e+01 1.239186310532985047e+01 3.303573740045357710e+01 5.597337550614660984e+01 1.018486517175326753e+02 2.394744803516908860e+02 2.303861909864064273e+03
6.614999999999999769e-01 9.721579505796118070e+00 9.721581811183124699e+00 9.721602559666175480e+00 9.721810044496701053e+00 9.723884892801946123e+00 9.744633375854395041e+00 9.952118206378896659e+00 1.202696651162389863e+01 3.277544956407392363e+01 5.582931962235173273e+01 1.019370597389073509e+02 2.402602800885742056e+02 2.315108585333577139e+03
6.657500000000000639e-01 9.673935053045216392e+00 9.673937370410738978e+00 9.673958226700433372e+00 9.674166789597389737e+00 9.676252418566948066e+00 9.697108708262534904e+00 9.905671605218401510e+00 1.199130057477706757e+01 3.284759027036372458e+01 5.602124548768223633e+01 1.023685559223192598e+02 2.414104872262303445e+02 2.327039456784896174e+03
6.700000000000000400e-01 1.138812151967778163e+01 1.138812384938971611e+01 1.138814481679713175e+01 1.138835449087128460e+01 1.139045123161280237e+01 1.141141863902799791e+01 1.162109271317993731e+01 1.371783345469934545e+01 3.468524086989341981e+01 5.798236022010905089e+01 1.045765989205403201e+02 2.443593150218341066e+02 2.341100056541241429e+03


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_nel0040_p1.sweep.dat <==
5.483059883191639949e-01 5.984779102384887861e-05 9.176837913475770908e-03 7.231612728492737840e-01 8.886586502225873874e-01 1.483000916631440902e-01 1.530870194735811651e-02
5.486906037037794226e-01 6.020011367554020583e-05 1.086795210401307089e-02 6.893877331903727201e-01 8.951788791658334965e-01 1.563928236120400439e-01 1.505253855695443121e-02
5.490752190883947392e-01 6.049228863055840797e-05 1.276490473525334832e-02 6.555606388059742606e-01 8.998752603329357447e-01 1.648859087119838029e-01 1.477796658219432402e-02
5.494598344730101669e-01 6.072372824444951335e-05 1.485932514158102777e-02 6.218838083081219548e-01 9.027396014738818808e-01 1.736892902743593925e-01 1.448496750961325574e-02
5.498444498576254835e-01 6.089429047304702680e-05 1.713669929347537424e-02 5.886661777081075853e-01 9.036135125385614808e-01 1.827072793998996136e-01 1.417442757962916744e-02
5.502290652422409112e-01 6.100300092463844322e-05 1.958862501059815964e-02 5.560037187430860728e-01 9.026554835641954488e-01 1.918796668428751906e-01 1.384514199640562992e-02
5.506136806268563388e-01 6.104903401871326592e-05 2.220056860891082146e-02 5.241147265099699304e-01 8.998628999540639883e-01 2.011374925601782937e-01 1.349682846553790228e-02
5.509982960114716555e-01 6.103155852518810022e-05 2.495531168292338536e-02 4.932330370812822995e-01 8.952157932502801119e-01 2.104151142458149104e-01 1.312921876434458568e-02
5.513829113960870831e-01 6.094971222260478819e-05 2.783315823808632516e-02 4.636009698697924897e-01 8.886410424363381244e-01 2.196501380826037519e-01 1.274198950799387831e-02
5.517675267807025108e-01 6.080260086704865384e-05 3.081187068174615074e-02 4.354697397493191291e-01 8.802785056119549756e-01 2.287824622288445464e-01 1.233475934573391442e-02
5.521521421653178274e-01 6.058929679296813712e-05 3.386660766308769582e-02 4.091000410464684656e-01 8.707360956772206562e-01 2.377533914433704321e-01 1.190708525159323017e-02
5.525367575499332551e-01 6.030883710974958687e-05 3.696986488597037851e-02 3.847628277214026893e-01 8.590677696363685500e-01 2.465048185558953719e-01 1.145845779463883218e-02
5.529213729345485717e-01 5.996022144561531902e-05 4.009142020727626127e-02 3.627403222217946421e-01 8.452589861726311771e-01 2.549784595865239312e-01 1.098829523383670903e-02
5.533059883191639994e-01 5.954240917434264918e-05 4.319828458704444429e-02 3.433272957154315241e-01 8.295497201216524008e-01 2.631151246377894659e-01 1.049593623096001238e-02
5.536906037037794270e-01 5.905431604031517533e-05 4.625466079284647203e-02 3.268326756054338311e-01 8.114765779994231876e-01 2.708540040524493042e-01 9.980630910604304518e-03
5.540752190883947437e-01 5.849481007252922400e-05 4.922191220329932143e-02 3.135815535691711675e-01 7.909264768438135640e-01 2.781319473480193816e-01 9.441529911470070147e-03
5.544598344730101713e-01 5.786270664387261719e-05 5.205854464976771012e-02 3.039176904854729022e-01 7.691299301822317469e-01 2.848827101850953114e-01 8.877670959776651216e-03
5.548444498576254880e-01 5.715676248912359764e-05 5.472020502432617395e-02 2.982066460774837058e-01 7.447752419401811874e-01 2.910361413572536415e-01 8.287962344883936794e-03
5.552290652422409156e-01 5.637566843409629676e-05 5.715970145910247158e-02 2.968397044320899569e-01 7.176111297075892237e-01 2.965172768477004617e-01 7.671162466031944405e-03
5.556136806268563433e-01 5.551804050808497709e-05 5.932705135170454613e-02 3.002388273804573737e-01 6.903357953356477061e-01 3.012453005362513703e-01 7.025854328610137145e-03
5.559982960114716599e-01 5.458240899771410779e-05 6.116956556395557187e-02 3.088629544195184429e-01 6.980199148465927594e-01 3.051323200466978802e-01 6.350413452423708804e-03
5.563829113960870876e-01 5.356720483783260613e-05 6.263198002610304016e-02 3.232160938340262191e-01 7.416065965962017614e-01 3.080818897739776574e-01 5.735914926756180421e-03
5.567675267807025152e-01 5.247074250164102658e-05 6.365665017016484961e-02 3.438578364368171658e-01 7.853040556590995536e-01 3.099871886288525502e-01 5.743342990882638333e-03
5.571521421653178319e-01 5.129119820503350231e-05 6.418382980114523129e-02 3.714172064237402093e-01 8.291028161469361502e-01 3.107287231142392137e-01 5.731431996814251306e-03
5.575367575499332595e-01 5.002658171167710373e-05 6.415206535918013819e-02 4.066112038017035690e-01 8.729921228464815330e-01 3.101713696974035539e-01 5.698360887272713171e-03
5.579213729345485762e-01 4.867469920127563552e-05 6.349875039262904697e-02 4.502700961196709484e-01 9.169604552990160418e-01 3.081604815150568721e-01 5.641959115802563929e-03
5.583059883191640038e-01 4.723310333561948015e-05 6.216091192950337629e-02 5.033726779050980982e-01 9.609931049809132819e-01 3.045166409481700476e-01 5.559604782536808898e-03
5.586906037037794315e-01 4.569902443356413737e-05 6.007633129009840034e-02 5.670967038059018250e-01 1.005072961714725377e+00 2.990284003868204921e-01 5.448079964395446950e-03
5.590752190883947481e-01 4.406927279123127569e-05 5.718517699201678545e-02 6.428932540144254304e-01 1.049180037273058641e+00 2.914419393851686579e-01 5.303358845896610774e-03
5.594598344730101758e-01 4.234009507605826408e-05 5.343244700475443393e-02 7.326004701601481761e-01 1.093289983199884574e+00 2.814458173223010062e-01 5.120285816275327306e-03
5.598444498576254924e-01 4.050695388175997168e-05 4.877175316814320871e-02 8.386254461227020673e-01 1.137372362301340534e+00 2.686475746693210986e-01 5.680823160020054274e-03
5.602290652422409201e-01 3.856417050844895898e-05 4.317147662537345471e-02 9.642517888417780902e-01 1.181387832593812526e+00 2.525360548907333302e-01 6.434521924113312252e-03
5.606136806268563477e-01 3.650430424418210889e-05 3.662545472771292637e-02 1.114198307609756800e+00 1.225283224387235137e+00 2.324170874933756126e-01 7.255719339063659845e-03
5.609982960114716644e-01 3.431696780852517604e-05 2.917328876947286598e-02 1.295735989557441403e+00 1.268982081077174584e+00 2.072956781266052928e-01 8.164210406931715625e-03
5.613829113960870920e-01 3.198624456137337871e-05 2.094432652095493813e-02 1.521246297234703837e+00 1.312363872689743083e+00 1.756425157209492161e-01 9.193548500046944127e-03
5.617675267807025197e-01 2.948375515012084601e-05 1.227476428427198840e-02 1.815462609213550405e+00 1.355207688043337910e+00 1.349168862470973285e-01 1.070774382305117456e-02
5.621521421653178363e-01 2.674111757198688230e-05 4.168584994842603614e-03 2.246020236292793459e+00 1.396966085448852812e+00 8.161114426921529941e-02 1.341869590895683473e-02
5.625367575499332640e-01 2.534776278501220978e-05 3.987595083463973608e-03 2.071238415222750540e+00 1.410494406760959940e+00 7.878933628913190046e-02 1.433051653536665526e-02
5.629213729345485806e-01 2.679135881571839749e-05 7.987276199894014286e-03 1.721647882749696157e+00 1.389214699245072904e+00 1.080141446365914942e-01 1.330601537651787680e-02
5.633059883191640083e-01 2.853053663578746944e-05 1.082395125185707345e-02 1.542738291270589368e+00 1.361361932831090638e+00 1.253100438670976813e-01 1.253622065377868466e-02
5.636906037037794359e-01 3.034779391974301631e-05 1.272667996447158015e-02 1.423212766372147886e+00 1.330543944945083101e+00 1.361072594398274327e-01 1.238102311883793050e-02
5.640752190883947526e-01 3.217838570846121910e-05 1.388286637178680512e-02 1.345754386744183684e+00 1.297904270818763806e+00 1.427159330095601475e-01 1.317867526295302127e-02
5.644598344730101802e-01 3.399322399321623244e-05 1.444029727593831511e-02 1.293310477901671973e+00 1.263991163416361418e+00 1.463684945350626210e-01 1.382395867814523172e-02
5.648444498576254968e-01 3.577664007142411024e-05 1.451929582434955193e-02 1.256504856348181987e+00 1.229121109911770038e+00 1.478252895383839471e-01 1.435442792421071090e-02
5.652290652422409245e-01 3.751926178758141744e-05 1.422042080834748021e-02 1.229630013696606072e+00 1.193497887950183411e+00 1.476044538923798888e-01 1.479384939434069679e-02
5.656136806268563522e-01 3.921508873264056209e-05 1.362930797123399450e-02 1.208982570044487836e+00 1.157262559466629481e+00 1.460868468867934922e-01 1.515840830892756230e-02
5.659982960114716688e-01 4.086009315385029356e-05 1.281986081230507279e-02 1.192057437487887395e+00 1.120517939801241480e+00 1.435706443365162566e-01 1.545972060281997074e-02
5.663829113960870965e-01 4.245147660695367534e-05 1.185645307241717239e-02 1.177114230379059601e+00 1.083341909434197614e+00 1.403027455395413348e-01 1.570645733455933168e-02
5.667675267807025241e-01 4.398724333968561832e-05 1.079550978896144653e-02 1.162925102365085284e+00 1.045795243009696840e+00 1.364983885820585663e-01 1.590529173250132544e-02
5.671521421653178407e-01 4.546594050642660360e-05 9.686679607014147403e-03 1.148619057266094590e+00 1.007926499131912568e+00 1.323542391629616288e-01 1.606148546571972702e-02
5.675367575499332684e-01 4.688649236075986750e-05 8.573727552365659893e-03 1.133581151238911122e+00 9.697752241932248163e-01 1.280574908031121839e-01 1.617926931550783820e-02
5.679213729345485850e-01 4.824809030318146646e-05 7.495230154253539057e-03 1.117384667694374834e+00 9.313741352914803873e-01 1.237921158727908894e-01 1.626210015259488273e-02
5.683059883191640127e-01 4.955011761611656496e-05 6.485126773178914901e-03 1.099744000684049094e+00 8.927510910781016884e-01 1.197425639411573151e-01 1.631284010875688750e-02
5.686906037037794404e-01 5.079209654179818066e-05 5.573163715553905960e-03 1.080481038159186280e+00 8.539301472482223598e-01 1.160946348767313008e-01 1.633388494873244667e-02
5.690752190883947570e-01 5.197365020163193422e-05 4.785256693018938128e-03 1.059500629222460466e+00 8.149299501840624460e-01 1.130329293994524337e-01 1.632725820552849427e-02
5.694598344730101847e-01 5.309447463763468671e-05 4.143789927072447608e-03 1.036772333165369986e+00 7.769193210016148710e-01 1.107343423441695812e-01 1.629468160120239872e-02
5.698444498576255013e-01 5.415431791398303861e-05 3.667865293866515945e-03 1.012316617205844871e+00 7.393825584869002654e-01 1.093577271225914110e-01 1.623762864375422055e-02
5.702290652422409289e-01 5.515296423970631948e-05 3.373511503792413647e-03 9.861942715522959979e-01 7.597056249085635260e-01 1.090311698087041287e-01 1.615736603270434557e-02
5.706136806268563566e-01 5.609022172220192527e-05 3.273860905021148699e-03 9.584981951691546875e-01 7.828508438735969355e-01 1.098398261796445230e-01 1.605498606176070098e-02
5.709982960114716732e-01 5.696591278359343450e-05 3.379299764164998311e-03 9.293469580355577797e-01 8.037575650343050659e-01 1.118180181589773226e-01 1.593143225732873702e-02
5.713829113960871009e-01 5.777986655295384752e-05 3.697596603772440507e-03 8.988797152182202987e-01 8.225011215023656508e-01 1.149483653090362933e-01 1.578751985430670857e-02
5.717675267807025286e-01 5.853191273845534512e-05 4.234012227547099758e-03 8.672521642617625481e-01 8.391456885278740785e-01 1.191682951240217864e-01 1.562395227228208228e-02
5.721521421653178452e-01 5.922187661482878246e-05 4.991394347023889351e-03 8.346333186812954219e-01 8.537455835206710919e-01 1.243816985239158263e-01 1.544133444964401747e-02
5.725367575499332728e-01 5.984957485496206257e-05 5.970259176844109131e-03 8.012029279752552746e-01 8.663463160330865387e-01 1.304722468680223901e-01 1.524018367435786558e-02
5.729213729345485895e-01 6.040264095325046490e-05 7.037476142709132680e-03 7.719983817148474703e-01 8.763473414950259111e-01 1.366626595587935034e-01 1.505352693668982056e-02
5.733059883191640171e-01 6.090642190369906613e-05 8.262047077900739472e-03 7.429614371808040962e-01 8.847745916560152413e-01 1.432847724052048188e-01 1.485695575088641363e-02
5.736906037037794448e-01 6.136302113138498732e-05 9.656010264287955697e-03 7.135954712601171313e-01 8.917508047842711560e-01 1.503374132482838965e-01 1.464663007825706131e-02
5.740752190883947614e-01 6.177202474252613382e-05 1.121565086059085267e-02 6.840389460812941191e-01 8.972845143041672245e-01 1.577475067946870757e-01 1.442269290851072583e-02
5.744598344730101891e-01 6.213300641232476890e-05 1.293596490063200072e-02 6.544340377542204878e-01 9.013807150014110370e-01 1.654473071532676365e-01 1.418525304167417289e-02
5.748444498576255057e-01 6.244552588740326132e-05 1.481066008521125452e-02 6.249262979949563590e-01 9.040409746486948173e-01 1.733744958132972802e-01 1.393438644681310734e-02
5.752290652422409334e-01 6.270912751336786474e-05 1.683215465502345409e-02 5.956644044259336024e-01 9.052635078041139094e-01 1.814718818728085770e-01 1.367013725434418348e-02
5.756136806268563610e-01 6.292333876295835263e-05 1.899157457240852054e-02 5.667999924548079438e-01 9.050630739026199745e-01 1.896868862103267550e-01 1.339251840652977421e-02
5.759982960114716777e-01 6.308766874212939555e-05 2.127874922374251715e-02 5.384875638427863986e-01 9.034135296631206069e-01 1.979709306594475415e-01 1.310151198318010302e-02
5.763829113960871053e-01 6.320160665224877421e-05 2.368220584665351597e-02 5.108844689912610537e-01 9.003371901317652748e-01 2.062788065138282390e-01 1.279706921076595449e-02
5.767675267807025330e-01 6.326462018673722110e-05 2.618916288473744150e-02 4.841509617846173619e-01 8.957852874988833092e-01 2.145680639129302902e-01 1.247911015600777773e-02
5.771521421653178496e-01 6.327615384047254206e-05 2.878552247491543772e-02 4.584503276359644941e-01 8.897355767953509798e-01 2.227984421840842333e-01 1.214752309764932647e-02
5.775367575499332773e-01 6.323562710895925751e-05 3.145586228459192751e-02 4.339490871673896133e-01 8.825282148004500726e-01 2.309313479497627775e-01 1.180216356204510930e-02
5.779213729345485939e-01 6.314243255291178262e-05 3.418342693433659013e-02 4.108172799013763976e-01 8.742497806458124909e-01 2.389293800526775535e-01 1.144285300022929164e-02
5.783059883191640216e-01 6.299593370155878041e-05 3.695011926957387366e-02 3.892288327123026304e-01 8.643653289583920207e-01 2.467558961015906549e-01 1.106937707461597142e-02


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_nel0040_p2.sweep.dat <==
5.483059883191639949e-01 6.410780886011519994e-05 7.571396162741350633e-02 8.333882602850055665e-01 8.588848891034871480e-01 2.619381124210938827e-01 1.825733551542185751e-02
5.486906037037794226e-01 6.469569994214850143e-05 7.206675078343330321e-02 8.820757573979225441e-01 8.705801317486034918e-01 2.530573941351783041e-01 1.986775754187419807e-02
5.490752190883947392e-01 6.519286584545561753e-05 6.783483928176473055e-02 9.280009918357099430e-01 8.777626458047647073e-01 2.432177324214973568e-01 2.137608000860424795e-02
5.494598344730101669e-01 6.559686471387018297e-05 6.309437573742324168e-02 9.701491780275487420e-01 8.805045584952764237e-01 2.324855613843067603e-01 2.278443080980352420e-02
5.498444498576254835e-01 6.590548530871617391e-05 5.793003343308140290e-02 1.007611950733649397e+00 8.788618036094063557e-01 2.209322920663471523e-01 2.409423775639396581e-02
5.502290652422409112e-01 6.611673096805657985e-05 5.243471759214476252e-02 1.039586704836724218e+00 8.728461947541505950e-01 2.086372787697163556e-01 2.530627531846008083e-02
5.506136806268563388e-01 6.622881241513796054e-05 4.670913741073944025e-02 1.065378231962438749e+00 8.624618856666690370e-01 1.956917880874964322e-01 2.642069392628343394e-02
5.509982960114716555e-01 6.624014022541603900e-05 4.086132416668847300e-02 1.084402394931226254e+00 8.476935850320631571e-01 1.822048473294598792e-01 2.743702159809302543e-02
5.513829113960870831e-01 6.614932572058534349e-05 3.500594135305055976e-02 1.096191980907724517e+00 8.285092067400146032e-01 1.683117356568803458e-01 2.835415584211986584e-02
5.517675267807025108e-01 6.595518853753219951e-05 2.926335929526912086e-02 1.100404522160558951e+00 8.048602065106722492e-01 1.541867542703984073e-01 2.917034127733231230e-02
5.521521421653178274e-01 6.565676802610332307e-05 2.375848094900934182e-02 1.096832139083393054e+00 7.766816646133778423e-01 1.400628494600146545e-01 2.988312878323995392e-02
5.525367575499332551e-01 6.525334005996530134e-05 1.861924036688106937e-02 1.085413499700050188e+00 7.438927126759184993e-01 1.262615143821770869e-01 3.048931719152747633e-02
5.529213729345485717e-01 6.474443955986110017e-05 1.397469886686664164e-02 1.066247973723317255e+00 7.063970438051276890e-01 1.132362665376640404e-01 3.098487569894459170e-02
5.533059883191639994e-01 6.412988905753247741e-05 9.952649991924709949e-03 1.039612021150049248e+00 6.640836787734496482e-01 1.016270744191947878e-01 3.136484452411281154e-02
5.536906037037794270e-01 6.340983355926718560e-05 6.676629423131572212e-03 1.005977748433033891e+00 6.168648195773858145e-01 9.229932885299040046e-02 3.162321078519170214e-02
5.540752190883947437e-01 6.258478172993663818e-05 4.262211792322353685e-03 9.660333447165985188e-01 5.676801476232555821e-01 8.628597255444582503e-02 3.175275628242957282e-02
5.544598344730101713e-01 6.165565288874253207e-05 2.812466379770450775e-03 9.207047036109611282e-01 5.132894694208618436e-01 8.451282493853212729e-02 3.174487413073734388e-02
5.548444498576254880e-01 6.062382829732936468e-05 2.412444913354898791e-03 8.711768290836926498e-01 5.413417375339433235e-01 8.735089051545578964e-02 3.158935258262829393e-02
5.552290652422409156e-01 5.949120340640663723e-05 3.122599798287339651e-03 8.189124494502038054e-01 5.765062235737157259e-01 9.438321572404528847e-02 3.127412796849071697e-02
5.556136806268563433e-01 5.826023468101382686e-05 4.971102403256724700e-03 7.656633990201998641e-01 6.092163314988765510e-01 1.046535549878351845e-01 3.078501629159191566e-02
5.559982960114716599e-01 5.693396977566107282e-05 7.945184733204619515e-03 7.134675404234744889e-01 6.388193993591977371e-01 1.170935394772491117e-01 3.010544761206546127e-02
5.563829113960870876e-01 5.551604271511837720e-05 1.198191827421411434e-02 6.646202255122979352e-01 6.644822543533905890e-01 1.307688128341198963e-01 2.921625320508525192e-02
5.567675267807025152e-01 5.401060661309756231e-05 1.695933633228357759e-02 6.216051098003165798e-01 6.853546097839735562e-01 1.449256228845955952e-01 2.809559729766775149e-02
5.571521421653178319e-01 5.242216792434679841e-05 2.268954339166183443e-02 5.869668351902523895e-01 7.029589455698012079e-01 1.589551153355338031e-01 2.671920411379247184e-02
5.575367575499332595e-01 5.075528616642092038e-05 2.891635323642210292e-02 5.631134662161302318e-01 7.125975064415946969e-01 1.723494164935353568e-01 2.506109325758743012e-02
5.579213729345485762e-01 4.907023793982046446e-05 3.516220643328155093e-02 5.523997097450177307e-01 7.124791754222581375e-01 1.843955648983967022e-01 2.315833736359707018e-02
5.583059883191640038e-01 4.734998509843506553e-05 4.116334357288374546e-02 5.550367716427225817e-01 7.010754266863329365e-01 1.949540927474678331e-01 2.098288767085065842e-02
5.586906037037794315e-01 4.556446533396265978e-05 4.667269597252866886e-02 5.712381579103019691e-01 6.759661760682399434e-01 2.039163349960847471e-01 1.848518986295744071e-02
5.590752190883947481e-01 4.371415145143695805e-05 5.135108017626531518e-02 6.012212078968248719e-01 6.347744086595412671e-01 2.110177690896255509e-01 1.565313569460613508e-02
5.594598344730101758e-01 4.179886586493421761e-05 5.487720092269779415e-02 6.454112656290045269e-01 6.636860411200291576e-01 2.159868573804961112e-01 1.415520968661887480e-02
5.598444498576254924e-01 3.980848569131908830e-05 5.694793290952135378e-02 7.057435396128735050e-01 7.572683300338376444e-01 2.184791698516819480e-01 1.345327948728147760e-02
5.602290652422409201e-01 3.773421108926476239e-05 5.722258808683684111e-02 7.870284317233866567e-01 8.451464324648576554e-01 2.179307447184202773e-01 1.260041456957594619e-02
5.606136806268563477e-01 3.560190806855314518e-05 5.533925852960350222e-02 8.970620246108506057e-01 9.256073375786709745e-01 2.135228703504369330e-01 1.159253537977278370e-02
5.609982960114716644e-01 3.342195548573099930e-05 5.089966132931585119e-02 1.049535951475458084e+00 9.984139152583441090e-01 2.039916660615723465e-01 1.040709279108398277e-02
5.613829113960870920e-01 3.121127978944569087e-05 4.345298637048925633e-02 1.266517882761108105e+00 1.063780024047738415e+00 1.872828753699811444e-01 1.214798130278893495e-02
5.617675267807025197e-01 2.899796886955184838e-05 3.255470276424964060e-02 1.586072712749509783e+00 1.122217549982950757e+00 1.597481385151816036e-01 1.555513984852652243e-02
5.621521421653178363e-01 2.683770593382187687e-05 1.805021375005320949e-02 2.089191781557212746e+00 1.174481541527463646e+00 1.135240149899610085e-01 2.308337909025226509e-02
5.625367575499332640e-01 2.528901709762349938e-05 4.710023618855460614e-03 2.650087070575548154e+00 1.214832250484802811e+00 4.145734966645957253e-02 3.243515293983278980e-02
5.629213729345485806e-01 2.771334797697074870e-05 1.191425515298890313e-02 1.842894882335460949e+00 1.213388478917808655e+00 7.640954721477608014e-02 3.009574252524771509e-02
5.633059883191640083e-01 3.011845568735784475e-05 1.493242370290157224e-02 1.694785808518184833e+00 1.225142812615514609e+00 8.550003927542924875e-02 2.878256340482820974e-02
5.636906037037794359e-01 3.249084355265152702e-05 1.586750542708718209e-02 1.755848594043490696e+00 1.247953703597855846e+00 8.564068078208880719e-02 3.075152146474025017e-02
5.640752190883947526e-01 3.421985101696247181e-05 1.715712264999824307e-02 1.279484037899759397e+00 1.123627208464148541e+00 8.095132161893169032e-02 3.112271871365734910e-02
5.644598344730101802e-01 3.485682467951185353e-05 1.795385486600849928e-02 1.207742762471555320e+00 1.077909271873981556e+00 8.218550935377426370e-02 3.141360023020212111e-02
5.648444498576254968e-01 3.547138216936599083e-05 1.873499386735806918e-02 1.162027130722285584e+00 1.055268209023885628e+00 8.353015738744312690e-02 3.176987809339237856e-02
5.652290652422409245e-01 3.608335853096530596e-05 1.951547614509372558e-02 1.125490740367182330e+00 1.039482124002751195e+00 8.490117426504380227e-02 3.214437635298494911e-02
5.656136806268563522e-01 3.669864485185495842e-05 2.029902202283855733e-02 1.094202186242087427e+00 1.027082869878335192e+00 8.627845011898688243e-02 3.252636834299238444e-02
5.659982960114716688e-01 3.731973927177335479e-05 2.108740805006409369e-02 1.066496814150562411e+00 1.016713091966439331e+00 8.765329224970801192e-02 3.291156898693259336e-02
5.663829113960870965e-01 3.794789499278838451e-05 2.188172847586876413e-02 1.041471376360924683e+00 1.007688332488486438e+00 8.902106714470210680e-02 3.329786140333368394e-02
5.667675267807025241e-01 3.858380403506082049e-05 2.268276192541880676e-02 1.018563130447267762e+00 9.996329902433009895e-01 9.037905061108467142e-02 3.368407597179512436e-02
5.671521421653178407e-01 3.922787321151974325e-05 2.349110830042377973e-02 9.973894775074356733e-01 9.923136734677777682e-01 9.172556719917697443e-02 3.406950389167207049e-02
5.675367575499332684e-01 3.988035483787188550e-05 2.430726918458775421e-02 9.776733784035134267e-01 9.855753862984899527e-01 9.305958161352015368e-02 3.445372197287710492e-02
5.679213729345485850e-01 4.054140635617919160e-05 2.513166914119657064e-02 9.592061568709523423e-01 9.793095561152607154e-01 9.438046012988389466e-02 3.483645148918768086e-02
5.683059883191640127e-01 4.861662506496785370e-05 3.961181226918439324e-02 1.045271940304923319e+00 9.785701398329673673e-01 2.322304490672188471e-01 2.319758169432617478e-02
5.686906037037794404e-01 4.995210735760381016e-05 4.802938867941088791e-02 8.130196321095960466e-01 8.962877355219610598e-01 2.495665160522822779e-01 1.777246789819031392e-02
5.690752190883947570e-01 5.136661327578868213e-05 5.550612880409731137e-02 6.720781584320799640e-01 8.278404479628040935e-01 2.630064857566437597e-01 1.543253781842324202e-02
5.694598344730101847e-01 5.280373672650594827e-05 6.213569542591515504e-02 5.842616802505846696e-01 7.660658977703188599e-01 2.734585421074683387e-01 1.373420662024216199e-02
5.698444498576255013e-01 5.423459944517342696e-05 6.791490565584180905e-02 5.329974287182276393e-01 7.083052000947978044e-01 2.814048572005440341e-01 1.216499481996891063e-02
5.702290652422409289e-01 5.564064412626263854e-05 7.282415423673156696e-02 5.087947297613958364e-01 6.532637065452958636e-01 2.871614108657269404e-01 1.069369967274980127e-02
5.706136806268563566e-01 5.700856041217106925e-05 7.684579271000316347e-02 5.053379346062248922e-01 6.024643788411856438e-01 2.909584805211919423e-01 9.301469489237490507e-03
5.709982960114716732e-01 5.832815928848118303e-05 7.996945418653345072e-02 5.180102881122953251e-01 6.188212944227716727e-01 2.929750427529660972e-01 7.975830936484129552e-03
5.713829113960871009e-01 5.959130606642006441e-05 8.219368464688048270e-02 5.432169371327633112e-01 6.700240272257106389e-01 2.933565143635217254e-01 7.854090004180136475e-03
5.717675267807025286e-01 6.079131348165146603e-05 8.352632469530742176e-02 5.780326355660998505e-01 7.152868906590117426e-01 2.922250635650120998e-01 8.118959671485015406e-03
5.721521421653178452e-01 6.192256553344318974e-05 8.398444190334372617e-02 6.200011413598836008e-01 7.545005996814955207e-01 2.896861505643509305e-01 9.512579897094752823e-03
5.725367575499332728e-01 6.298026924553710364e-05 8.359410302209543953e-02 6.670130938718565883e-01 7.880837386558470214e-01 2.858329742289554831e-01 1.154822417053935624e-02
5.729213729345485895e-01 6.396028296616286166e-05 8.239009517957718298e-02 7.172278095735502568e-01 8.163712749317698636e-01 2.807496836012401964e-01 1.345778766814120786e-02
5.733059883191640171e-01 6.485899331160184338e-05 8.041563536161472348e-02 7.690212532481046637e-01 8.396339000973457312e-01 2.745138367811663094e-01 1.524893213550626569e-02
5.736906037037794448e-01 6.567322458992435534e-05 7.772207858542418135e-02 8.209504511062477583e-01 8.580915207113527510e-01 2.671984034812423525e-01 1.692787569130871361e-02
5.740752190883947614e-01 6.640017084186004208e-05 7.436862259601129121e-02 8.717287115795004926e-01 8.719229263842943611e-01 2.588735125096078837e-01 1.849967187119716527e-02
5.744598344730101891e-01 6.703734422419788098e-05 7.042200111073992908e-02 9.202082521674095350e-01 8.812728714989747081e-01 2.496080995730946828e-01 1.996840897076523902e-02
5.748444498576255057e-01 6.758253561121131204e-05 6.595615070280172465e-02 9.653680895088857516e-01 8.862573540593727817e-01 2.394715961153607020e-01 2.133735403252146057e-02
5.752290652422409334e-01 6.803378463508181931e-05 6.105185709356829304e-02 1.006305829137005059e+00 8.869676053524505610e-01 2.285358102101907318e-01 2.260905705552573863e-02
5.756136806268563610e-01 6.838935726195310625e-05 5.579633234775094319e-02 1.042232447784029903e+00 8.834731378758551301e-01 2.168771871761434045e-01 2.378542561729091176e-02
5.759982960114716777e-01 6.864772959118899966e-05 5.028273503795209487e-02 1.072469470144291392e+00 8.758240938940183851e-01 2.045797086813225252e-01 2.486777666518236174e-02
5.763829113960871053e-01 6.880757697817829548e-05 4.460960628585725063e-02 1.096448141840239865e+00 8.640530695210886236e-01 1.917388110867395690e-01 2.585686996686931138e-02
5.767675267807025330e-01 6.886776787925095122e-05 3.888019884735225556e-02 1.113710337154202978e+00 8.481765460142320912e-01 1.784669039591681439e-01 2.675292615731095225e-02
5.771521421653178496e-01 6.882736203711275580e-05 3.320167587360294686e-02 1.123911034821304167e+00 8.281960332636597588e-01 1.649013877800604155e-01 2.755563121704085461e-02
5.775367575499332773e-01 6.868561279427690754e-05 2.768415088435339372e-02 1.126822260194152214e+00 8.040993456458047639e-01 1.512165483161435620e-01 2.826412839115022280e-02
5.779213729345485939e-01 6.844197344531052882e-05 2.243953570392627495e-02 1.122338433700512450e+00 7.758615812889916308e-01 1.376413302024143692e-01 2.887699792576370328e-02
5.783059883191640216e-01 6.809610762959686489e-05 1.758015763645289983e-02 1.110483085074546183e+00 7.434596489763664051e-01 1.244854713164741666e-01 2.939222448540235177e-02


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_nel0040_p3.sweep.dat <==
5.483059883191639949e-01 7.214845425603728696e-05 3.004153397360368599e-02 3.754904155286896139e-01 5.659918660288226766e-01 1.120715302931938745e-01 4.516607545289730297e-02
5.486906037037794226e-01 7.342221792869268624e-05 3.299208746601395986e-02 4.094838581799693511e-01 5.456531893058408356e-01 1.184452675255116133e-01 4.604655202427387906e-02
5.490752190883947392e-01 6.584407445966064770e-05 2.081173818542529641e-02 1.095723118693046949e+00 8.280924804011916551e-01 1.518794895610716122e-01 5.002980666507639285e-02
5.494598344730101669e-01 6.603923242462455916e-05 2.724266843060168392e-02 9.677072524134492371e-01 8.181851559883627223e-01 1.648092411250779155e-01 4.319302272909197882e-02
5.498444498576254835e-01 6.621245137675176701e-05 3.428385087177027168e-02 8.740976422679297420e-01 8.033525301845528821e-01 1.751508322441297505e-01 3.632657679375128623e-02
5.502290652422409112e-01 6.635166821327896875e-05 4.150129464107848304e-02 8.165790959687333483e-01 7.842774909186698284e-01 1.829466710623092185e-01 3.123102219171336458e-02
5.506136806268563388e-01 6.644354251685420871e-05 4.853998232346826147e-02 7.926381383538119163e-01 7.666675597438548095e-01 1.883719874746181966e-01 2.815190346605511706e-02
5.509982960114716555e-01 6.647458704406009240e-05 5.513169492839044283e-02 7.968782470386585048e-01 7.456006080168544603e-01 1.916975962937180478e-01 2.499671099585043521e-02
5.513829113960870831e-01 6.643198461208645825e-05 6.109061080993613557e-02 8.220924608313648907e-01 7.195949608950273912e-01 1.932545067284770213e-01 2.179851716717706722e-02
5.517675267807025108e-01 6.630430556483154244e-05 6.629661934494655851e-02 8.602997031640222669e-01 6.881991964494731384e-01 1.933937826424869111e-01 1.858675868944636989e-02
5.521521421653178274e-01 6.608211309327516412e-05 7.066926450017751993e-02 9.037542949967130035e-01 6.547584112054110062e-01 1.924421481771162457e-01 1.726540805036957948e-02
5.525367575499332551e-01 6.575834255128737383e-05 7.413852090714906362e-02 9.458175568697521074e-01 7.176485816267619278e-01 1.906594648962805505e-01 1.598018600382555832e-02
5.529213729345485717e-01 6.532835810598366390e-05 7.662010185159746911e-02 9.815455034436831872e-01 7.705835003292275109e-01 1.882066342462196396e-01 1.466434668905503003e-02
5.533059883191639994e-01 6.478967373459059765e-05 7.800170593333088931e-02 1.007900586118079200e+00 8.107173702872598753e-01 1.851306003478526696e-01 1.670697580764013424e-02
5.536906037037794270e-01 6.414142346058753982e-05 7.814319320581861184e-02 1.023601415282201055e+00 8.383858094839684583e-01 1.813680596706446213e-01 2.122637756718859237e-02
5.540752190883947437e-01 6.338372238901695838e-05 7.688999232065307776e-02 1.028719057598785014e+00 8.540391647071046144e-01 1.767642538809983122e-01 2.545132692686635778e-02
5.544598344730101713e-01 6.251705482096550051e-05 7.409671143414572891e-02 1.024166386678640794e+00 8.581623440287896587e-01 1.711006059965924919e-01 2.937994651860620365e-02
5.548444498576254880e-01 6.154177785639580343e-05 6.965742413100076136e-02 1.011206343882272485e+00 8.512074051345323022e-01 1.641257901991796664e-01 3.300746294515022328e-02
5.552290652422409156e-01 6.045929043949741541e-05 6.354826461134396864e-02 9.910939131687075410e-01 8.335726785668757799e-01 1.555995599782066252e-01 3.632182688323837283e-02
5.556136806268563433e-01 5.931404567194172798e-05 5.612317623124578325e-02 9.659930888199699250e-01 8.066603917675913005e-01 1.456768047215183937e-01 3.923642550276085217e-02
5.559982960114716599e-01 5.806332241256503260e-05 4.738425060342114914e-02 9.353401320436183219e-01 7.699913507082981612e-01 1.339628139717574384e-01 4.182674186832002761e-02
5.563829113960870876e-01 5.670489079453788295e-05 3.769830344017895130e-02 8.990345136896333855e-01 7.235120197012889776e-01 1.205075563622916152e-01 4.406406600630319303e-02
5.567675267807025152e-01 5.522470483296233843e-05 2.756959963315069873e-02 8.561556032745734068e-01 6.666183834540062580e-01 1.056085488364925662e-01 4.591715093972581485e-02
5.571521421653178319e-01 5.362252410758037660e-05 1.784809577071894485e-02 8.058330516483118711e-01 5.989517632816000470e-01 9.048657800096025772e-02 4.732166218601818741e-02
5.575367575499332595e-01 5.190136001222726760e-05 9.675930320123383652e-03 7.471699059534572251e-01 5.240699848905360225e-01 7.812228715961980208e-02 4.819737410644719944e-02
5.579213729345485762e-01 5.005847676297401716e-05 4.432255564335444223e-03 6.792563259661996700e-01 4.385347844624192803e-01 7.411679652722923117e-02 4.844521018022263092e-02
5.583059883191640038e-01 4.809293378443055668e-05 3.718149826221025644e-03 6.019559468955173465e-01 4.371279070168374026e-01 8.405371965275262869e-02 4.793297805282747959e-02
5.586906037037794315e-01 4.600765886102705819e-05 9.175513567295477679e-03 5.168804019844399633e-01 4.839444906928223045e-01 1.075069016477064598e-01 4.648720523090688062e-02
5.590752190883947481e-01 4.381281424690179643e-05 2.206296170863585038e-02 4.289092459526472334e-01 5.152454443755616342e-01 1.397865752004303630e-01 4.388942742319557055e-02
5.594598344730101758e-01 4.153038782569642019e-05 4.245806910194754868e-02 3.482136771409646281e-01 5.267389031180241821e-01 1.760773826086698690e-01 3.988892244249342411e-02
5.598444498576254924e-01 3.919799064612467302e-05 6.815301283250491116e-02 2.919575288922423573e-01 5.107034471478469895e-01 2.115595920382086770e-01 3.425108888364647441e-02
5.602290652422409201e-01 3.686643346171408189e-05 9.395992735501997040e-02 2.835359989011974058e-01 4.582964001932971487e-01 2.408309089031657468e-01 3.103290677875492065e-02
5.606136806268563477e-01 3.458646988579837248e-05 1.127313544443436233e-01 3.476704564783994478e-01 5.301731887966050216e-01 2.584291030176183446e-01 2.961147497230420811e-02
5.609982960114716644e-01 3.239243990912199890e-05 1.181900773106647623e-01 5.046992549558069197e-01 6.761959694115508013e-01 2.599691587446826269e-01 2.718896382033086923e-02
5.613829113960870920e-01 3.030006495929348957e-05 1.073307094637724335e-01 7.712855001786633746e-01 8.083352077908516620e-01 2.423814222604276647e-01 2.374186916349252385e-02
5.617675267807025197e-01 2.832387723643702156e-05 8.086901985689423644e-02 1.170962799276369815e+00 9.242814711803168937e-01 2.025497484023724148e-01 2.111668184673476389e-02
5.621521421653178363e-01 2.651617153671244830e-05 4.326085487923250761e-02 1.760900820379985632e+00 1.021709419814814002e+00 1.343669652330440056e-01 3.518399962102947143e-02
5.625367575499332640e-01 2.601754298862683150e-05 1.887502125720385421e-02 1.814492917105571923e+00 1.027892448034797290e+00 6.192717070875230351e-02 4.903134291066280070e-02
5.629213729345485806e-01 2.825518327347916644e-05 2.548961950567691509e-02 1.007052510972587633e+00 8.900707436358715752e-01 7.487559677586726192e-02 4.510800695548411454e-02
5.633059883191640083e-01 3.024040619731857386e-05 2.411720880832048108e-02 7.179533300438707411e-01 7.612787904486630897e-01 7.287921008662642808e-02 4.178559726844355282e-02
5.636906037037794359e-01 3.199661216059860290e-05 1.912055497420160274e-02 5.934787680978808044e-01 6.277215895537561208e-01 6.532178750802848655e-02 4.097957642488392338e-02
5.640752190883947526e-01 3.352446926886108746e-05 1.377569594180252585e-02 5.460584779974200220e-01 4.822316561081245179e-01 6.435079340271857018e-02 4.015744361187767453e-02
5.644598344730101802e-01 3.483916792236033924e-05 1.215246901469466297e-02 5.385050074028701061e-01 5.380808580376447159e-01 8.510175501504978202e-02 3.811067119484778942e-02
5.648444498576254968e-01 3.604421617717285160e-05 1.919973709791397698e-02 5.474302636599261973e-01 6.316697073845912724e-01 1.268885644506239918e-01 3.463273035586933446e-02
5.652290652422409245e-01 3.735035225417482390e-05 3.621269133931884904e-02 5.567327871425350461e-01 6.798578559844341562e-01 1.742765514588975884e-01 3.009511677455467549e-02
5.656136806268563522e-01 3.888256556660391673e-05 5.783457268102183690e-02 5.632561038897383465e-01 6.846378735103837432e-01 2.140298311943889531e-01 2.530567161194419157e-02
5.659982960114716688e-01 4.060463610995620576e-05 7.816057915538175693e-02 5.716206421446790031e-01 6.588933379565151682e-01 2.422320462775557071e-01 2.076087266676740484e-02
5.663829113960870965e-01 4.243575594542394348e-05 9.430325023565544473e-02 5.858562830771752994e-01 6.136680254888599029e-01 2.598798429629194939e-01 1.659272308805181950e-02
5.667675267807025241e-01 4.431138554619021871e-05 1.054611658509543304e-01 6.079460073436780965e-01 5.880105540866993330e-01 2.688894716118628292e-01 1.279209037313933095e-02
5.671521421653178407e-01 4.618809152064493653e-05 1.117735309221704471e-01 6.386422377235831949e-01 6.480140804378333730e-01 2.709472022267021551e-01 9.995567682246075947e-03
5.675367575499332684e-01 4.803737223955900193e-05 1.137555063299873770e-01 6.781150153896624566e-01 7.060803848688440576e-01 2.673729104589087635e-01 1.311274563456876763e-02
5.679213729345485850e-01 4.984036583587067489e-05 1.120558245446012513e-01 7.262772902162415445e-01 7.563766443535360207e-01 2.591888966670088390e-01 1.866719188985399569e-02
5.683059883191640127e-01 5.158445541712059298e-05 1.073526467884964863e-01 7.829327723840191489e-01 7.981087951097913802e-01 2.472028222742907733e-01 2.400828842380420269e-02
5.686906037037794404e-01 5.326118916165122438e-05 1.003077300323036158e-01 8.478391879139165477e-01 8.324893069902216114e-01 2.320731800938659328e-01 2.915636710134705822e-02
5.690752190883947570e-01 5.486499623680481108e-05 9.154601108248666685e-02 9.207309166677468681e-01 8.604385349767715851e-01 2.143586631019507860e-01 3.412819055241556043e-02
5.694598344730101847e-01 5.639237806854110530e-05 8.164664015643068040e-02 1.001320444656500719e+00 8.826625582944507276e-01 1.945583060928999242e-01 3.893723722231712259e-02
5.698444498576255013e-01 5.784138974312820990e-05 7.113926916606558293e-02 1.089286481352901736e+00 8.997054538514638322e-01 1.731506158758647773e-01 4.359402105355059120e-02
5.702290652422409289e-01 5.921130476307548640e-05 6.050270186443659076e-02 1.184250572983430505e+00 9.119837985108399936e-01 1.506434986931818043e-01 4.810630856627540197e-02
5.706136806268563566e-01 6.050240040178327377e-05 5.016450477085733495e-02 1.285739810730454735e+00 9.198082159486740128e-01 1.276579020859287261e-01 5.247914967092981442e-02
5.709982960114716732e-01 6.241938750966397834e-05 4.513455342008937388e-02 8.188111380232778735e-01 8.321717234488880122e-01 1.089808759833349183e-01 5.281589868610581107e-02
5.713829113960871009e-01 6.479755158530955527e-05 4.282042509232373423e-02 4.350417698276359824e-01 6.974534447499065593e-01 1.022723061814989759e-01 5.028091028711401123e-02
5.717675267807025286e-01 6.692402921302765216e-05 3.891882976576663961e-02 2.923560389900743961e-01 5.716668284995354288e-01 9.803480112623551290e-02 4.775808187101659996e-02
5.721521421653178452e-01 6.875667133726911834e-05 3.503757422055558957e-02 2.567956951020511358e-01 4.664537549383598325e-01 9.834742157765800907e-02 4.482451421239375122e-02
5.725367575499332728e-01 7.028082660984459010e-05 3.315249803229614045e-02 2.871617537300805156e-01 5.581062323487449017e-01 1.071510095411412899e-01 4.119212712124209474e-02
5.729213729345485895e-01 7.165634674219518421e-05 3.506286244265576640e-02 3.477577100350481287e-01 6.124788381926302705e-01 1.238982376922755091e-01 4.157698292393874340e-02
5.733059883191640171e-01 7.314644608256477441e-05 3.985305596475680751e-02 4.012695500845316898e-01 6.238021221480758438e-01 1.408805609525079217e-01 4.252764128121455656e-02
5.736906037037794448e-01 7.483902951951670662e-05 4.484607232261936249e-02 4.350299229942007906e-01 6.016981447730005428e-01 1.522868896828580842e-01 4.335939448639436478e-02
5.740752190883947614e-01 7.669056187727041807e-05 4.822650900413429087e-02 4.521755724199386650e-01 5.600705029363376442e-01 1.567872411197763216e-01 4.408878827715945192e-02
5.744598344730101891e-01 6.770905747746272909e-05 2.023411014685567999e-02 1.206382195883323849e+00 8.573067377877851003e-01 1.508159176563709236e-01 5.066185374109366535e-02
5.748444498576255057e-01 6.799086831550450489e-05 2.630189449463912754e-02 1.053813863087361691e+00 8.430034360401825744e-01 1.633896733613597330e-01 4.397070336172248517e-02
5.752290652422409334e-01 6.826708973756124253e-05 3.289156120116746435e-02 9.404729518706869129e-01 8.259432168555312925e-01 1.736507967326443858e-01 3.750577079448902396e-02
5.756136806268563610e-01 6.852092916858982185e-05 3.971781522816882765e-02 8.631842032768637374e-01 8.060639505987818865e-01 1.817666463854716585e-01 3.120011157934143853e-02
5.759982960114716777e-01 6.873961987859424896e-05 4.648313643338287948e-02 8.191070519403518269e-01 7.861014371270255152e-01 1.878488426627768493e-01 2.834771523939316751e-02
5.763829113960871053e-01 6.891105378854708039e-05 5.295510870473577048e-02 8.036203588948569454e-01 7.659622303386319775e-01 1.920881885439926218e-01 2.552901773370308547e-02
5.767675267807025330e-01 6.902396586560865025e-05 5.896354023150553875e-02 8.109121359683850727e-01 7.421844115549581788e-01 1.947259244109248999e-01 2.268740747398467761e-02
5.771521421653178496e-01 6.906823520315749773e-05 6.439100226947180872e-02 8.345765402827947099e-01 7.143892690656373778e-01 1.960263917395572431e-01 1.984360279602093158e-02
5.775367575499332773e-01 6.903521072018121854e-05 6.915764143155370136e-02 8.682198699870646852e-01 6.822538305473435649e-01 1.962488370555901529e-01 1.726170894906875475e-02
5.779213729345485939e-01 6.891796682049973520e-05 7.320291338662653080e-02 9.060219006857546109e-01 6.659165247789711195e-01 1.956199496989339259e-01 1.615481377802563401e-02
5.783059883191640216e-01 6.871140987829081311e-05 7.646800055719560341e-02 9.431749849046178191e-01 7.241696549342542255e-01 1.943107807751422722e-01 1.502087274077013035e-02


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_p1.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
4.000000000000000000e+00 7.343101816225555689e-01 1.565913092049727728e-01 9.859172617699806240e-01 8.942368664261364231e-01 1.589359061197332146e+01 7.456738744123770912e-01 8.816108751973529278e-01 2.231906042163291914e+00 1.710041933033915607e-01 4.935172300968226899e-02 8.023154851019076439e-02 6.666637131863772936e-03 1.016875261749987658e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 5.714780727090330581e-01 5.427352946613039908e-02 9.037672945090082788e-01 9.014233663776118899e-01 1.578386127045121867e+01 7.728202322600637164e-02 1.621276415170040952e-01 7.915862716386374842e-01 8.172084389869049836e-03 5.296605672916010477e-02 1.918418750781580862e-03 5.198628196116938938e-04 8.041815347104019907e-03 -2.473916727601433330e+00 -1.848067190439224294e+00 -1.131270152280631436e+00 -3.318776420026331220e+00 7.713555043796069266e-02 -4.074487933987773758e+00 -2.784384668048040634e+00 -2.769044482258145035e+00
3.000000000000000000e+01 5.627800400037249462e-01 1.039929646613698688e-01 9.055966587226281783e-01 9.009276639574902434e-01 1.579135465839591568e+01 6.230306170771518146e-03 3.288473324098855483e-02 1.596585895290898449e-01 5.259483154390620641e-04 3.246621533920635017e-03 8.905453716168132416e-05 2.416039949004744614e-05 5.484274024070145970e-04 -2.292015044631526166e+00 -1.452173289160413328e+00 -1.457294049575748929e+00 -2.497037728961679637e+00 -2.541421000362763305e+00 -2.794441342874593559e+00 -2.793387705447341052e+00 -2.444315651178031512e+00
5.000000000000000000e+01 5.633488291008148519e-01 1.107509400928724519e-01 9.056903381912753126e-01 9.009022486657835005e-01 1.579182446336635337e+01 1.790993494077923595e-03 9.907782635816639316e-03 8.483359750086272300e-02 4.284078165084359568e-05 3.511353897581948047e-03 4.624931485452954405e-06 1.254892216695502327e-06 7.862243196932183764e-05 -2.440470735354133058e+00 -2.348527336715393599e+00 -1.237890249169847579e+00 -4.909135995507615924e+00 1.534511144926411219e-01 -5.790209544411735187e+00 -5.789970363124288255e+00 -3.802467556951059979e+00
7.000000000000000000e+01 5.632969222299517575e-01 1.128131496155972413e-01 9.056846917469207892e-01 9.009037806344712962e-01 1.579185095733538446e+01 9.596805901288407324e-04 5.635599994040142550e-03 8.404578502381809813e-02 9.066089212250716400e-06 5.573563420306737459e-03 1.021512869070484442e-06 2.770764711002016156e-07 5.212846293822792632e-05 -1.854314237847680680e+00 -1.676860357521722911e+00 -2.772873985344992756e-02 -4.615386737536638861e+00 1.373168013540382981e+00 -4.488265773896424449e+00 -4.489260222161883362e+00 -1.221336843950031170e+00
1.000000000000000000e+02 5.633110371377523240e-01 1.145079759940437203e-01 9.056859961887478994e-01 9.009034267200360935e-01 1.579187996455388365e+01 5.167282827613495352e-04 3.695552467050969032e-03 8.413595955970532003e-02 5.048818588315739930e-06 7.268389798753216446e-03 2.829289580397187365e-07 7.683796410251630959e-08 2.312124443903940119e-05 -1.735707399444427423e+00 -1.183075976086993109e+00 3.006508930404530513e-03 -1.641233088327732847e+00 7.443757519639605524e-01 -3.599479581442361908e+00 -3.595976438968119027e+00 -2.279272091913558285e+00
1.200000000000000000e+02 5.632960485285027907e-01 1.151088289799277464e-01 9.056844131224029981e-01 9.009038562293810726e-01 1.579188203024153125e+01 4.094280432862949966e-04 4.476157705714309612e-03 8.408205698944026807e-02 9.939790661217529077e-06 7.869242784637242583e-03 1.300137386861521804e-06 3.526713808765791214e-07 2.105555679143833459e-05 -1.276623597356024042e+00 1.051082308271259924e+00 -3.515029356490863115e-03 3.715368051414668749e+00 4.356427319446263824e-01 8.364503969887396195e+00 8.357968610594143755e+00 -5.133093603234429869e-01
1.500000000000000000e+02 5.633070709024442513e-01 1.157756787796849762e-01 9.056854807412783037e-01 9.009035665687185057e-01 1.579189161849741652e+01 2.887601490080482980e-04 2.244726866857426825e-03 8.412923335298128080e-02 1.082583280243021306e-06 8.536092584394472382e-03 2.325185115559236237e-07 6.301071830971949339e-08 1.146730090617609221e-05 -1.564753980241323950e+00 -3.092991791464149376e+00 2.513708916525149526e-03 -9.936186082741773617e+00 3.645255147479563584e-01 -7.713668481460209669e+00 -7.718044447269507558e+00 -2.723201797842435212e+00
2.000000000000000000e+02 5.633062066385762234e-01 1.164107773884949792e-01 9.056853838547145319e-01 9.009035928554711692e-01 1.579189602707301354e+01 2.162802651000020728e-04 1.756501216174658625e-03 8.412486828120879778e-02 2.183194122151732586e-07 9.171191193204475400e-03 3.294050753277488752e-07 8.929747097319307159e-08 7.058725309150304383e-06 -1.004655300888154024e+00 -8.525382333489679443e-01 -1.803611210056632293e-04 -5.565679475379587515e+00 2.494553033780652074e-01 1.210775426491493612e+00 1.211991835709058662e+00 -1.686706083348617380e+00


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_p2.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
2.000000000000000000e+00 9.671509335954451281e-01 5.032003040542076810e-03 9.181985491998835291e-01 8.983305529378451393e-01 1.582118791457268969e+01 9.414408475775458696e-01 1.142479425676981020e+00 3.121007722011861496e+00 4.038449452762811198e-01 1.022075831547484270e-01 1.251283594009366951e-02 2.572950620155056711e-03 2.928482877436699994e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 6.479360876865776220e-01 1.146854458707313729e-02 8.933014866867098336e-01 8.979935776973844153e-01 1.576618527667969083e+01 1.450601825789914201e-01 2.440365027770261264e-01 1.264838088312412623e+00 8.463009936741361372e-02 9.577104160821736656e-02 1.238422657308002606e-02 2.909925860615780735e-03 2.571780911863186248e-02 -2.698218880702512035e+00 -2.226999318600453304e+00 -1.303059209168278443e+00 -2.254558716357089043e+00 -9.384084129558968590e-02 -1.490503116792784438e-02 1.775586272127956111e-01 -1.873857134060930019e-01
6.000000000000000000e+00 5.833368797626981017e-01 1.305031407297152501e-02 9.008441007286802638e-01 8.986683396146902814e-01 1.578785520177648038e+01 8.288844105967579923e-02 1.825189760318061127e-01 1.127033332787529041e+00 2.003089144353409345e-02 9.418927212231897883e-02 4.841612531109595885e-03 2.235163943309914636e-03 4.047884021842307334e-03 -1.380274349876182471e+00 -7.163715544619834175e-01 -2.845011989139061281e-01 -3.553978640574664283e+00 -4.107398698223633376e-02 -2.316292476723158522e+00 -6.506429777679475501e-01 -4.560169040220224623e+00
8.000000000000000000e+00 5.614050864320683232e-01 2.474923521398542103e-02 9.004371082458588749e-01 9.017298406315518156e-01 1.578016831348377025e+01 7.369538474054938837e-02 1.392957191381124227e-01 9.027162460191169302e-01 1.900901887095685083e-03 8.249035098130508281e-02 5.248605013930984775e-03 8.263370735516195609e-04 1.173477231455244407e-02 -4.086297213317964805e-01 -9.394224481837432084e-01 -7.714621178572667048e-01 -8.185936589890205894e+00 -4.610122598768296442e-01 2.805683932637315081e-01 -3.458912399194051801e+00 3.699786145677740556e+00
1.000000000000000000e+01 5.645836814906352030e-01 9.704670211761429188e-02 9.053276925808072528e-01 9.009398075961548846e-01 1.579149447543720264e+01 2.176034940266057677e-02 6.374079610892349756e-02 2.192584831520143496e-01 1.277693171471194766e-03 1.019288407767621196e-02 3.580206789826068103e-04 3.630403815468863371e-05 4.086103611200542218e-04 -5.466663449778327077e+00 -3.503459300592091985e+00 -6.341912812444471470e+00 -1.780343668540798951e+00 -9.370611335170325518e+00 -1.203318153528525691e+01 -1.400476855468095749e+01 -1.504659062023202942e+01
2.000000000000000000e+01 5.631752061213101124e-01 1.181061831114707528e-01 9.056736081080520862e-01 9.009067877678399450e-01 1.579186288567528251e+01 5.959577945410810809e-04 1.413408362743738718e-02 8.359878000672260612e-02 1.307821978538958874e-04 1.086659691618024892e-02 1.210515173777348963e-05 3.284209839748974957e-06 4.020012304017939186e-05 -5.190347748385446991e+00 -2.173038688015723530e+00 -1.391078868195156248e+00 -3.288303346519354076e+00 9.233788340991098964e-02 -4.886349850076804557e+00 -3.466511816314812755e+00 -3.345453964739450115e+00
3.000000000000000000e+01 5.633619609458292432e-01 1.184146732016026493e-01 9.057024989595415798e-01 9.008989492221581852e-01 1.579195870770950094e+01 3.928344714007321430e-04 8.898064136831081855e-03 8.449998585372853199e-02 5.597262666523494801e-05 1.117508700631214547e-02 1.678569975172017337e-05 4.554335842010814872e-06 5.562191117824966113e-05 -1.027909703983749035e+00 -1.141295291236550158e+00 2.644479136193566074e-02 -2.093079155457451268e+00 6.904008453932650169e-02 8.062252132009408712e-01 8.063668558031082956e-01 8.008263763029332960e-01
4.000000000000000000e+01 5.633609934052775658e-01 1.184125994323774189e-01 9.056859463577826563e-01 9.009034402406693731e-01 1.579190401360822449e+01 2.322603925389717886e-04 8.818436040397115150e-03 8.437834053583781468e-02 5.500508611355758859e-05 1.117301323708691507e-02 2.330979927966936316e-07 6.331733082287627212e-08 9.278099017961949357e-07 -1.826770790404147249e+00 -3.124701401694392894e-02 -5.007705188280899868e-03 -6.061241766626126320e-02 -6.451148108049913066e-04 -1.486649350831098992e+01 -1.486250385265868879e+01 -1.422926909925295824e+01
5.000000000000000000e+01 5.633059176971926263e-01 1.183169443490165174e-01 9.056854158870983884e-01 9.009035841646390042e-01 1.579190227164751725e+01 1.460180291259155299e-04 1.550138144866432819e-03 8.414525793477789506e-02 7.062197138196779633e-08 1.107735815372601351e-02 2.973726914712315761e-07 8.060663880815610582e-08 8.141508054393398197e-07 -2.079957139333496574e+00 -7.790951034407770592e+00 -1.239638523037808922e-02 -2.983657645519933865e+01 -3.853178432736645287e-02 1.091348009129310404e+00 1.081913107941883334e+00 -5.856375876401767044e-01
1.000000000000000000e+02 5.633106985778001397e-01 1.183231118159741024e-01 9.056854057851373430e-01 9.009035869054166090e-01 1.579190224684970190e+01 1.434894721048118492e-04 2.932831541080892224e-03 8.414385345008845718e-02 4.710258636131392507e-06 1.108352562068359859e-02 3.074746525166816014e-07 8.334741641302656490e-08 8.389486207960317188e-07 -2.520162290648956735e-02 9.198974155056104385e-01 -2.408050146357563681e-05 6.059545375023705382e+00 8.030161896838111223e-04 4.819531605288853576e-02 4.823881470258382931e-02 4.328640915053698357e-02


==> dat/nozzle_Mi0p4_Mo0p43_T0p755_epslm1em07_midnode_p3.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
2.000000000000000000e+00 7.999996535159231703e-01 5.014384992130738183e-02 9.492672897845901847e-01 8.972280872542655050e-01 1.582516194992445691e+01 3.805333243521731301e-01 5.113839101169045387e-01 1.715328590417021459e+00 2.366936651967591621e-01 5.709573627398312201e-02 4.358157652480032507e-02 3.675416303734690970e-03 3.325886412613421328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 6.541782734796945942e-01 2.393173942403403753e-02 9.012743584724217660e-01 9.014739015531808564e-01 1.578993452937165465e+01 9.059098631528927914e-02 1.879240934276025510e-01 1.083709360816476952e+00 9.087228516053058591e-02 8.330784677125646631e-02 4.411354787368093611e-03 5.703979951806603665e-04 1.968556426668044423e-03 -2.070583383788299425e+00 -1.444256725096542349e+00 -6.625070739890988047e-01 -1.381108830902668450e+00 5.450693757429255770e-01 -3.304424685290904495e+00 -2.687866852925092864e+00 -4.078528926213611960e+00
6.000000000000000000e+00 5.670076543307521755e-01 1.250083449159718474e-01 9.052732231614005753e-01 9.019833227931591813e-01 1.579037626868422528e+01 1.117327207997434804e-02 7.875352000104106354e-02 2.213435215818293500e-02 3.701666011588167216e-03 1.776875872068134354e-02 4.124900983892842987e-04 1.079819235158985258e-03 1.526817114097411832e-03 -5.161554404132281171e+00 -2.144981480302988963e+00 -9.596421869389738291e+00 -7.893828606349000410e+00 -3.810687838654221782e+00 -5.844460794066924869e+00 1.574030820804905639e+00 -6.267253081937367298e-01
8.000000000000000000e+00 5.634921382126899525e-01 1.186931434808684571e-01 9.063154215342094089e-01 9.010535857354396994e-01 1.579188514731936799e+01 1.706075165155600823e-03 1.659260052484953438e-02 8.516764283238043021e-02 1.861498935259442433e-04 1.145355728557795327e-02 6.297082744195492410e-04 1.500821774395033614e-04 1.793847895470435105e-05 -6.532659409113105831e+00 -5.413497328454765167e+00 4.683958139122774256e+00 -1.039336937776808334e+01 -1.526481722512789796e+00 1.470527692176403223e+00 -6.859537407946610266e+00 -1.544758220128222703e+01
1.000000000000000000e+01 5.633796935220867219e-01 1.184481306764141872e-01 9.059272471592992870e-01 9.008871985858949438e-01 1.579207787462891588e+01 1.083980575628670610e-03 1.024925240544332858e-02 8.496608240973824167e-02 7.370520292271365292e-05 1.120854448112368340e-02 2.415338995094273855e-04 1.630497210525216900e-05 1.747888305931866171e-04 -2.032572848404259780e+00 -2.158933452314593104e+00 -1.061843975120803363e-02 -4.151940892812622685e+00 -9.690611287661737849e-02 -4.294306584887856104e+00 -9.947466024335907875e+00 1.020253770122693560e+01
2.000000000000000000e+01 5.633485828664847039e-01 1.159228141788238298e-01 9.056737566701379416e-01 9.009067474607757031e-01 1.579186758298342674e+01 8.529609186709226918e-04 8.142225738921489431e-03 8.421877344590633641e-02 4.259454732069567484e-05 8.683227983533325922e-03 1.195658965191803702e-05 3.243902775507123692e-06 3.550281489594908635e-05 -3.457873584238105868e-01 -3.320235563039316551e-01 -1.274518268888376327e-02 -7.910977064215790611e-01 -3.682955765494326239e-01 -4.336347829840459411e+00 -2.329509487264719070e+00 -2.299607675677759477e+00
3.000000000000000000e+01 5.632031964118889844e-01 1.174519537654387102e-01 9.056896856827422182e-01 9.009024257020680215e-01 1.579191688151166417e+01 4.766406404427085404e-04 1.254756390004552365e-02 8.374629224573482134e-02 1.027919072750238527e-04 1.021236757014820640e-02 3.972422952358556358e-06 1.077855932174465181e-06 1.379571334148010919e-05 -1.435267513405806827e+00 1.066584896206643984e+00 -1.387532685635025666e-02 2.172764959014441111e+00 4.000495785899890744e-01 -2.717635415913564501e+00 -2.717381405402018224e+00 -2.331283384931471581e+00
4.000000000000000000e+01 5.633401482438191721e-01 1.181444304796140932e-01 9.056896309202817630e-01 9.009024405601638863e-01 1.579191630149913550e+01 2.359485242963257402e-04 6.966242748808348755e-03 8.428899083354934874e-02 3.415992465516382026e-05 1.090484428432358932e-02 3.917660491903340869e-06 1.062997836309698130e-06 1.321570081280754039e-05 -2.444188345789587657e+00 -2.045489005180454178e+00 2.245313132558829014e-02 -3.829412984462016833e+00 2.280560169289137518e-01 -4.825313416699606589e-02 -4.825033382600745629e-02 -1.493048831550073396e-01
5.000000000000000000e+01 5.633058919803316522e-01 1.182126166161319158e-01 9.056854079120562062e-01 9.009035863288590296e-01 1.579190227672907554e+01 1.498317005133705730e-04 1.561231353506630382e-03 8.412209080181920484e-02 9.633883235604656647e-08 1.097303042084141200e-02 3.053477336534271558e-07 8.277085883356960494e-08 8.090692471540705810e-07 -2.035017340014137144e+00 -6.702417215794943317e+00 -8.882425045240385439e-03 -2.631013500763098989e+01 2.793431422985671875e-02 -1.143568204766583207e+01 -1.144004509590201302e+01 -1.251784481968785556e+01


==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_fvm_amr_cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
7.000000000000000000e+00 6.250000000000000000e-01 1.214012436345674462e-01 8.907564795281501802e-01 8.390068080763939395e-01 1.567141526230449955e+01 1.290768412744102978e-01 2.571610343702714907e-01 0.000000000000000000e+00 2.130127977579832077e-02 3.839484685525978991e-02 2.111279196678883530e-02 5.259156037900059033e-04 4.553884483481596135e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 6.250000000000000000e-01 1.058401211057967140e-01 8.684935093893892954e-01 8.398196116487592899e-01 1.566814513136784903e+01 3.648186356922475393e-02 1.248728602506065516e-01 0.000000000000000000e+00 2.130127977579832077e-02 2.283372432648905770e-02 1.150178171972049412e-03 2.868879685753444875e-04 7.824015420132113263e-03 -1.424082156302818980e+00 -8.141595611587238990e-01 nan 0.000000000000000000e+00 -5.856900739200970873e-01 -3.279557951560507778e+00 -6.830235347450149819e-01 6.099575717543181952e-01
3.700000000000000000e+01 6.406250000000000000e-01 9.003434663413356631e-02 8.698860914948326473e-01 8.394721862671937762e-01 1.567527314938186045e+01 8.874224861544158932e-03 6.496138205987060654e-02 0.000000000000000000e+00 5.676279775798320770e-03 7.027949854825910059e-03 2.424039334713024019e-04 6.053741299016923705e-05 6.959974061206963825e-04 -1.817739426615228027e+00 -8.402974045772010347e-01 nan -1.700480051936412496e+00 -1.515155744986000252e+00 -2.002131301707291477e+00 -2.000541437657312738e+00 -3.111216452659021137e+00
7.700000000000000000e+01 6.464843750000000000e-01 1.754548903564624451e-01 8.695662948250569846e-01 8.395520387101044202e-01 1.567568544879400250e+01 1.856087660478893120e-03 2.781198751398798741e-02 0.000000000000000000e+00 1.830952242016792297e-04 9.244849357715478888e-02 7.739273630436027673e-05 1.931502992047473555e-05 2.836979939786488103e-04 -2.134952647208391507e+00 -1.157511660692675637e+00 nan -4.685637177046635848e+00 3.515896499281748966e+00 -1.557827820659560381e+00 -1.558735837203252261e+00 -1.224520340907938376e+00
1.570000000000000000e+02 6.459960937500000000e-01 7.227400440871672993e-02 8.696581218418348858e-01 8.395291095364393330e-01 1.567591399722119405e+01 5.343839060293738502e-04 1.459789895104146584e-02 0.000000000000000000e+00 3.051860257983207703e-04 1.073239237059092632e-02 1.443428047354089472e-05 3.614143744612441367e-06 5.514956678709381777e-05 -1.747671336623113580e+00 -9.047627525489579936e-01 nan 7.171338891414380523e-01 -3.022547879689965633e+00 -2.357091207894613127e+00 -2.352517653779922391e+00 -2.298945172559616168e+00
3.170000000000000000e+02 6.462402343750000000e-01 7.867240395853147827e-02 8.696387597595258701e-01 8.395339471130125464e-01 1.567592892949022421e+01 1.351235895396725461e-04 6.867249043610446600e-03 0.000000000000000000e+00 6.104540079832077026e-05 4.333992820776177979e-03 4.927801835474809877e-06 1.223432828600934386e-06 4.021729775693927422e-05 -1.956753702624592695e+00 -1.073233629207058337e+00 nan -2.290315205008087940e+00 -1.290499599651416140e+00 -1.529500923040864935e+00 -1.541571285098505051e+00 -4.493688363847611611e-01
6.370000000000000000e+02 6.463012695312500000e-01 1.088937682465207502e-01 8.696445810204211924e-01 8.395324923413324258e-01 1.567597040761607197e+01 3.261428262182231735e-05 3.324235080901071903e-03 0.000000000000000000e+00 1.024454832077026367e-08 2.588737146721309390e-02 8.934590598475011802e-07 2.313388515196024287e-07 1.260828090821064507e-06 -2.036831849321210974e+00 -1.039629445562196386e+00 nan -1.245597866983696278e+01 2.561037786540500072e+00 -2.446806657345024227e+00 -2.386601387821967180e+00 -4.961581649377558634e+00
1.277000000000000000e+03 6.463012695312500000e-01 1.437886985728527578e-01 8.696433791683264580e-01 8.395327963047574116e-01 1.567596771494776320e+01 1.121496237978429766e-05 1.881977743480938879e-03 0.000000000000000000e+00 1.024454832077026367e-08 6.078230179354510154e-02 3.083930348868335614e-07 7.262457346612904985e-08 1.431840217946955818e-06 -1.534870917814479263e+00 -8.179971757099331331e-01 nan 0.000000000000000000e+00 1.227238500710454039e+00 -1.529441667372285263e+00 -1.665825327424343305e+00 1.828783736246265834e-01
2.557000000000000000e+03 6.463012695312500000e-01 1.328253184442068635e-01 8.696437441940985114e-01 8.395326980590520627e-01 1.567596929736888534e+01 1.871581554062062322e-06 7.032048520092548400e-04 0.000000000000000000e+00 1.024454832077026367e-08 4.981892166489920726e-02 5.663273716649541711e-08 2.562113188275816356e-08 1.505809041901784440e-07 -2.578727536283102584e+00 -1.417831347096033756e+00 nan 0.000000000000000000e+00 -2.864723356115256858e-01 -2.440927974940176881e+00 -1.500582134128277234e+00 -3.243766018429165232e+00
5.117000000000000000e+03 6.463007926940917969e-01 9.814315865778006076e-02 8.696436899288094713e-01 8.395327127202418804e-01 1.567596927931912454e+01 7.346362449689412110e-07 7.084165120835809581e-04 0.000000000000000000e+00 4.870817065238952637e-07 1.513676187847240451e-02 2.367448126427973421e-09 1.095994206501416102e-08 1.325311433930664862e-07 -1.348015414213922236e+00 1.064380911748811533e-02 nan 5.566525831688897696e+00 -1.717184320987320545e+00 -4.576359606420725257e+00 -1.224058397427427058e+00 -1.840516888158776898e-01


==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_midnode_p1.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
4.000000000000000000e+00 7.494154038965648024e-01 1.487389500488730532e-01 9.133268068724428312e-01 8.394524778370753282e-01 1.567726094485172261e+01 6.486158694696221305e-01 8.553220884137855418e-01 2.485911060634627745e+00 1.031141241207664816e-01 6.573255326956539690e-02 4.368311931108148638e-02 8.024584310861726522e-05 1.291798063741467217e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 6.463198431766515872e-01 1.991394031568304301e-01 8.700380052127857367e-01 8.394342408660542265e-01 1.567564860396476334e+01 3.785889832548989392e-02 6.964781200386077620e-02 2.858263489383182865e+00 1.856340085326646516e-05 1.161330063775227739e-01 3.943176514243917907e-04 9.848281412971893189e-05 3.205428232178064718e-04 -3.100516588564219411e+00 -2.737151797759759031e+00 1.523261642539739669e-01 -9.410113415822678462e+00 6.211367580456451654e-01 -5.137627229596470890e+00 2.234957624171865498e-01 -1.521105087075382611e+00
3.000000000000000000e+01 6.462256801966862474e-01 2.163727971277685791e-01 8.696531465094972102e-01 8.395303548517571990e-01 1.567578685438256159e+01 3.748872437285128128e-03 2.262440389778491712e-02 8.986468975364125811e-02 7.559957911207337844e-05 1.333664003484609228e-01 9.458948135865341555e-06 2.368828426746460991e-06 1.822924054195596000e-04 -2.104847141427721890e+00 -1.023493142205240458e+00 -3.149122298843770373e+00 1.278211416486859209e+00 1.259444216810781392e-01 -3.395370376493319409e+00 -3.392904482632994601e+00 -5.137425332104180731e-01
5.000000000000000000e+01 6.462815289070024116e-01 2.198311655360161709e-01 8.696457886179480568e-01 8.395321918378639836e-01 1.567589745677345903e+01 1.295068721785685387e-03 1.126980624276258461e-02 5.020132181273684324e-02 1.975086879590914890e-05 1.368247687567085147e-01 2.101056586711891327e-06 5.318423199618393937e-07 7.169001452211887226e-05 -2.080732252195737875e+00 -1.364265953300106249e+00 -1.139848330753325589e+00 -2.627615321893796985e+00 5.011654753723976397e-02 -2.945272831753734000e+00 -2.924292857172156257e+00 -1.826965029102294524e+00
7.000000000000000000e+01 6.462952601552457432e-01 2.212565401902052420e-01 8.696445665938058456e-01 8.395324969283249894e-01 1.567593159447774021e+01 6.439638641491221603e-04 6.273528259889949409e-03 3.480257217925242230e-02 6.019620552577542583e-06 1.382501434108975857e-01 8.790324445007158261e-07 2.267518589560424402e-07 3.755231024094030090e-05 -2.076475711034056815e+00 -1.740970441521145773e+00 -1.088797291910221565e+00 -3.531266846193353626e+00 3.080084964419095572e-02 -2.589734697761770121e+00 -2.533613993523725405e+00 -1.921753117630363938e+00
1.000000000000000000e+02 6.462793403700820560e-01 2.222565798364638523e-01 8.696418352645511884e-01 8.395331788310641530e-01 1.567594334998111272e+01 3.687916285148991834e-04 1.113653202454174471e-02 2.401210563410494103e-02 2.193940571626473712e-05 1.392501830571561960e-01 1.852296810156417450e-06 4.551508802075332483e-07 2.579680686842777959e-05 -1.562797808656580134e+00 1.609005538918297118e+00 -1.040536205168070882e+00 3.625878866701182091e+00 2.020751889221854974e-02 2.089745500759545127e+00 1.953522930193243967e+00 -1.052734955489860846e+00
1.200000000000000000e+02 6.462893208944340273e-01 2.226745746098743317e-01 8.696427658588822274e-01 8.395329464997465241e-01 1.567595236219791133e+01 2.445217975424235812e-04 8.224467870506785641e-03 1.981601014395106830e-02 1.195888136429346105e-05 1.396681778305666755e-01 9.217024791174921461e-07 2.228195625786355549e-07 1.678459006981825041e-05 -2.253860393429341080e+00 -1.662542186507052211e+00 -1.053456891684960928e+00 -3.328241408454916339e+00 1.643940320250445244e-02 -3.828176977988392959e+00 -3.917620460685613537e+00 -2.357315938466816974e+00
1.500000000000000000e+02 6.462983454197624988e-01 2.230791739733150036e-01 8.696416157376724021e-01 8.395332336380924021e-01 1.567595372658153785e+01 1.475263615375237245e-04 4.109534090611323756e-03 1.577388936472878811e-02 2.934356035821927833e-06 1.400727771940073474e-01 2.071823688942764363e-06 5.099579084566485676e-07 1.542020644329511470e-05 -2.264450715105652545e+00 -3.109226915783982470e+00 -1.022365206492546141e+00 -6.296333386431919976e+00 1.296328591647508827e-02 3.629780121633162882e+00 3.710462962000147247e+00 -3.799457844753271196e-01
2.000000000000000000e+02 6.463003619760889773e-01 2.234887635881767087e-01 8.696436684523827232e-01 8.395327211589392880e-01 1.567596408638504002e+01 7.809513720300510504e-05 2.309280000204709006e-03 1.166068019659860511e-02 9.177997093434697717e-07 1.404823668088690525e-01 1.910897862167360017e-08 2.521244657494037256e-09 5.060402941126085352e-06 -2.211048764690101365e+00 -2.003509879833338392e+00 -1.050233973500613427e+00 -4.040099212412654239e+00 1.014958315670221045e-02 -1.628890586789521322e+01 -1.845640033572586702e+01 -3.873138961384458678e+00


==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_midnode_p2.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
2.000000000000000000e+00 9.671508155640103910e-01 5.893361272255370764e-03 8.615183438678190031e-01 8.423012176079947011e-01 1.563888911352253253e+01 9.647889723551246188e-01 1.187945155413306475e+00 3.441244894215017780e+00 3.208495357882120702e-01 7.711303550705228549e-02 8.125343693542341761e-03 2.768493927810755650e-03 3.708003326544861977e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 6.514617428707951685e-01 1.085279092959733349e-01 8.503056225331904194e-01 8.388610558005175077e-01 1.563064138635373013e+01 2.488080204247146432e-01 3.192832426243221722e-01 2.055650847128749348e+00 5.160463094996847744e-03 2.552151251666567866e-02 1.933806502817092543e-02 6.716678796664377060e-04 4.532776043425101875e-02 -1.955180425106027853e+00 -1.895559490810418302e+00 -7.433353211081006329e-01 -5.958252548155217987e+00 -1.595260927837167664e+00 1.250942701670967327e+00 -2.043281414109854310e+00 2.897523436911144112e-01
6.000000000000000000e+00 6.472353497847429527e-01 2.047669977093406479e-01 8.689634962677850183e-01 8.382456864624312498e-01 1.568513375590743841e+01 5.035521336612892168e-02 9.905792168797353248e-02 2.994547973232851490e+00 9.340700089446318799e-04 1.217606009300329917e-01 6.801912935763265722e-04 1.287037217752695639e-03 9.164609119457267639e-03 -3.940115705402902346e+00 -2.886497128192422323e+00 9.278252894844477572e-01 -4.215480385113050232e+00 3.853685739179678382e+00 -8.255843904002819755e+00 1.603921325731538783e+00 -3.942559778468997855e+00
8.000000000000000000e+00 6.467933467831769034e-01 2.251288808117611895e-01 8.691091236173223988e-01 8.388209394288259624e-01 1.567702378810157349e+01 4.759935434222483351e-03 5.257426602912822905e-02 3.197160275505446236e+00 4.920670073785826659e-04 1.421224840324535332e-01 5.345639440389460262e-04 7.117842513579830666e-04 1.054641313592341589e-03 -8.199565695260121245e+00 -2.202007167733745163e+00 2.275766032824020069e-01 -2.227933374239149167e+00 5.375114918767819328e-01 -8.374616949666393584e-01 -2.058950954487680285e+00 -7.515756858548625630e+00
1.000000000000000000e+01 6.466982565603414113e-01 2.251020399296823626e-01 8.695283420938177965e-01 8.395589977223223421e-01 1.567563858289779155e+01 2.506852055622166547e-03 4.708684019757680000e-02 3.195508236938732871e+00 3.969767845430904885e-04 1.420956431503747064e-01 1.153454675435483523e-04 2.627404213839668046e-05 3.305638901895946447e-04 -2.873514807921615066e+00 -4.940012818243055825e-01 -2.316240555419625882e-03 -9.623271569224303157e-01 -8.464292582278661698e-04 -6.872345881753299857e+00 -1.478507161625126010e+01 -5.199146647114945452e+00
2.000000000000000000e+01 6.462376559286708844e-01 2.245852742907358257e-01 8.696739204770678189e-01 8.395251682673922078e-01 1.567606346189589495e+01 4.334345725981979800e-04 1.881254912430046014e-02 2.623009655756902703e-03 6.362384712743640591e-05 1.415788775114281695e-01 3.023291570647401727e-05 7.555412791737659006e-06 9.431510791380048886e-05 -2.531990717924958556e+00 -1.323628563491920263e+00 -1.025060657240094031e+01 -2.641415125392075236e+00 -5.256277846650499880e-03 -1.931769288578290888e+00 -1.798055684789710229e+00 -1.809368344179783650e+00
3.000000000000000000e+01 6.463292484927484205e-01 2.247029647386754592e-01 8.696351274848979074e-01 8.395348534803006579e-01 1.567594237340575525e+01 1.577335827286141577e-04 1.247534468217047741e-02 3.195961258626152990e+00 2.796871695009972569e-05 1.416965679593678029e-01 8.560076463437482630e-06 2.129800116712488034e-06 2.677338222589753514e-05 -2.493021993258744295e+00 -1.013083183881291038e+00 1.752387729752410905e+01 -2.027059060481996244e+00 2.049315467214682211e-03 -3.112036293404889520e+00 -3.122922475276229459e+00 -3.105651187637818555e+00
4.000000000000000000e+01 6.463008984170114379e-01 2.246648814721358689e-01 8.696495470665697169e-01 8.395312534983607744e-01 1.567598747001018467e+01 5.388518323805645212e-05 1.456234158501091853e-03 6.710862821357466146e-04 3.813587868828349770e-07 1.416584846928282126e-01 5.859505208372084439e-06 1.470181823171046176e-06 1.832322220352011755e-05 -3.733468230462479109e+00 -7.466229969749028861e+00 -2.943701244814967666e+01 -1.493002760414073116e+01 -9.343733233725817029e-04 -1.317579350479646694e+00 -1.288373821372700068e+00 -1.318257206492951195e+00
5.000000000000000000e+01 6.463004443905574492e-01 2.246657350453880597e-01 8.696417249074085420e-01 8.395332063830324154e-01 1.567596303189731444e+01 2.128179654337278000e-05 2.155007025844923440e-03 6.245652681968749675e-05 8.353852408715667366e-07 1.416593382660804035e-01 1.962653952802817514e-06 4.827028484699624755e-07 6.114890666708561184e-06 -4.163254802436559210e+00 1.756448803941348169e+00 -1.064080480153113939e+01 3.514116138631192321e+00 2.700303358541165528e-05 -4.901631901371262146e+00 -4.991137368876838565e+00 -4.918100175126693507e+00


==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_midnode_p3.dev_from_mean.cnvg.dat <==
# nel(0) shkloc(1) shkmag(2) ul(3) ur(4) H(5) err_L1(6) err_L2(7) err_LInf(8) err_shkloc(9) err_shkmag(10) err_ul(11) err_ur(12) err_H(13) err_L1_slp(14) err_L2_slp(15) err_LInf_slp(16) err_shkloc_slp(17) err_shkmag_slp(18) err_ul_slp(19) err_ur_slp(20) err_H_slp(21)
2.000000000000000000e+00 8.000001472361273347e-01 4.809012087861297413e-02 8.836599537643149427e-01 8.421389125831157951e-01 1.562994069587906765e+01 4.044986419685858148e-01 5.514822437120602272e-01 2.338009961548673132e+00 1.536988674603290139e-01 3.491627590069468212e-02 1.401626620295359782e-02 2.606188902931849682e-03 4.602845090891349855e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 6.453573961747728349e-01 2.238072209906735166e-01 8.682342756511900461e-01 8.394863907540757175e-01 1.568139449711956424e+01 1.663646884821401439e-02 7.430971270920153082e-02 1.014313378421558554e-01 9.438836010254858522e-04 1.408008242113658604e-01 1.409411910171298743e-03 4.633292610822792312e-05 5.425350331583089769e-03 -4.603713705325373162e+00 -2.891691738765644892e+00 -4.526705720845194847e+00 -7.347281860589850666e+00 2.011684181808236715e+00 -3.313936864819450268e+00 -5.813760050360276210e+00 -3.084737684424767590e+00
6.000000000000000000e+00 6.470513441641050356e-01 2.256052876781824423e-01 8.688477477309406449e-01 8.400954747021106561e-01 1.567467522871708496e+01 5.675223097111970448e-03 6.486116130724864370e-02 3.225996783681558178e+00 7.500643883067148465e-04 1.425988908988747861e-01 7.959398304206999342e-04 5.627510219267106706e-04 1.293918070896182826e-03 -2.652478124170794427e+00 -3.353991694518872468e-01 8.532460863820169550e+00 -5.668645612835663261e-01 3.129599195524257471e-02 -1.409256202058145613e+00 6.158321370719974652e+00 -3.535218114856939930e+00
8.000000000000000000e+00 6.469339247346250765e-01 2.189111455233814785e-01 8.697799995971668974e-01 8.400827949318010468e-01 1.567470108533076889e+01 7.801142410938386243e-03 5.917408309730078780e-02 3.166496310461449859e+00 6.326449588267557544e-04 1.359047487440738222e-01 1.363120358055525116e-04 5.500712516171013533e-04 1.268061457212255050e-03 1.105944170726374187e+00 -3.189817990780107748e-01 -6.471126528691262259e-02 -5.917980019093691535e-01 -1.671340391726438279e-01 -6.133774480413343611e+00 -7.921757971186066394e-02 -7.016619638437544826e-02
1.000000000000000000e+01 6.464574937398342991e-01 2.214560727044735389e-01 8.697059207158390759e-01 8.395297504605819805e-01 1.567601155152009262e+01 2.393027000017924726e-03 2.953908137221296012e-02 3.195798033690826934e+00 1.562139640359783144e-04 1.384496759251658826e-01 6.223315447773103415e-05 2.973219601964949277e-06 4.240473211147843813e-05 -5.295743870586619551e+00 -3.113553932266093671e+00 4.127890138269758868e-02 -6.268084998081951298e+00 8.314219834568278844e-02 -3.513696658698314934e+00 -2.339481638950738329e+01 -1.522779672202023704e+01
2.000000000000000000e+01 6.462390874436784172e-01 2.243198147146894805e-01 8.696572525430099621e-01 8.395293297219122985e-01 1.567601188443157945e+01 3.792161978941990569e-04 1.860102325630872550e-02 3.104024204706234968e-03 6.219233211990360388e-05 1.413134179353818243e-01 1.356498164861719147e-05 3.393958271646901892e-06 4.273764359830067860e-05 -2.657744180446962368e+00 -6.672429735652168903e-01 -1.000782071366660020e+01 -1.328714800185427203e+00 2.953678164741410650e-02 -2.197796279616917037e+00 1.909428025890293201e-01 1.128209530812594903e-02
3.000000000000000000e+01 6.463263188398084003e-01 2.246386014051112157e-01 8.696426085408950346e-01 8.395329857755449154e-01 1.567596582525007065e+01 1.150845012156083625e-04 1.180111372624690833e-02 3.227855468230626634e+00 2.503906401007949256e-05 1.416322046258035594e-01 1.079020466310254278e-06 2.620953609699938625e-07 3.321537910494498647e-06 -2.940918490579619071e+00 -1.122224017033277566e+00 1.713309903828722724e+01 -2.243829445230448805e+00 5.557428624658445303e-03 -6.243294154525607098e+00 -6.316311043925662894e+00 -6.300547598686161876e+00
4.000000000000000000e+01 6.462638645509712898e-01 2.245966641303395739e-01 8.696474130681945969e-01 8.395317862763274075e-01 1.567598082157633321e+01 1.726318109217063793e-04 1.442662093948330303e-02 3.902810950862090067e-04 3.741522482703096841e-05 1.415902673510319176e-01 3.725506833252012484e-06 9.374038565379549937e-07 1.167478835206736676e-05 1.409522709547649688e+00 6.982752311463087391e-01 -3.135566015621263958e+01 1.396126402160148272e+00 -1.029413113211361148e-03 4.307356522729877568e+00 4.429910345095358082e+00 4.369419903890116252e+00


==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0008_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.87175702)
(  0.14285647,   0.87127526)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.14285647,   0.87313095)
(  0.26785690,   0.84747402)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26785690,   0.83572249)
(  0.39285657,   0.75535836)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.39285657,   0.75308432)
(  0.51785609,   0.61059936)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.51785609,   0.55749629)
(  0.64285691,   0.51656288)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64285691,   0.74362281)
(  0.75000116,   0.81536831)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75000116,   0.81690702)
(  0.87500014,   0.85226303)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87500014,   0.84100354)
(  1.00000000,   0.83938759)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.14285647,   0.00000000)
(  0.14285647,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26785690,   0.00000000)
(  0.26785690,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.39285657,   0.00000000)
(  0.39285657,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.51785609,   0.00000000)
(  0.51785609,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64285691,   0.00000000)
(  0.64285691,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75000116,   0.00000000)
(  0.75000116,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87500014,   0.00000000)
(  0.87500014,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0008_p2.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86824999)
(  0.00741000,   0.86845894)
(  0.01482000,   0.86865738)
(  0.02223000,   0.86884532)
(  0.02964000,   0.86902275)
(  0.03705000,   0.86918968)
(  0.04446000,   0.86934610)
(  0.05187000,   0.86949202)
(  0.05928000,   0.86962743)
(  0.06669000,   0.86975234)
(  0.07410000,   0.86986675)
(  0.08151000,   0.86997065)
(  0.08892000,   0.87006404)
(  0.09633000,   0.87014693)
(  0.10374000,   0.87021932)
(  0.11115000,   0.87028120)
(  0.11856000,   0.87033258)
(  0.12597000,   0.87037345)
(  0.13338000,   0.87040381)
(  0.14079000,   0.87042368)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.14079000,   0.86818995)
(  0.14736897,   0.86755178)
(  0.15394794,   0.86678673)
(  0.16052691,   0.86589480)
(  0.16710589,   0.86487598)
(  0.17368486,   0.86373028)
(  0.18026383,   0.86245769)
(  0.18684280,   0.86105822)
(  0.19342177,   0.85953186)
(  0.20000074,   0.85787862)
(  0.20657971,   0.85609850)
(  0.21315868,   0.85419149)
(  0.21973765,   0.85215760)
(  0.22631662,   0.84999683)
(  0.23289559,   0.84770917)
(  0.23947456,   0.84529463)
(  0.24605353,   0.84275320)
(  0.25263250,   0.84008489)
(  0.25921148,   0.83728969)
(  0.26579045,   0.83436761)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26579045,   0.83548024)
(  0.27236939,   0.83262173)
(  0.27894834,   0.82958957)
(  0.28552729,   0.82638375)
(  0.29210623,   0.82300428)
(  0.29868518,   0.81945116)
(  0.30526413,   0.81572438)
(  0.31184307,   0.81182395)
(  0.31842202,   0.80774986)
(  0.32500097,   0.80350212)
(  0.33157991,   0.79908073)
(  0.33815886,   0.79448568)
(  0.34473781,   0.78971698)
(  0.35131675,   0.78477462)
(  0.35789570,   0.77965861)
(  0.36447465,   0.77436895)
(  0.37105359,   0.76890563)
(  0.37763254,   0.76326866)
(  0.38421149,   0.75745804)
(  0.39079043,   0.75147376)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.39079043,   0.75302696)
(  0.39736939,   0.74710760)
(  0.40394835,   0.74107379)
(  0.41052731,   0.73492550)
(  0.41710627,   0.72866275)
(  0.42368522,   0.72228554)
(  0.43026418,   0.71579386)
(  0.43684314,   0.70918771)
(  0.44342210,   0.70246710)
(  0.45000106,   0.69563202)
(  0.45658002,   0.68868247)
(  0.46315897,   0.68161846)
(  0.46973793,   0.67443999)
(  0.47631689,   0.66714705)
(  0.48289585,   0.65973964)
(  0.48947481,   0.65221777)
(  0.49605377,   0.64458143)
(  0.50263272,   0.63683062)
(  0.50921168,   0.62896535)
(  0.51579064,   0.62098562)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.51579064,   0.62079885)
(  0.52271497,   0.61262184)
(  0.52963929,   0.60451896)
(  0.53656362,   0.59649023)
(  0.54348794,   0.58853564)
(  0.55041227,   0.58065520)
(  0.55733659,   0.57284889)
(  0.56426092,   0.56511673)
(  0.57118524,   0.55745871)
(  0.57810957,   0.54987484)
(  0.58503389,   0.54236510)
(  0.59195822,   0.53492951)
(  0.59888255,   0.52756806)
(  0.60580687,   0.52028075)
(  0.61273120,   0.51306759)
(  0.61965552,   0.50592856)
(  0.62657985,   0.49886368)
(  0.63350417,   0.49187294)
(  0.64042850,   0.48495635)
(  0.64735282,   0.47811390)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64735282,   0.74088641)
(  0.65284453,   0.74577452)
(  0.65833625,   0.75052098)
(  0.66382796,   0.75512579)
(  0.66931967,   0.75958894)
(  0.67481138,   0.76391044)
(  0.68030309,   0.76809028)
(  0.68579480,   0.77212846)
(  0.69128652,   0.77602499)
(  0.69677823,   0.77977987)
(  0.70226994,   0.78339309)
(  0.70776165,   0.78686465)
(  0.71325336,   0.79019456)
(  0.71874507,   0.79338282)
(  0.72423679,   0.79642942)
(  0.72972850,   0.79933436)
(  0.73522021,   0.80209765)
(  0.74071192,   0.80471928)
(  0.74620363,   0.80719926)
(  0.75169534,   0.80953759)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75169534,   0.80905316)
(  0.75818510,   0.81168633)
(  0.76467485,   0.81420169)
(  0.77116461,   0.81659925)
(  0.77765436,   0.81887901)
(  0.78414412,   0.82104098)
(  0.79063387,   0.82308514)
(  0.79712363,   0.82501150)
(  0.80361339,   0.82682006)
(  0.81010314,   0.82851082)
(  0.81659290,   0.83008378)
(  0.82308265,   0.83153895)
(  0.82957241,   0.83287631)
(  0.83606216,   0.83409587)
(  0.84255192,   0.83519763)
(  0.84904167,   0.83618159)
(  0.85553143,   0.83704775)
(  0.86202118,   0.83779611)
(  0.86851094,   0.83842667)
(  0.87500069,   0.83893943)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87500069,   0.83893372)
(  0.88157960,   0.83919276)
(  0.88815851,   0.83941979)
(  0.89473743,   0.83961482)
(  0.90131634,   0.83977784)
(  0.90789525,   0.83990885)
(  0.91447416,   0.84000786)
(  0.92105307,   0.84007487)
(  0.92763198,   0.84010987)
(  0.93421089,   0.84011287)
(  0.94078980,   0.84008386)
(  0.94736871,   0.84002284)
(  0.95394762,   0.83992982)
(  0.96052653,   0.83980479)
(  0.96710545,   0.83964776)
(  0.97368436,   0.83945872)
(  0.98026327,   0.83923768)
(  0.98684218,   0.83898464)
(  0.99342109,   0.83869958)
(  1.00000000,   0.83838253)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.14079000,   0.00000000)
(  0.14079000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26579045,   0.00000000)
(  0.26579045,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.39079043,   0.00000000)
(  0.39079043,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.51579064,   0.00000000)
(  0.51579064,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64735282,   0.00000000)
(  0.64735282,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75169534,   0.00000000)
(  0.75169534,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87500069,   0.00000000)
(  0.87500069,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0008_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.87022326)
(  0.00766367,   0.87012766)
(  0.01532734,   0.87005684)
(  0.02299101,   0.87000589)
(  0.03065469,   0.86996989)
(  0.03831836,   0.86994392)
(  0.04598203,   0.86992308)
(  0.05364570,   0.86990244)
(  0.06130937,   0.86987710)
(  0.06897304,   0.86984213)
(  0.07663672,   0.86979262)
(  0.08430039,   0.86972366)
(  0.09196406,   0.86963032)
(  0.09962773,   0.86950771)
(  0.10729140,   0.86935089)
(  0.11495507,   0.86915495)
(  0.12261875,   0.86891499)
(  0.13028242,   0.86862607)
(  0.13794609,   0.86828330)
(  0.14560976,   0.86788175)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.14560976,   0.86700064)
(  0.15218871,   0.86622392)
(  0.15876766,   0.86534501)
(  0.16534660,   0.86436169)
(  0.17192555,   0.86327174)
(  0.17850450,   0.86207293)
(  0.18508345,   0.86076303)
(  0.19166239,   0.85933984)
(  0.19824134,   0.85780111)
(  0.20482029,   0.85614464)
(  0.21139923,   0.85436819)
(  0.21797818,   0.85246954)
(  0.22455713,   0.85044648)
(  0.23113608,   0.84829677)
(  0.23771502,   0.84601819)
(  0.24429397,   0.84360852)
(  0.25087292,   0.84106554)
(  0.25745187,   0.83838702)
(  0.26403081,   0.83557074)
(  0.27060976,   0.83261447)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.27060976,   0.83267191)
(  0.27718869,   0.82960363)
(  0.28376762,   0.82638581)
(  0.29034655,   0.82301803)
(  0.29692548,   0.81949985)
(  0.30350441,   0.81583086)
(  0.31008334,   0.81201062)
(  0.31666227,   0.80803873)
(  0.32324120,   0.80391475)
(  0.32982013,   0.79963825)
(  0.33639906,   0.79520882)
(  0.34297799,   0.79062604)
(  0.34955692,   0.78588947)
(  0.35613585,   0.78099869)
(  0.36271478,   0.77595329)
(  0.36929371,   0.77075283)
(  0.37587264,   0.76539689)
(  0.38245157,   0.75988505)
(  0.38903050,   0.75421688)
(  0.39560942,   0.74839197)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.39560942,   0.74835191)
(  0.40218835,   0.74242298)
(  0.40876728,   0.73632980)
(  0.41534621,   0.73008074)
(  0.42192515,   0.72368417)
(  0.42850408,   0.71714846)
(  0.43508301,   0.71048198)
(  0.44166194,   0.70369311)
(  0.44824087,   0.69679022)
(  0.45481980,   0.68978168)
(  0.46139873,   0.68267585)
(  0.46797766,   0.67548112)
(  0.47455659,   0.66820585)
(  0.48113552,   0.66085841)
(  0.48771445,   0.65344718)
(  0.49429338,   0.64598053)
(  0.50087231,   0.63846683)
(  0.50745124,   0.63091445)
(  0.51403017,   0.62333176)
(  0.52060910,   0.61572714)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52060910,   0.60314462)
(  0.52718806,   0.60128276)
(  0.53376702,   0.59802186)
(  0.54034598,   0.59352480)
(  0.54692494,   0.58795441)
(  0.55350390,   0.58147357)
(  0.56008287,   0.57424513)
(  0.56666183,   0.56643195)
(  0.57324079,   0.55819687)
(  0.57981975,   0.54970277)
(  0.58639871,   0.54111249)
(  0.59297767,   0.53258890)
(  0.59955664,   0.52429485)
(  0.60613560,   0.51639320)
(  0.61271456,   0.50904680)
(  0.61929352,   0.50241851)
(  0.62587248,   0.49667119)
(  0.63245144,   0.49196770)
(  0.63903041,   0.48847089)
(  0.64560937,   0.48634362)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64560937,   0.74033674)
(  0.65113463,   0.74541349)
(  0.65665990,   0.75029926)
(  0.66218517,   0.75499954)
(  0.66771043,   0.75951980)
(  0.67323570,   0.76386552)
(  0.67876096,   0.76804217)
(  0.68428623,   0.77205525)
(  0.68981150,   0.77591021)
(  0.69533676,   0.77961254)
(  0.70086203,   0.78316772)
(  0.70638729,   0.78658122)
(  0.71191256,   0.78985853)
(  0.71743783,   0.79300511)
(  0.72296309,   0.79602646)
(  0.72848836,   0.79892804)
(  0.73401363,   0.80171533)
(  0.73953889,   0.80439381)
(  0.74506416,   0.80696896)
(  0.75058942,   0.80944626)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75058942,   0.80937739)
(  0.75713738,   0.81212009)
(  0.76368533,   0.81471885)
(  0.77023328,   0.81717575)
(  0.77678124,   0.81949287)
(  0.78332919,   0.82167229)
(  0.78987714,   0.82371607)
(  0.79642510,   0.82562631)
(  0.80297305,   0.82740508)
(  0.80952100,   0.82905445)
(  0.81606896,   0.83057651)
(  0.82261691,   0.83197333)
(  0.82916486,   0.83324698)
(  0.83571282,   0.83439955)
(  0.84226077,   0.83543312)
(  0.84880872,   0.83634975)
(  0.85535668,   0.83715153)
(  0.86190463,   0.83784054)
(  0.86845258,   0.83841885)
(  0.87500054,   0.83888854)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87500054,   0.83926899)
(  0.88157946,   0.83956048)
(  0.88815838,   0.83976138)
(  0.89473730,   0.83988299)
(  0.90131621,   0.83993660)
(  0.90789513,   0.83993349)
(  0.91447405,   0.83988496)
(  0.92105297,   0.83980231)
(  0.92763189,   0.83969682)
(  0.93421081,   0.83957978)
(  0.94078973,   0.83946249)
(  0.94736865,   0.83935623)
(  0.95394757,   0.83927231)
(  0.96052649,   0.83922200)
(  0.96710540,   0.83921661)
(  0.97368432,   0.83926742)
(  0.98026324,   0.83938573)
(  0.98684216,   0.83958282)
(  0.99342108,   0.83987000)
(  1.00000000,   0.84025854)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.14560976,   0.00000000)
(  0.14560976,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.27060976,   0.00000000)
(  0.27060976,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.39560942,   0.00000000)
(  0.39560942,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52060910,   0.00000000)
(  0.52060910,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64560937,   0.00000000)
(  0.64560937,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75058942,   0.00000000)
(  0.75058942,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87500054,   0.00000000)
(  0.87500054,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0016_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86992894)
(  0.06250379,   0.86992894)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06250379,   0.87051692)
(  0.12629248,   0.86985720)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.12629248,   0.87010092)
(  0.18879346,   0.86323711)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18879346,   0.86100095)
(  0.25129316,   0.84359968)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25129316,   0.84140296)
(  0.31379245,   0.81141886)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31379245,   0.80982426)
(  0.37533364,   0.76598483)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.37533364,   0.76567935)
(  0.43705705,   0.70700608)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.43705705,   0.70851469)
(  0.49955650,   0.63636889)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49955650,   0.63586968)
(  0.56205571,   0.56777522)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.56205571,   0.53371737)
(  0.64715843,   0.50360085)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64715843,   0.74126574)
(  0.69928856,   0.78227463)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.69928856,   0.78191922)
(  0.75361838,   0.81137984)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75361838,   0.81095553)
(  0.81249961,   0.83137010)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81249961,   0.83049599)
(  0.87499955,   0.84144612)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87499955,   0.83873478)
(  0.93749978,   0.84059617)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.93749978,   0.83946148)
(  1.00000000,   0.83946148)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06250379,   0.00000000)
(  0.06250379,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.12629248,   0.00000000)
(  0.12629248,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18879346,   0.00000000)
(  0.18879346,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25129316,   0.00000000)
(  0.25129316,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31379245,   0.00000000)
(  0.31379245,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.37533364,   0.00000000)
(  0.37533364,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.43705705,   0.00000000)
(  0.43705705,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49955650,   0.00000000)
(  0.49955650,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.56205571,   0.00000000)
(  0.56205571,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64715843,   0.00000000)
(  0.64715843,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.69928856,   0.00000000)
(  0.69928856,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75361838,   0.00000000)
(  0.75361838,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81249961,   0.00000000)
(  0.81249961,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87499955,   0.00000000)
(  0.87499955,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.93749978,   0.00000000)
(  0.93749978,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0016_p2.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86974033)
(  0.00329000,   0.86974033)
(  0.00658001,   0.86974033)
(  0.00987001,   0.86974033)
(  0.01316002,   0.86974033)
(  0.01645002,   0.86974033)
(  0.01974002,   0.86974033)
(  0.02303003,   0.86974033)
(  0.02632003,   0.86974033)
(  0.02961004,   0.86974033)
(  0.03290004,   0.86974033)
(  0.03619004,   0.86974033)
(  0.03948005,   0.86974033)
(  0.04277005,   0.86974033)
(  0.04606006,   0.86974033)
(  0.04935006,   0.86974033)
(  0.05264006,   0.86974033)
(  0.05593007,   0.86974033)
(  0.05922007,   0.86974033)
(  0.06251008,   0.86974033)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06251008,   0.86940251)
(  0.06620452,   0.86946353)
(  0.06989897,   0.86951545)
(  0.07359341,   0.86955827)
(  0.07728786,   0.86959199)
(  0.08098231,   0.86961660)
(  0.08467675,   0.86963212)
(  0.08837120,   0.86963853)
(  0.09206564,   0.86963585)
(  0.09576009,   0.86962406)
(  0.09945454,   0.86960318)
(  0.10314898,   0.86957319)
(  0.10684343,   0.86953410)
(  0.11053787,   0.86948591)
(  0.11423232,   0.86942862)
(  0.11792676,   0.86936223)
(  0.12162121,   0.86928674)
(  0.12531566,   0.86920215)
(  0.12901010,   0.86910846)
(  0.13270455,   0.86900567)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.13270455,   0.86831623)
(  0.13599405,   0.86805102)
(  0.13928355,   0.86775804)
(  0.14257305,   0.86743728)
(  0.14586255,   0.86708876)
(  0.14915206,   0.86671247)
(  0.15244156,   0.86630841)
(  0.15573106,   0.86587658)
(  0.15902056,   0.86541698)
(  0.16231006,   0.86492961)
(  0.16559956,   0.86441447)
(  0.16888907,   0.86387156)
(  0.17217857,   0.86330089)
(  0.17546807,   0.86270244)
(  0.17875757,   0.86207622)
(  0.18204707,   0.86142224)
(  0.18533657,   0.86074048)
(  0.18862607,   0.86003095)
(  0.19191558,   0.85929366)
(  0.19520508,   0.85852859)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19520508,   0.85863414)
(  0.19849490,   0.85785415)
(  0.20178472,   0.85704161)
(  0.20507455,   0.85619652)
(  0.20836437,   0.85531888)
(  0.21165419,   0.85440869)
(  0.21494402,   0.85346595)
(  0.21823384,   0.85249066)
(  0.22152366,   0.85148282)
(  0.22481349,   0.85044243)
(  0.22810331,   0.84936949)
(  0.23139314,   0.84826400)
(  0.23468296,   0.84712596)
(  0.23797278,   0.84595537)
(  0.24126261,   0.84475224)
(  0.24455243,   0.84351655)
(  0.24784225,   0.84224831)
(  0.25113208,   0.84094752)
(  0.25442190,   0.83961419)
(  0.25771172,   0.83824830)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25771172,   0.83841171)
(  0.26100116,   0.83703697)
(  0.26429060,   0.83562394)
(  0.26758004,   0.83417260)
(  0.27086948,   0.83268297)
(  0.27415892,   0.83115504)
(  0.27744836,   0.82958881)
(  0.28073780,   0.82798428)
(  0.28402724,   0.82634145)
(  0.28731668,   0.82466033)
(  0.29060612,   0.82294091)
(  0.29389556,   0.82118318)
(  0.29718500,   0.81938716)
(  0.30047444,   0.81755285)
(  0.30376388,   0.81568023)
(  0.30705332,   0.81376931)
(  0.31034276,   0.81182010)
(  0.31363220,   0.80983259)
(  0.31692164,   0.80780678)
(  0.32021108,   0.80574267)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.32021108,   0.80593237)
(  0.32350085,   0.80386121)
(  0.32679061,   0.80174874)
(  0.33008038,   0.79959497)
(  0.33337014,   0.79739989)
(  0.33665991,   0.79516351)
(  0.33994967,   0.79288582)
(  0.34323944,   0.79056683)
(  0.34652921,   0.78820653)
(  0.34981897,   0.78580493)
(  0.35310874,   0.78336202)
(  0.35639850,   0.78087781)
(  0.35968827,   0.77835229)
(  0.36297804,   0.77578546)
(  0.36626780,   0.77317733)
(  0.36955757,   0.77052790)
(  0.37284733,   0.76783716)
(  0.37613710,   0.76510511)
(  0.37942686,   0.76233176)
(  0.38271663,   0.75951711)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.38271663,   0.75969715)
(  0.38600787,   0.75687398)
(  0.38929911,   0.75401461)
(  0.39259035,   0.75111903)
(  0.39588159,   0.74818725)
(  0.39917282,   0.74521927)
(  0.40246406,   0.74221508)
(  0.40575530,   0.73917470)
(  0.40904654,   0.73609811)
(  0.41233778,   0.73298531)
(  0.41562902,   0.72983632)
(  0.41892026,   0.72665112)
(  0.42221149,   0.72342972)
(  0.42550273,   0.72017211)
(  0.42879397,   0.71687831)
(  0.43208521,   0.71354830)
(  0.43537645,   0.71018208)
(  0.43866769,   0.70677967)
(  0.44195893,   0.70334105)
(  0.44525017,   0.69986623)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.44525017,   0.70000803)
(  0.44854092,   0.69652966)
(  0.45183167,   0.69303167)
(  0.45512242,   0.68951404)
(  0.45841317,   0.68597679)
(  0.46170392,   0.68241990)
(  0.46499468,   0.67884339)
(  0.46828543,   0.67524724)
(  0.47157618,   0.67163147)
(  0.47486693,   0.66799607)
(  0.47815768,   0.66434103)
(  0.48144843,   0.66066637)
(  0.48473919,   0.65697208)
(  0.48802994,   0.65325815)
(  0.49132069,   0.64952460)
(  0.49461144,   0.64577142)
(  0.49790219,   0.64199860)
(  0.50119295,   0.63820616)
(  0.50448370,   0.63439409)
(  0.50777445,   0.63056239)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.50777445,   0.63057120)
(  0.51106391,   0.62674865)
(  0.51435336,   0.62293003)
(  0.51764282,   0.61911535)
(  0.52093228,   0.61530462)
(  0.52422174,   0.61149782)
(  0.52751119,   0.60769496)
(  0.53080065,   0.60389604)
(  0.53409011,   0.60010107)
(  0.53737957,   0.59631003)
(  0.54066902,   0.59252293)
(  0.54395848,   0.58873977)
(  0.54724794,   0.58496055)
(  0.55053740,   0.58118527)
(  0.55382685,   0.57741394)
(  0.55711631,   0.57364654)
(  0.56040577,   0.56988308)
(  0.56369523,   0.56612356)
(  0.56698468,   0.56236798)
(  0.57027414,   0.55861634)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.57027414,   0.55854146)
(  0.57426898,   0.55401866)
(  0.57826382,   0.54953398)
(  0.58225867,   0.54508741)
(  0.58625351,   0.54067894)
(  0.59024835,   0.53630859)
(  0.59424319,   0.53197635)
(  0.59823803,   0.52768222)
(  0.60223288,   0.52342620)
(  0.60622772,   0.51920830)
(  0.61022256,   0.51502850)
(  0.61421740,   0.51088682)
(  0.61821225,   0.50678324)
(  0.62220709,   0.50271778)
(  0.62620193,   0.49869043)
(  0.63019677,   0.49470119)
(  0.63419161,   0.49075006)
(  0.63818646,   0.48683704)
(  0.64218130,   0.48296213)
(  0.64617614,   0.47912533)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64617614,   0.74048740)
(  0.64891939,   0.74301441)
(  0.65166264,   0.74549900)
(  0.65440590,   0.74794116)
(  0.65714915,   0.75034089)
(  0.65989240,   0.75269820)
(  0.66263565,   0.75501309)
(  0.66537891,   0.75728555)
(  0.66812216,   0.75951558)
(  0.67086541,   0.76170319)
(  0.67360866,   0.76384837)
(  0.67635191,   0.76595113)
(  0.67909517,   0.76801147)
(  0.68183842,   0.77002937)
(  0.68458167,   0.77200486)
(  0.68732492,   0.77393792)
(  0.69006818,   0.77582855)
(  0.69281143,   0.77767676)
(  0.69555468,   0.77948254)
(  0.69829793,   0.78124590)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.69829793,   0.78121585)
(  0.70117997,   0.78303925)
(  0.70406200,   0.78482995)
(  0.70694403,   0.78658795)
(  0.70982607,   0.78831327)
(  0.71270810,   0.79000589)
(  0.71559013,   0.79166582)
(  0.71847217,   0.79329305)
(  0.72135420,   0.79488759)
(  0.72423623,   0.79644944)
(  0.72711827,   0.79797860)
(  0.73000030,   0.79947506)
(  0.73288233,   0.80093883)
(  0.73576437,   0.80236991)
(  0.73864640,   0.80376829)
(  0.74152843,   0.80513398)
(  0.74441047,   0.80646698)
(  0.74729250,   0.80776728)
(  0.75017453,   0.80903489)
(  0.75305657,   0.81026981)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.75305657,   0.81017384)
(  0.75619737,   0.81147505)
(  0.75933818,   0.81274563)
(  0.76247899,   0.81398557)
(  0.76561980,   0.81519488)
(  0.76876061,   0.81637355)
(  0.77190142,   0.81752159)
(  0.77504222,   0.81863899)
(  0.77818303,   0.81972576)
(  0.78132384,   0.82078189)
(  0.78446465,   0.82180739)
(  0.78760546,   0.82280225)
(  0.79074626,   0.82376648)
(  0.79388707,   0.82470007)
(  0.79702788,   0.82560302)
(  0.80016869,   0.82647534)
(  0.80330950,   0.82731703)
(  0.80645030,   0.82812808)
(  0.80959111,   0.82890849)
(  0.81273192,   0.82965827)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.81273192,   0.82956006)
(  0.81602117,   0.83030331)
(  0.81931042,   0.83101786)
(  0.82259966,   0.83170372)
(  0.82588891,   0.83236089)
(  0.82917816,   0.83298937)
(  0.83246741,   0.83358916)
(  0.83575665,   0.83416026)
(  0.83904590,   0.83470266)
(  0.84233515,   0.83521638)
(  0.84562439,   0.83570140)
(  0.84891364,   0.83615773)
(  0.85220289,   0.83658538)
(  0.85549214,   0.83698433)
(  0.85878138,   0.83735459)
(  0.86207063,   0.83769616)
(  0.86535988,   0.83800903)
(  0.86864913,   0.83829322)
(  0.87193837,   0.83854871)
(  0.87522762,   0.83877552)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87522762,   0.83898394)
(  0.87851667,   0.83912480)
(  0.88180573,   0.83924969)
(  0.88509478,   0.83935863)
(  0.88838384,   0.83945161)
(  0.89167289,   0.83952863)
(  0.89496194,   0.83958970)
(  0.89825100,   0.83963481)
(  0.90154005,   0.83966396)
(  0.90482910,   0.83967716)
(  0.90811816,   0.83967440)
(  0.91140721,   0.83965568)
(  0.91469627,   0.83962100)
(  0.91798532,   0.83957037)
(  0.92127437,   0.83950378)
(  0.92456343,   0.83942124)
(  0.92785248,   0.83932273)
(  0.93114153,   0.83920827)
(  0.93443059,   0.83907786)
(  0.93771964,   0.83893148)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.93771964,   0.83950859)
(  0.94099756,   0.83950859)
(  0.94427547,   0.83950859)
(  0.94755338,   0.83950859)
(  0.95083130,   0.83950859)
(  0.95410921,   0.83950859)
(  0.95738712,   0.83950859)
(  0.96066504,   0.83950859)
(  0.96394295,   0.83950859)
(  0.96722086,   0.83950859)
(  0.97049878,   0.83950859)
(  0.97377669,   0.83950859)
(  0.97705460,   0.83950859)
(  0.98033252,   0.83950859)
(  0.98361043,   0.83950859)
(  0.98688835,   0.83950859)
(  0.99016626,   0.83950859)
(  0.99344417,   0.83950859)
(  0.99672209,   0.83950859)
(  1.00000000,   0.83950859)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06251008,   0.00000000)
(  0.06251008,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.13270455,   0.00000000)
(  0.13270455,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19520508,   0.00000000)
(  0.19520508,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25771172,   0.00000000)
(  0.25771172,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.32021108,   0.00000000)
(  0.32021108,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.38271663,   0.00000000)
(  0.38271663,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.44525017,   0.00000000)
(  0.44525017,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.50777445,   0.00000000)
(  0.50777445,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.57027414,   0.00000000)
(  0.57027414,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64617614,   0.00000000)
(  0.64617614,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.69829793,   0.00000000)
(  0.69829793,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.75305657,   0.00000000)
(  0.75305657,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.81273192,   0.00000000)
(  0.81273192,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87522762,   0.00000000)
(  0.87522762,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.93771964,   0.00000000)
(  0.93771964,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0032_p1.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86962012)
(  0.03125095,   0.86962012)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03125095,   0.86962012)
(  0.06598918,   0.86962012)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06598918,   0.86962012)
(  0.09723984,   0.86962012)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.09723984,   0.87002393)
(  0.12849062,   0.86953947)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.12849062,   0.86907172)
(  0.15974088,   0.86622041)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.15974088,   0.86573601)
(  0.19099081,   0.86043235)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19099081,   0.85994573)
(  0.22224087,   0.85202050)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22224087,   0.85155015)
(  0.25348955,   0.84078187)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25348955,   0.84035103)
(  0.28470141,   0.82650216)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.28470141,   0.82613138)
(  0.31424250,   0.80993343)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31424250,   0.80969887)
(  0.34328081,   0.79068279)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.34328081,   0.79056376)
(  0.37210186,   0.76856547)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.37210186,   0.76857359)
(  0.40092370,   0.74348607)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40092370,   0.74363659)
(  0.42999647,   0.71538147)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.42999647,   0.71569318)
(  0.45959093,   0.68425787)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.45959093,   0.68475898)
(  0.48988483,   0.65028431)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.48988483,   0.65095660)
(  0.52104439,   0.61543812)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52104439,   0.61465350)
(  0.55229321,   0.57922089)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55229321,   0.57853216)
(  0.58353732,   0.54387937)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.58353732,   0.54325710)
(  0.61478659,   0.51032016)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.61478659,   0.50040607)
(  0.64603601,   0.48829800)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64603601,   0.74067047)
(  0.67593236,   0.76610088)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.67593236,   0.76591071)
(  0.70663679,   0.78699155)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70663679,   0.78679538)
(  0.73788807,   0.80400305)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.73788807,   0.80375975)
(  0.76913692,   0.81730267)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76913692,   0.81700790)
(  0.80038563,   0.82732506)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.80038563,   0.82697814)
(  0.83163476,   0.83439050)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.83163476,   0.83399586)
(  0.86289042,   0.83873051)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.86289042,   0.83829331)
(  0.89414215,   0.84048667)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.89414215,   0.83962745)
(  0.92539272,   0.83953860)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.92539272,   0.83953860)
(  0.96874964,   0.83953860)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96874964,   0.83953860)
(  1.00000000,   0.83953860)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03125095,   0.00000000)
(  0.03125095,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06598918,   0.00000000)
(  0.06598918,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.09723984,   0.00000000)
(  0.09723984,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.12849062,   0.00000000)
(  0.12849062,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.15974088,   0.00000000)
(  0.15974088,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19099081,   0.00000000)
(  0.19099081,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22224087,   0.00000000)
(  0.22224087,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25348955,   0.00000000)
(  0.25348955,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.28470141,   0.00000000)
(  0.28470141,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31424250,   0.00000000)
(  0.31424250,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.34328081,   0.00000000)
(  0.34328081,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.37210186,   0.00000000)
(  0.37210186,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40092370,   0.00000000)
(  0.40092370,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.42999647,   0.00000000)
(  0.42999647,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.45959093,   0.00000000)
(  0.45959093,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.48988483,   0.00000000)
(  0.48988483,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52104439,   0.00000000)
(  0.52104439,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55229321,   0.00000000)
(  0.55229321,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.58353732,   0.00000000)
(  0.58353732,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.61478659,   0.00000000)
(  0.61478659,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64603601,   0.00000000)
(  0.64603601,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.67593236,   0.00000000)
(  0.67593236,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70663679,   0.00000000)
(  0.70663679,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.73788807,   0.00000000)
(  0.73788807,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76913692,   0.00000000)
(  0.76913692,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.80038563,   0.00000000)
(  0.80038563,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.83163476,   0.00000000)
(  0.83163476,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.86289042,   0.00000000)
(  0.86289042,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.89414215,   0.00000000)
(  0.89414215,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.92539272,   0.00000000)
(  0.92539272,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96874964,   0.00000000)
(  0.96874964,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0032_p2.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86963794)
(  0.00184357,   0.86963794)
(  0.00368713,   0.86963794)
(  0.00553070,   0.86963794)
(  0.00737426,   0.86963794)
(  0.00921783,   0.86963794)
(  0.01106139,   0.86963794)
(  0.01290496,   0.86963794)
(  0.01474853,   0.86963794)
(  0.01659209,   0.86963794)
(  0.01843566,   0.86963794)
(  0.02027922,   0.86963794)
(  0.02212279,   0.86963794)
(  0.02396635,   0.86963794)
(  0.02580992,   0.86963794)
(  0.02765349,   0.86963794)
(  0.02949705,   0.86963794)
(  0.03134062,   0.86963794)
(  0.03318418,   0.86963794)
(  0.03502775,   0.86963794)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03502775,   0.86963794)
(  0.03667258,   0.86963794)
(  0.03831742,   0.86963794)
(  0.03996225,   0.86963794)
(  0.04160708,   0.86963794)
(  0.04325191,   0.86963794)
(  0.04489675,   0.86963794)
(  0.04654158,   0.86963794)
(  0.04818641,   0.86963794)
(  0.04983125,   0.86963794)
(  0.05147608,   0.86963794)
(  0.05312091,   0.86963794)
(  0.05476574,   0.86963794)
(  0.05641058,   0.86963794)
(  0.05805541,   0.86963794)
(  0.05970024,   0.86963794)
(  0.06134508,   0.86963794)
(  0.06298991,   0.86963794)
(  0.06463474,   0.86963794)
(  0.06627957,   0.86963794)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06627957,   0.86963794)
(  0.06792426,   0.86963794)
(  0.06956895,   0.86963794)
(  0.07121364,   0.86963794)
(  0.07285833,   0.86963794)
(  0.07450302,   0.86963794)
(  0.07614771,   0.86963794)
(  0.07779240,   0.86963794)
(  0.07943709,   0.86963794)
(  0.08108178,   0.86963794)
(  0.08272647,   0.86963794)
(  0.08437116,   0.86963794)
(  0.08601585,   0.86963794)
(  0.08766054,   0.86963794)
(  0.08930523,   0.86963794)
(  0.09094992,   0.86963794)
(  0.09259461,   0.86963794)
(  0.09423930,   0.86963794)
(  0.09588399,   0.86963794)
(  0.09752868,   0.86963794)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.09752868,   0.86963616)
(  0.09917356,   0.86964282)
(  0.10081844,   0.86964310)
(  0.10246333,   0.86963698)
(  0.10410821,   0.86962448)
(  0.10575309,   0.86960558)
(  0.10739798,   0.86958029)
(  0.10904286,   0.86954862)
(  0.11068774,   0.86951055)
(  0.11233263,   0.86946610)
(  0.11397751,   0.86941525)
(  0.11562239,   0.86935802)
(  0.11726727,   0.86929439)
(  0.11891216,   0.86922437)
(  0.12055704,   0.86914797)
(  0.12220192,   0.86906517)
(  0.12384681,   0.86897598)
(  0.12549169,   0.86888041)
(  0.12713657,   0.86877844)
(  0.12878146,   0.86867008)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.12878146,   0.86866876)
(  0.13042634,   0.86855332)
(  0.13207122,   0.86843124)
(  0.13371609,   0.86830251)
(  0.13536097,   0.86816714)
(  0.13700585,   0.86802512)
(  0.13865073,   0.86787646)
(  0.14029561,   0.86772116)
(  0.14194049,   0.86755921)
(  0.14358537,   0.86739061)
(  0.14523025,   0.86721537)
(  0.14687513,   0.86703349)
(  0.14852001,   0.86684497)
(  0.15016489,   0.86664980)
(  0.15180977,   0.86644798)
(  0.15345465,   0.86623952)
(  0.15509953,   0.86602442)
(  0.15674440,   0.86580267)
(  0.15838928,   0.86557428)
(  0.16003416,   0.86533924)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.16003416,   0.86534846)
(  0.16167908,   0.86510774)
(  0.16332400,   0.86486000)
(  0.16496891,   0.86460522)
(  0.16661383,   0.86434341)
(  0.16825875,   0.86407457)
(  0.16990367,   0.86379870)
(  0.17154858,   0.86351579)
(  0.17319350,   0.86322586)
(  0.17483842,   0.86292889)
(  0.17648333,   0.86262489)
(  0.17812825,   0.86231385)
(  0.17977317,   0.86199579)
(  0.18141809,   0.86167069)
(  0.18306300,   0.86133856)
(  0.18470792,   0.86099940)
(  0.18635284,   0.86065321)
(  0.18799775,   0.86029999)
(  0.18964267,   0.85993973)
(  0.19128759,   0.85957244)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.19128759,   0.85958644)
(  0.19293211,   0.85921380)
(  0.19457664,   0.85883360)
(  0.19622116,   0.85844583)
(  0.19786569,   0.85805048)
(  0.19951021,   0.85764756)
(  0.20115474,   0.85723707)
(  0.20279926,   0.85681901)
(  0.20444379,   0.85639337)
(  0.20608831,   0.85596017)
(  0.20773283,   0.85551939)
(  0.20937736,   0.85507104)
(  0.21102188,   0.85461512)
(  0.21266641,   0.85415162)
(  0.21431093,   0.85368055)
(  0.21595546,   0.85320192)
(  0.21759998,   0.85271571)
(  0.21924451,   0.85222192)
(  0.22088903,   0.85172057)
(  0.22253355,   0.85121164)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.22253355,   0.85122970)
(  0.22417716,   0.85071573)
(  0.22582076,   0.85019355)
(  0.22746436,   0.84966314)
(  0.22910796,   0.84912452)
(  0.23075156,   0.84857768)
(  0.23239517,   0.84802261)
(  0.23403877,   0.84745933)
(  0.23568237,   0.84688783)
(  0.23732597,   0.84630812)
(  0.23896957,   0.84572018)
(  0.24061317,   0.84512403)
(  0.24225678,   0.84451965)
(  0.24390038,   0.84390706)
(  0.24554398,   0.84328625)
(  0.24718758,   0.84265722)
(  0.24883118,   0.84201997)
(  0.25047478,   0.84137451)
(  0.25211839,   0.84072082)
(  0.25376199,   0.84005892)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25376199,   0.84007998)
(  0.25539427,   0.83941733)
(  0.25702656,   0.83874588)
(  0.25865884,   0.83806565)
(  0.26029113,   0.83737663)
(  0.26192341,   0.83667882)
(  0.26355570,   0.83597223)
(  0.26518798,   0.83525684)
(  0.26682027,   0.83453266)
(  0.26845255,   0.83379970)
(  0.27008484,   0.83305795)
(  0.27171712,   0.83230741)
(  0.27334941,   0.83154808)
(  0.27498169,   0.83077996)
(  0.27661398,   0.83000305)
(  0.27824626,   0.82921736)
(  0.27987854,   0.82842287)
(  0.28151083,   0.82761960)
(  0.28314311,   0.82680754)
(  0.28477540,   0.82598668)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.28477540,   0.82600896)
(  0.28636218,   0.82520577)
(  0.28794896,   0.82439370)
(  0.28953574,   0.82357275)
(  0.29112252,   0.82274293)
(  0.29270930,   0.82190423)
(  0.29429608,   0.82105666)
(  0.29588286,   0.82020021)
(  0.29746965,   0.81933488)
(  0.29905643,   0.81846068)
(  0.30064321,   0.81757760)
(  0.30222999,   0.81668565)
(  0.30381677,   0.81578482)
(  0.30540355,   0.81487512)
(  0.30699033,   0.81395654)
(  0.30857711,   0.81302908)
(  0.31016389,   0.81209275)
(  0.31175067,   0.81114754)
(  0.31333745,   0.81019346)
(  0.31492423,   0.80923050)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31492423,   0.80925182)
(  0.31648447,   0.80829972)
(  0.31804471,   0.80733868)
(  0.31960495,   0.80636869)
(  0.32116520,   0.80538975)
(  0.32272544,   0.80440186)
(  0.32428568,   0.80340502)
(  0.32584592,   0.80239924)
(  0.32740616,   0.80138450)
(  0.32896640,   0.80036081)
(  0.33052664,   0.79932818)
(  0.33208688,   0.79828659)
(  0.33364712,   0.79723606)
(  0.33520736,   0.79617658)
(  0.33676760,   0.79510815)
(  0.33832784,   0.79403077)
(  0.33988808,   0.79294444)
(  0.34144832,   0.79184916)
(  0.34300856,   0.79074493)
(  0.34456880,   0.78963175)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.34456880,   0.78965169)
(  0.34611427,   0.78854380)
(  0.34765975,   0.78742706)
(  0.34920522,   0.78630148)
(  0.35075069,   0.78516706)
(  0.35229616,   0.78402380)
(  0.35384163,   0.78287169)
(  0.35538711,   0.78171075)
(  0.35693258,   0.78054096)
(  0.35847805,   0.77936233)
(  0.36002352,   0.77817486)
(  0.36156899,   0.77697855)
(  0.36311447,   0.77577339)
(  0.36465994,   0.77455940)
(  0.36620541,   0.77333656)
(  0.36775088,   0.77210488)
(  0.36929635,   0.77086436)
(  0.37084182,   0.76961500)
(  0.37238730,   0.76835679)
(  0.37393277,   0.76708975)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.37393277,   0.76710780)
(  0.37547042,   0.76584201)
(  0.37700807,   0.76456782)
(  0.37854573,   0.76328523)
(  0.38008338,   0.76199425)
(  0.38162103,   0.76069488)
(  0.38315868,   0.75938710)
(  0.38469634,   0.75807093)
(  0.38623399,   0.75674636)
(  0.38777164,   0.75541340)
(  0.38930929,   0.75407204)
(  0.39084695,   0.75272228)
(  0.39238460,   0.75136413)
(  0.39392225,   0.74999757)
(  0.39545990,   0.74862263)
(  0.39699755,   0.74723928)
(  0.39853521,   0.74584754)
(  0.40007286,   0.74444740)
(  0.40161051,   0.74303887)
(  0.40314816,   0.74162194)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40314816,   0.74163759)
(  0.40468547,   0.74021613)
(  0.40622278,   0.73878715)
(  0.40776009,   0.73735064)
(  0.40929740,   0.73590661)
(  0.41083471,   0.73445505)
(  0.41237202,   0.73299596)
(  0.41390933,   0.73152935)
(  0.41544664,   0.73005521)
(  0.41698395,   0.72857355)
(  0.41852126,   0.72708436)
(  0.42005857,   0.72558764)
(  0.42159588,   0.72408340)
(  0.42313318,   0.72257164)
(  0.42467049,   0.72105234)
(  0.42620780,   0.71952553)
(  0.42774511,   0.71799118)
(  0.42928242,   0.71644931)
(  0.43081973,   0.71489991)
(  0.43235704,   0.71334299)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.43235704,   0.71335591)
(  0.43390120,   0.71178784)
(  0.43544536,   0.71021362)
(  0.43698951,   0.70863324)
(  0.43853367,   0.70704670)
(  0.44007783,   0.70545400)
(  0.44162199,   0.70385514)
(  0.44316614,   0.70225012)
(  0.44471030,   0.70063895)
(  0.44625446,   0.69902161)
(  0.44779862,   0.69739812)
(  0.44934277,   0.69576847)
(  0.45088693,   0.69413267)
(  0.45243109,   0.69249070)
(  0.45397525,   0.69084258)
(  0.45551940,   0.68918829)
(  0.45706356,   0.68752785)
(  0.45860772,   0.68586125)
(  0.46015188,   0.68418850)
(  0.46169603,   0.68250958)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.46169603,   0.68251965)
(  0.46325695,   0.68081935)
(  0.46481787,   0.67911476)
(  0.46637878,   0.67740587)
(  0.46793970,   0.67569268)
(  0.46950062,   0.67397520)
(  0.47106153,   0.67225343)
(  0.47262245,   0.67052736)
(  0.47418337,   0.66879699)
(  0.47574429,   0.66706233)
(  0.47730520,   0.66532337)
(  0.47886612,   0.66358012)
(  0.48042704,   0.66183258)
(  0.48198795,   0.66008073)
(  0.48354887,   0.65832460)
(  0.48510979,   0.65656416)
(  0.48667070,   0.65479944)
(  0.48823162,   0.65303041)
(  0.48979254,   0.65125709)
(  0.49135346,   0.64947948)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49135346,   0.64948763)
(  0.49294534,   0.64767249)
(  0.49453723,   0.64585550)
(  0.49612912,   0.64403668)
(  0.49772100,   0.64221602)
(  0.49931289,   0.64039352)
(  0.50090478,   0.63856917)
(  0.50249667,   0.63674299)
(  0.50408855,   0.63491497)
(  0.50568044,   0.63308511)
(  0.50727233,   0.63125340)
(  0.50886422,   0.62941986)
(  0.51045610,   0.62758448)
(  0.51204799,   0.62574726)
(  0.51363988,   0.62390820)
(  0.51523177,   0.62206730)
(  0.51682365,   0.62022455)
(  0.51841554,   0.61837997)
(  0.52000743,   0.61653355)
(  0.52159931,   0.61468529)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.52159931,   0.61468470)
(  0.52323535,   0.61278426)
(  0.52487138,   0.61088470)
(  0.52650741,   0.60898601)
(  0.52814344,   0.60708819)
(  0.52977947,   0.60519125)
(  0.53141551,   0.60329518)
(  0.53305154,   0.60139999)
(  0.53468757,   0.59950567)
(  0.53632360,   0.59761222)
(  0.53795963,   0.59571964)
(  0.53959567,   0.59382794)
(  0.54123170,   0.59193712)
(  0.54286773,   0.59004716)
(  0.54450376,   0.58815808)
(  0.54613979,   0.58626987)
(  0.54777583,   0.58438254)
(  0.54941186,   0.58249608)
(  0.55104789,   0.58061049)
(  0.55268392,   0.57872578)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.55268392,   0.57872266)
(  0.55432741,   0.57683264)
(  0.55597089,   0.57494627)
(  0.55761438,   0.57306355)
(  0.55925787,   0.57118449)
(  0.56090135,   0.56930907)
(  0.56254484,   0.56743731)
(  0.56418833,   0.56556919)
(  0.56583181,   0.56370473)
(  0.56747530,   0.56184392)
(  0.56911879,   0.55998677)
(  0.57076227,   0.55813326)
(  0.57240576,   0.55628341)
(  0.57404924,   0.55443721)
(  0.57569273,   0.55259465)
(  0.57733622,   0.55075576)
(  0.57897970,   0.54892051)
(  0.58062319,   0.54708891)
(  0.58226668,   0.54526097)
(  0.58391016,   0.54343668)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.58391016,   0.54343215)
(  0.58555357,   0.54161467)
(  0.58719698,   0.53980326)
(  0.58884038,   0.53799791)
(  0.59048379,   0.53619862)
(  0.59212720,   0.53440539)
(  0.59377060,   0.53261822)
(  0.59541401,   0.53083711)
(  0.59705742,   0.52906206)
(  0.59870082,   0.52729307)
(  0.60034423,   0.52553015)
(  0.60198764,   0.52377328)
(  0.60363104,   0.52202248)
(  0.60527445,   0.52027773)
(  0.60691786,   0.51853905)
(  0.60856126,   0.51680643)
(  0.61020467,   0.51507987)
(  0.61184808,   0.51335937)
(  0.61349148,   0.51164493)
(  0.61513489,   0.50993655)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.61513489,   0.50993147)
(  0.61677813,   0.50823252)
(  0.61842136,   0.50654150)
(  0.62006460,   0.50485842)
(  0.62170783,   0.50318327)
(  0.62335107,   0.50151605)
(  0.62499430,   0.49985676)
(  0.62663754,   0.49820541)
(  0.62828078,   0.49656199)
(  0.62992401,   0.49492651)
(  0.63156725,   0.49329895)
(  0.63321048,   0.49167934)
(  0.63485372,   0.49006765)
(  0.63649696,   0.48846390)
(  0.63814019,   0.48686808)
(  0.63978343,   0.48528019)
(  0.64142666,   0.48370024)
(  0.64306990,   0.48212822)
(  0.64471313,   0.48056414)
(  0.64635637,   0.47900799)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64635637,   0.74060444)
(  0.64793473,   0.74207437)
(  0.64951310,   0.74352883)
(  0.65109146,   0.74496782)
(  0.65266982,   0.74639134)
(  0.65424819,   0.74779939)
(  0.65582655,   0.74919196)
(  0.65740491,   0.75056907)
(  0.65898327,   0.75193070)
(  0.66056164,   0.75327686)
(  0.66214000,   0.75460755)
(  0.66371836,   0.75592277)
(  0.66529673,   0.75722251)
(  0.66687509,   0.75850679)
(  0.66845345,   0.75977559)
(  0.67003182,   0.76102893)
(  0.67161018,   0.76226679)
(  0.67318854,   0.76348918)
(  0.67476690,   0.76469609)
(  0.67634527,   0.76588754)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.67634527,   0.76588620)
(  0.67796662,   0.76709800)
(  0.67958798,   0.76829717)
(  0.68120933,   0.76948372)
(  0.68283069,   0.77065763)
(  0.68445204,   0.77181891)
(  0.68607340,   0.77296756)
(  0.68769475,   0.77410357)
(  0.68931611,   0.77522696)
(  0.69093746,   0.77633771)
(  0.69255882,   0.77743584)
(  0.69418017,   0.77852133)
(  0.69580153,   0.77959419)
(  0.69742288,   0.78065442)
(  0.69904424,   0.78170202)
(  0.70066559,   0.78273698)
(  0.70228695,   0.78375932)
(  0.70390830,   0.78476902)
(  0.70552966,   0.78576609)
(  0.70715101,   0.78675054)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70715101,   0.78673832)
(  0.70879581,   0.78772422)
(  0.71044061,   0.78869924)
(  0.71208541,   0.78966339)
(  0.71373021,   0.79061666)
(  0.71537501,   0.79155905)
(  0.71701981,   0.79249057)
(  0.71866461,   0.79341122)
(  0.72030941,   0.79432099)
(  0.72195422,   0.79521988)
(  0.72359902,   0.79610790)
(  0.72524382,   0.79698505)
(  0.72688862,   0.79785132)
(  0.72853342,   0.79870671)
(  0.73017822,   0.79955123)
(  0.73182302,   0.80038487)
(  0.73346782,   0.80120764)
(  0.73511262,   0.80201953)
(  0.73675742,   0.80282055)
(  0.73840222,   0.80361069)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.73840222,   0.80359358)
(  0.74004663,   0.80437127)
(  0.74169104,   0.80513951)
(  0.74333546,   0.80589830)
(  0.74497987,   0.80664763)
(  0.74662429,   0.80738751)
(  0.74826870,   0.80811794)
(  0.74991311,   0.80883891)
(  0.75155753,   0.80955043)
(  0.75320194,   0.81025250)
(  0.75484635,   0.81094512)
(  0.75649077,   0.81162828)
(  0.75813518,   0.81230198)
(  0.75977959,   0.81296624)
(  0.76142401,   0.81362104)
(  0.76306842,   0.81426639)
(  0.76471284,   0.81490228)
(  0.76635725,   0.81552872)
(  0.76800166,   0.81614571)
(  0.76964608,   0.81675324)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76964608,   0.81673608)
(  0.77129076,   0.81733259)
(  0.77293544,   0.81792068)
(  0.77458012,   0.81850035)
(  0.77622480,   0.81907159)
(  0.77786949,   0.81963441)
(  0.77951417,   0.82018881)
(  0.78115885,   0.82073478)
(  0.78280353,   0.82127234)
(  0.78444822,   0.82180147)
(  0.78609290,   0.82232217)
(  0.78773758,   0.82283445)
(  0.78938226,   0.82333831)
(  0.79102695,   0.82383375)
(  0.79267163,   0.82432077)
(  0.79431631,   0.82479936)
(  0.79596099,   0.82526952)
(  0.79760567,   0.82573127)
(  0.79925036,   0.82618459)
(  0.80089504,   0.82662949)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.80089504,   0.82661456)
(  0.80253975,   0.82704956)
(  0.80418445,   0.82747689)
(  0.80582916,   0.82789654)
(  0.80747387,   0.82830851)
(  0.80911858,   0.82871282)
(  0.81076328,   0.82910944)
(  0.81240799,   0.82949839)
(  0.81405270,   0.82987967)
(  0.81569741,   0.83025327)
(  0.81734211,   0.83061920)
(  0.81898682,   0.83097746)
(  0.82063153,   0.83132803)
(  0.82227624,   0.83167094)
(  0.82392094,   0.83200617)
(  0.82556565,   0.83233372)
(  0.82721036,   0.83265360)
(  0.82885506,   0.83296580)
(  0.83049977,   0.83327033)
(  0.83214448,   0.83356719)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.83214448,   0.83355588)
(  0.83378907,   0.83384392)
(  0.83543367,   0.83412479)
(  0.83707827,   0.83439847)
(  0.83872286,   0.83466498)
(  0.84036746,   0.83492430)
(  0.84201205,   0.83517644)
(  0.84365665,   0.83542140)
(  0.84530124,   0.83565919)
(  0.84694584,   0.83588979)
(  0.84859043,   0.83611321)
(  0.85023503,   0.83632945)
(  0.85187962,   0.83653852)
(  0.85352422,   0.83674040)
(  0.85516882,   0.83693510)
(  0.85681341,   0.83712262)
(  0.85845801,   0.83730296)
(  0.86010260,   0.83747612)
(  0.86174720,   0.83764210)
(  0.86339179,   0.83780090)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.86339179,   0.83779407)
(  0.86503664,   0.83794505)
(  0.86668150,   0.83808909)
(  0.86832635,   0.83822620)
(  0.86997120,   0.83835638)
(  0.87161605,   0.83847962)
(  0.87326090,   0.83859593)
(  0.87490576,   0.83870531)
(  0.87655061,   0.83880775)
(  0.87819546,   0.83890326)
(  0.87984031,   0.83899183)
(  0.88148516,   0.83907347)
(  0.88313001,   0.83914818)
(  0.88477487,   0.83921595)
(  0.88641972,   0.83927679)
(  0.88806457,   0.83933069)
(  0.88970942,   0.83937766)
(  0.89135427,   0.83941770)
(  0.89299913,   0.83945080)
(  0.89464398,   0.83947697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.89464398,   0.83949985)
(  0.89628895,   0.83951320)
(  0.89793393,   0.83952494)
(  0.89957890,   0.83953507)
(  0.90122388,   0.83954358)
(  0.90286885,   0.83955047)
(  0.90451383,   0.83955575)
(  0.90615880,   0.83955942)
(  0.90780378,   0.83956147)
(  0.90944875,   0.83956191)
(  0.91109373,   0.83956073)
(  0.91273870,   0.83955794)
(  0.91438368,   0.83955353)
(  0.91602865,   0.83954751)
(  0.91767363,   0.83953987)
(  0.91931860,   0.83953062)
(  0.92096358,   0.83951976)
(  0.92260855,   0.83950728)
(  0.92425353,   0.83949318)
(  0.92589850,   0.83947747)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.92589850,   0.83953415)
(  0.92815355,   0.83953415)
(  0.93040859,   0.83953415)
(  0.93266363,   0.83953415)
(  0.93491867,   0.83953415)
(  0.93717371,   0.83953415)
(  0.93942876,   0.83953415)
(  0.94168380,   0.83953415)
(  0.94393884,   0.83953415)
(  0.94619388,   0.83953415)
(  0.94844893,   0.83953415)
(  0.95070397,   0.83953415)
(  0.95295901,   0.83953415)
(  0.95521405,   0.83953415)
(  0.95746910,   0.83953415)
(  0.95972414,   0.83953415)
(  0.96197918,   0.83953415)
(  0.96423422,   0.83953415)
(  0.96648927,   0.83953415)
(  0.96874431,   0.83953415)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96874431,   0.83953415)
(  0.97038935,   0.83953415)
(  0.97203438,   0.83953415)
(  0.97367942,   0.83953415)
(  0.97532446,   0.83953415)
(  0.97696949,   0.83953415)
(  0.97861453,   0.83953415)
(  0.98025956,   0.83953415)
(  0.98190460,   0.83953415)
(  0.98354964,   0.83953415)
(  0.98519467,   0.83953415)
(  0.98683971,   0.83953415)
(  0.98848475,   0.83953415)
(  0.99012978,   0.83953415)
(  0.99177482,   0.83953415)
(  0.99341985,   0.83953415)
(  0.99506489,   0.83953415)
(  0.99670993,   0.83953415)
(  0.99835496,   0.83953415)
(  1.00000000,   0.83953415)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03502775,   0.00000000)
(  0.03502775,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06627957,   0.00000000)
(  0.06627957,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.09752868,   0.00000000)
(  0.09752868,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.12878146,   0.00000000)
(  0.12878146,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.16003416,   0.00000000)
(  0.16003416,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.19128759,   0.00000000)
(  0.19128759,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.22253355,   0.00000000)
(  0.22253355,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25376199,   0.00000000)
(  0.25376199,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.28477540,   0.00000000)
(  0.28477540,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31492423,   0.00000000)
(  0.31492423,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.34456880,   0.00000000)
(  0.34456880,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.37393277,   0.00000000)
(  0.37393277,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40314816,   0.00000000)
(  0.40314816,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.43235704,   0.00000000)
(  0.43235704,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.46169603,   0.00000000)
(  0.46169603,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49135346,   0.00000000)
(  0.49135346,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.52159931,   0.00000000)
(  0.52159931,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.55268392,   0.00000000)
(  0.55268392,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.58391016,   0.00000000)
(  0.58391016,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.61513489,   0.00000000)
(  0.61513489,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64635637,   0.00000000)
(  0.64635637,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.67634527,   0.00000000)
(  0.67634527,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70715101,   0.00000000)
(  0.70715101,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.73840222,   0.00000000)
(  0.73840222,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76964608,   0.00000000)
(  0.76964608,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.80089504,   0.00000000)
(  0.80089504,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.83214448,   0.00000000)
(  0.83214448,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.86339179,   0.00000000)
(  0.86339179,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.89464398,   0.00000000)
(  0.89464398,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.92589850,   0.00000000)
(  0.92589850,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96874431,   0.00000000)
(  0.96874431,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_Mi0p4_Mo0p45_T0p8_epslm1em07_xskel_nel0064_p3.dev_from_mean.dev_from_unifmsh_0p1.trkplt.tikz <==
\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.00000000,   0.86964697)
(  0.00083551,   0.86964697)
(  0.00167102,   0.86964697)
(  0.00250653,   0.86964698)
(  0.00334204,   0.86964698)
(  0.00417754,   0.86964698)
(  0.00501305,   0.86964698)
(  0.00584856,   0.86964698)
(  0.00668407,   0.86964698)
(  0.00751958,   0.86964698)
(  0.00835509,   0.86964697)
(  0.00919060,   0.86964697)
(  0.01002611,   0.86964697)
(  0.01086162,   0.86964697)
(  0.01169713,   0.86964697)
(  0.01253263,   0.86964697)
(  0.01336814,   0.86964697)
(  0.01420365,   0.86964697)
(  0.01503916,   0.86964698)
(  0.01587467,   0.86964698)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.01587467,   0.86964697)
(  0.01670020,   0.86964697)
(  0.01752574,   0.86964697)
(  0.01835127,   0.86964697)
(  0.01917681,   0.86964697)
(  0.02000234,   0.86964697)
(  0.02082787,   0.86964697)
(  0.02165341,   0.86964697)
(  0.02247894,   0.86964697)
(  0.02330447,   0.86964697)
(  0.02413001,   0.86964697)
(  0.02495554,   0.86964697)
(  0.02578108,   0.86964697)
(  0.02660661,   0.86964697)
(  0.02743214,   0.86964697)
(  0.02825768,   0.86964697)
(  0.02908321,   0.86964697)
(  0.02990874,   0.86964697)
(  0.03073428,   0.86964697)
(  0.03155981,   0.86964697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.03155981,   0.86964697)
(  0.03238906,   0.86964697)
(  0.03321831,   0.86964697)
(  0.03404756,   0.86964697)
(  0.03487681,   0.86964697)
(  0.03570606,   0.86964697)
(  0.03653531,   0.86964697)
(  0.03736456,   0.86964697)
(  0.03819380,   0.86964697)
(  0.03902305,   0.86964697)
(  0.03985230,   0.86964697)
(  0.04068155,   0.86964697)
(  0.04151080,   0.86964697)
(  0.04234005,   0.86964697)
(  0.04316930,   0.86964697)
(  0.04399855,   0.86964697)
(  0.04482780,   0.86964697)
(  0.04565705,   0.86964697)
(  0.04648630,   0.86964697)
(  0.04731555,   0.86964697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.04731555,   0.86964697)
(  0.04814193,   0.86964697)
(  0.04896831,   0.86964697)
(  0.04979470,   0.86964697)
(  0.05062108,   0.86964697)
(  0.05144747,   0.86964697)
(  0.05227385,   0.86964697)
(  0.05310024,   0.86964697)
(  0.05392662,   0.86964697)
(  0.05475301,   0.86964697)
(  0.05557939,   0.86964697)
(  0.05640578,   0.86964697)
(  0.05723216,   0.86964697)
(  0.05805854,   0.86964697)
(  0.05888493,   0.86964697)
(  0.05971131,   0.86964697)
(  0.06053770,   0.86964697)
(  0.06136408,   0.86964697)
(  0.06219047,   0.86964697)
(  0.06301685,   0.86964697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.06301685,   0.86964697)
(  0.06384453,   0.86964697)
(  0.06467222,   0.86964697)
(  0.06549990,   0.86964697)
(  0.06632758,   0.86964697)
(  0.06715526,   0.86964697)
(  0.06798294,   0.86964697)
(  0.06881062,   0.86964697)
(  0.06963831,   0.86964697)
(  0.07046599,   0.86964697)
(  0.07129367,   0.86964697)
(  0.07212135,   0.86964697)
(  0.07294903,   0.86964697)
(  0.07377671,   0.86964697)
(  0.07460440,   0.86964697)
(  0.07543208,   0.86964697)
(  0.07625976,   0.86964697)
(  0.07708744,   0.86964697)
(  0.07791512,   0.86964697)
(  0.07874281,   0.86964697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.07874281,   0.86964697)
(  0.07956649,   0.86964697)
(  0.08039017,   0.86964697)
(  0.08121386,   0.86964697)
(  0.08203754,   0.86964697)
(  0.08286122,   0.86964697)
(  0.08368491,   0.86964697)
(  0.08450859,   0.86964697)
(  0.08533228,   0.86964697)
(  0.08615596,   0.86964697)
(  0.08697964,   0.86964697)
(  0.08780333,   0.86964697)
(  0.08862701,   0.86964697)
(  0.08945069,   0.86964697)
(  0.09027438,   0.86964697)
(  0.09109806,   0.86964697)
(  0.09192174,   0.86964697)
(  0.09274543,   0.86964697)
(  0.09356911,   0.86964697)
(  0.09439280,   0.86964697)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.09439280,   0.86964322)
(  0.09522871,   0.86964472)
(  0.09606462,   0.86964598)
(  0.09690053,   0.86964688)
(  0.09773644,   0.86964729)
(  0.09857235,   0.86964708)
(  0.09940826,   0.86964613)
(  0.10024417,   0.86964430)
(  0.10108008,   0.86964148)
(  0.10191599,   0.86963752)
(  0.10275190,   0.86963231)
(  0.10358781,   0.86962572)
(  0.10442372,   0.86961761)
(  0.10525963,   0.86960787)
(  0.10609554,   0.86959636)
(  0.10693145,   0.86958295)
(  0.10776736,   0.86956752)
(  0.10860327,   0.86954995)
(  0.10943918,   0.86953009)
(  0.11027509,   0.86950784)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.11027509,   0.86951572)
(  0.11109983,   0.86949484)
(  0.11192458,   0.86947235)
(  0.11274933,   0.86944825)
(  0.11357407,   0.86942253)
(  0.11439882,   0.86939520)
(  0.11522357,   0.86936625)
(  0.11604831,   0.86933569)
(  0.11687306,   0.86930352)
(  0.11769781,   0.86926972)
(  0.11852255,   0.86923431)
(  0.11934730,   0.86919727)
(  0.12017205,   0.86915862)
(  0.12099680,   0.86911835)
(  0.12182154,   0.86907645)
(  0.12264629,   0.86903293)
(  0.12347104,   0.86898779)
(  0.12429578,   0.86894103)
(  0.12512053,   0.86889264)
(  0.12594528,   0.86884262)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.12594528,   0.86884263)
(  0.12676789,   0.86879113)
(  0.12759051,   0.86873801)
(  0.12841313,   0.86868327)
(  0.12923574,   0.86862691)
(  0.13005836,   0.86856892)
(  0.13088098,   0.86850932)
(  0.13170359,   0.86844809)
(  0.13252621,   0.86838523)
(  0.13334883,   0.86832074)
(  0.13417144,   0.86825463)
(  0.13499406,   0.86818688)
(  0.13581668,   0.86811750)
(  0.13663929,   0.86804649)
(  0.13746191,   0.86797385)
(  0.13828452,   0.86789956)
(  0.13910714,   0.86782364)
(  0.13992976,   0.86774609)
(  0.14075237,   0.86766689)
(  0.14157499,   0.86758605)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.14157499,   0.86758606)
(  0.14239835,   0.86750350)
(  0.14322171,   0.86741929)
(  0.14404508,   0.86733344)
(  0.14486844,   0.86724594)
(  0.14569180,   0.86715678)
(  0.14651516,   0.86706597)
(  0.14733852,   0.86697350)
(  0.14816188,   0.86687937)
(  0.14898525,   0.86678358)
(  0.14980861,   0.86668613)
(  0.15063197,   0.86658702)
(  0.15145533,   0.86648623)
(  0.15227869,   0.86638378)
(  0.15310205,   0.86627966)
(  0.15392541,   0.86617387)
(  0.15474878,   0.86606640)
(  0.15557214,   0.86595725)
(  0.15639550,   0.86584642)
(  0.15721886,   0.86573391)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.15721886,   0.86573392)
(  0.15804181,   0.86561979)
(  0.15886476,   0.86550398)
(  0.15968771,   0.86538648)
(  0.16051066,   0.86526730)
(  0.16133361,   0.86514642)
(  0.16215656,   0.86502385)
(  0.16297951,   0.86489959)
(  0.16380246,   0.86477363)
(  0.16462541,   0.86464597)
(  0.16544836,   0.86451660)
(  0.16627131,   0.86438553)
(  0.16709426,   0.86425275)
(  0.16791721,   0.86411826)
(  0.16874016,   0.86398206)
(  0.16956311,   0.86384414)
(  0.17038606,   0.86370450)
(  0.17120901,   0.86356315)
(  0.17203196,   0.86342006)
(  0.17285491,   0.86327526)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.17285491,   0.86327527)
(  0.17367742,   0.86312881)
(  0.17449992,   0.86298063)
(  0.17532243,   0.86283071)
(  0.17614493,   0.86267906)
(  0.17696744,   0.86252568)
(  0.17778995,   0.86237055)
(  0.17861245,   0.86221367)
(  0.17943496,   0.86205505)
(  0.18025746,   0.86189468)
(  0.18107997,   0.86173256)
(  0.18190247,   0.86156868)
(  0.18272498,   0.86140304)
(  0.18354748,   0.86123564)
(  0.18436999,   0.86106647)
(  0.18519249,   0.86089554)
(  0.18601500,   0.86072283)
(  0.18683750,   0.86054835)
(  0.18766001,   0.86037209)
(  0.18848252,   0.86019404)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.18848252,   0.86019405)
(  0.18930569,   0.86001408)
(  0.19012887,   0.85983232)
(  0.19095205,   0.85964877)
(  0.19177522,   0.85946342)
(  0.19259840,   0.85927626)
(  0.19342158,   0.85908731)
(  0.19424475,   0.85889655)
(  0.19506793,   0.85870398)
(  0.19589111,   0.85850959)
(  0.19671428,   0.85831338)
(  0.19753746,   0.85811536)
(  0.19836064,   0.85791551)
(  0.19918381,   0.85771383)
(  0.20000699,   0.85751031)
(  0.20083017,   0.85730497)
(  0.20165334,   0.85709778)
(  0.20247652,   0.85688875)
(  0.20329970,   0.85667787)
(  0.20412288,   0.85646515)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.20412288,   0.85646515)
(  0.20494485,   0.85625089)
(  0.20576683,   0.85603477)
(  0.20658881,   0.85581680)
(  0.20741079,   0.85559698)
(  0.20823276,   0.85537528)
(  0.20905474,   0.85515173)
(  0.20987672,   0.85492630)
(  0.21069870,   0.85469899)
(  0.21152067,   0.85446981)
(  0.21234265,   0.85423874)
(  0.21316463,   0.85400579)
(  0.21398661,   0.85377095)
(  0.21480858,   0.85353422)
(  0.21563056,   0.85329558)
(  0.21645254,   0.85305505)
(  0.21727452,   0.85281260)
(  0.21809649,   0.85256825)
(  0.21891847,   0.85232198)
(  0.21974045,   0.85207380)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.21974045,   0.85207381)
(  0.22056278,   0.85182359)
(  0.22138511,   0.85157145)
(  0.22220745,   0.85131738)
(  0.22302978,   0.85106138)
(  0.22385211,   0.85080343)
(  0.22467444,   0.85054354)
(  0.22549678,   0.85028171)
(  0.22631911,   0.85001792)
(  0.22714144,   0.84975217)
(  0.22796378,   0.84948446)
(  0.22878611,   0.84921479)
(  0.22960844,   0.84894315)
(  0.23043077,   0.84866954)
(  0.23125311,   0.84839395)
(  0.23207544,   0.84811637)
(  0.23289777,   0.84783681)
(  0.23372010,   0.84755526)
(  0.23454244,   0.84727172)
(  0.23536477,   0.84698618)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.23536477,   0.84698618)
(  0.23618697,   0.84669868)
(  0.23700917,   0.84640918)
(  0.23783137,   0.84611767)
(  0.23865357,   0.84582414)
(  0.23947577,   0.84552859)
(  0.24029797,   0.84523102)
(  0.24112017,   0.84493142)
(  0.24194237,   0.84462979)
(  0.24276458,   0.84432612)
(  0.24358678,   0.84402041)
(  0.24440898,   0.84371265)
(  0.24523118,   0.84340284)
(  0.24605338,   0.84309098)
(  0.24687558,   0.84277706)
(  0.24769778,   0.84246108)
(  0.24851998,   0.84214303)
(  0.24934218,   0.84182291)
(  0.25016438,   0.84150071)
(  0.25098658,   0.84117643)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.25098658,   0.84117644)
(  0.25180794,   0.84085041)
(  0.25262930,   0.84052230)
(  0.25345066,   0.84019209)
(  0.25427202,   0.83985980)
(  0.25509338,   0.83952541)
(  0.25591474,   0.83918891)
(  0.25673610,   0.83885031)
(  0.25755746,   0.83850959)
(  0.25837882,   0.83816676)
(  0.25920018,   0.83782181)
(  0.26002154,   0.83747474)
(  0.26084290,   0.83712554)
(  0.26166426,   0.83677420)
(  0.26248562,   0.83642073)
(  0.26330698,   0.83606511)
(  0.26412834,   0.83570735)
(  0.26494970,   0.83534743)
(  0.26577106,   0.83498536)
(  0.26659242,   0.83462114)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.26659242,   0.83462114)
(  0.26741380,   0.83425474)
(  0.26823517,   0.83388618)
(  0.26905655,   0.83351544)
(  0.26987793,   0.83314252)
(  0.27069931,   0.83276743)
(  0.27152069,   0.83239014)
(  0.27234206,   0.83201067)
(  0.27316344,   0.83162901)
(  0.27398482,   0.83124515)
(  0.27480620,   0.83085908)
(  0.27562758,   0.83047081)
(  0.27644895,   0.83008033)
(  0.27727033,   0.82968763)
(  0.27809171,   0.82929272)
(  0.27891309,   0.82889558)
(  0.27973447,   0.82849621)
(  0.28055584,   0.82809462)
(  0.28137722,   0.82769078)
(  0.28219860,   0.82728471)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.28219860,   0.82728471)
(  0.28301525,   0.82687875)
(  0.28383189,   0.82647058)
(  0.28464854,   0.82606017)
(  0.28546519,   0.82564753)
(  0.28628184,   0.82523266)
(  0.28709848,   0.82481556)
(  0.28791513,   0.82439621)
(  0.28873178,   0.82397461)
(  0.28954843,   0.82355077)
(  0.29036507,   0.82312468)
(  0.29118172,   0.82269632)
(  0.29199837,   0.82226571)
(  0.29281502,   0.82183283)
(  0.29363166,   0.82139769)
(  0.29444831,   0.82096027)
(  0.29526496,   0.82052058)
(  0.29608161,   0.82007861)
(  0.29689825,   0.81963435)
(  0.29771490,   0.81918781)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.29771490,   0.81918781)
(  0.29852761,   0.81874115)
(  0.29934032,   0.81829222)
(  0.30015303,   0.81784101)
(  0.30096574,   0.81738753)
(  0.30177845,   0.81693176)
(  0.30259116,   0.81647371)
(  0.30340387,   0.81601337)
(  0.30421658,   0.81555074)
(  0.30502929,   0.81508582)
(  0.30584200,   0.81461859)
(  0.30665471,   0.81414907)
(  0.30746742,   0.81367725)
(  0.30828013,   0.81320311)
(  0.30909284,   0.81272667)
(  0.30990555,   0.81224792)
(  0.31071826,   0.81176685)
(  0.31153097,   0.81128346)
(  0.31234368,   0.81079774)
(  0.31315639,   0.81030971)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.31315639,   0.81030970)
(  0.31396747,   0.80982033)
(  0.31477855,   0.80932863)
(  0.31558963,   0.80883461)
(  0.31640071,   0.80833826)
(  0.31721180,   0.80783958)
(  0.31802288,   0.80733857)
(  0.31883396,   0.80683522)
(  0.31964504,   0.80632954)
(  0.32045612,   0.80582152)
(  0.32126720,   0.80531117)
(  0.32207828,   0.80479847)
(  0.32288936,   0.80428342)
(  0.32370044,   0.80376603)
(  0.32451152,   0.80324628)
(  0.32532261,   0.80272419)
(  0.32613369,   0.80219974)
(  0.32694477,   0.80167294)
(  0.32775585,   0.80114378)
(  0.32856693,   0.80061225)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.32856693,   0.80061225)
(  0.32937942,   0.80007744)
(  0.33019190,   0.79954026)
(  0.33100439,   0.79900070)
(  0.33181688,   0.79845877)
(  0.33262936,   0.79791446)
(  0.33344185,   0.79736778)
(  0.33425434,   0.79681871)
(  0.33506682,   0.79626727)
(  0.33587931,   0.79571344)
(  0.33669180,   0.79515723)
(  0.33750428,   0.79459864)
(  0.33831677,   0.79403766)
(  0.33912926,   0.79347429)
(  0.33994174,   0.79290854)
(  0.34075423,   0.79234040)
(  0.34156672,   0.79176987)
(  0.34237921,   0.79119695)
(  0.34319169,   0.79062164)
(  0.34400418,   0.79004393)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.34400418,   0.79004393)
(  0.34481881,   0.78946230)
(  0.34563345,   0.78887826)
(  0.34644808,   0.78829182)
(  0.34726271,   0.78770297)
(  0.34807735,   0.78711171)
(  0.34889198,   0.78651805)
(  0.34970662,   0.78592197)
(  0.35052125,   0.78532350)
(  0.35133588,   0.78472261)
(  0.35215052,   0.78411932)
(  0.35296515,   0.78351363)
(  0.35377978,   0.78290553)
(  0.35459442,   0.78229502)
(  0.35540905,   0.78168211)
(  0.35622369,   0.78106680)
(  0.35703832,   0.78044908)
(  0.35785295,   0.77982895)
(  0.35866759,   0.77920643)
(  0.35948222,   0.77858150)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.35948222,   0.77858149)
(  0.36030187,   0.77795030)
(  0.36112152,   0.77731667)
(  0.36194116,   0.77668061)
(  0.36276081,   0.77604213)
(  0.36358046,   0.77540121)
(  0.36440011,   0.77475788)
(  0.36521975,   0.77411212)
(  0.36603940,   0.77346394)
(  0.36685905,   0.77281334)
(  0.36767870,   0.77216032)
(  0.36849835,   0.77150489)
(  0.36931799,   0.77084705)
(  0.37013764,   0.77018680)
(  0.37095729,   0.76952414)
(  0.37177694,   0.76885907)
(  0.37259658,   0.76819159)
(  0.37341623,   0.76752172)
(  0.37423588,   0.76684944)
(  0.37505553,   0.76617477)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.37505553,   0.76617476)
(  0.37587657,   0.76549654)
(  0.37669760,   0.76481593)
(  0.37751864,   0.76413291)
(  0.37833968,   0.76344750)
(  0.37916072,   0.76275970)
(  0.37998176,   0.76206951)
(  0.38080280,   0.76137694)
(  0.38162384,   0.76068199)
(  0.38244488,   0.75998467)
(  0.38326591,   0.75928497)
(  0.38408695,   0.75858291)
(  0.38490799,   0.75787849)
(  0.38572903,   0.75717171)
(  0.38655007,   0.75646257)
(  0.38737111,   0.75575108)
(  0.38819215,   0.75503724)
(  0.38901319,   0.75432107)
(  0.38983422,   0.75360255)
(  0.39065526,   0.75288170)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.39065526,   0.75288169)
(  0.39147607,   0.75215872)
(  0.39229687,   0.75143343)
(  0.39311767,   0.75070583)
(  0.39393847,   0.74997590)
(  0.39475928,   0.74924368)
(  0.39558008,   0.74850915)
(  0.39640088,   0.74777232)
(  0.39722168,   0.74703321)
(  0.39804249,   0.74629182)
(  0.39886329,   0.74554815)
(  0.39968409,   0.74480221)
(  0.40050489,   0.74405401)
(  0.40132570,   0.74330355)
(  0.40214650,   0.74255084)
(  0.40296730,   0.74179588)
(  0.40378810,   0.74103869)
(  0.40460891,   0.74027926)
(  0.40542971,   0.73951761)
(  0.40625051,   0.73875374)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.40625051,   0.73875372)
(  0.40707057,   0.73798834)
(  0.40789063,   0.73722076)
(  0.40871069,   0.73645097)
(  0.40953076,   0.73567901)
(  0.41035082,   0.73490486)
(  0.41117088,   0.73412854)
(  0.41199094,   0.73335007)
(  0.41281100,   0.73256944)
(  0.41363106,   0.73178666)
(  0.41445112,   0.73100175)
(  0.41527118,   0.73021472)
(  0.41609124,   0.72942556)
(  0.41691130,   0.72863429)
(  0.41773136,   0.72784093)
(  0.41855142,   0.72704547)
(  0.41937148,   0.72624792)
(  0.42019155,   0.72544830)
(  0.42101161,   0.72464661)
(  0.42183167,   0.72384286)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.42183167,   0.72384284)
(  0.42265394,   0.72303488)
(  0.42347621,   0.72222487)
(  0.42429848,   0.72141281)
(  0.42512074,   0.72059872)
(  0.42594301,   0.71978261)
(  0.42676528,   0.71896449)
(  0.42758755,   0.71814437)
(  0.42840982,   0.71732226)
(  0.42923209,   0.71649818)
(  0.43005436,   0.71567213)
(  0.43087663,   0.71484413)
(  0.43169890,   0.71401418)
(  0.43252117,   0.71318230)
(  0.43334344,   0.71234849)
(  0.43416571,   0.71151278)
(  0.43498798,   0.71067516)
(  0.43581025,   0.70983566)
(  0.43663252,   0.70899428)
(  0.43745479,   0.70815103)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.43745479,   0.70815101)
(  0.43827632,   0.70730667)
(  0.43909785,   0.70646049)
(  0.43991938,   0.70561248)
(  0.44074091,   0.70476265)
(  0.44156244,   0.70391102)
(  0.44238397,   0.70305761)
(  0.44320550,   0.70220241)
(  0.44402703,   0.70134545)
(  0.44484857,   0.70048674)
(  0.44567010,   0.69962629)
(  0.44649163,   0.69876412)
(  0.44731316,   0.69790024)
(  0.44813469,   0.69703466)
(  0.44895622,   0.69616740)
(  0.44977775,   0.69529846)
(  0.45059928,   0.69442787)
(  0.45142081,   0.69355563)
(  0.45224234,   0.69268176)
(  0.45306387,   0.69180627)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.45306387,   0.69180625)
(  0.45388671,   0.69092777)
(  0.45470955,   0.69004769)
(  0.45553239,   0.68916602)
(  0.45635523,   0.68828279)
(  0.45717807,   0.68739801)
(  0.45800091,   0.68651169)
(  0.45882375,   0.68562385)
(  0.45964659,   0.68473450)
(  0.46046943,   0.68384366)
(  0.46129227,   0.68295135)
(  0.46211511,   0.68205758)
(  0.46293795,   0.68116236)
(  0.46376080,   0.68026572)
(  0.46458364,   0.67936766)
(  0.46540648,   0.67846820)
(  0.46622932,   0.67756736)
(  0.46705216,   0.67666516)
(  0.46787500,   0.67576160)
(  0.46869784,   0.67485670)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.46869784,   0.67485668)
(  0.46952060,   0.67395055)
(  0.47034337,   0.67304311)
(  0.47116614,   0.67213438)
(  0.47198891,   0.67122438)
(  0.47281168,   0.67031312)
(  0.47363444,   0.66940062)
(  0.47445721,   0.66848691)
(  0.47527998,   0.66757198)
(  0.47610275,   0.66665588)
(  0.47692552,   0.66573860)
(  0.47774828,   0.66482017)
(  0.47857105,   0.66390060)
(  0.47939382,   0.66297991)
(  0.48021659,   0.66205813)
(  0.48103936,   0.66113526)
(  0.48186212,   0.66021132)
(  0.48268489,   0.65928633)
(  0.48350766,   0.65836031)
(  0.48433043,   0.65743328)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.48433043,   0.65743325)
(  0.48515239,   0.65650614)
(  0.48597435,   0.65557804)
(  0.48679631,   0.65464897)
(  0.48761827,   0.65371896)
(  0.48844022,   0.65278803)
(  0.48926218,   0.65185619)
(  0.49008414,   0.65092346)
(  0.49090610,   0.64998986)
(  0.49172806,   0.64905541)
(  0.49255002,   0.64812012)
(  0.49337198,   0.64718402)
(  0.49419394,   0.64624713)
(  0.49501590,   0.64530945)
(  0.49583786,   0.64437102)
(  0.49665982,   0.64343185)
(  0.49748178,   0.64249196)
(  0.49830374,   0.64155136)
(  0.49912569,   0.64061007)
(  0.49994765,   0.63966813)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.49994765,   0.63966812)
(  0.50077033,   0.63872467)
(  0.50159301,   0.63778060)
(  0.50241569,   0.63683591)
(  0.50323836,   0.63589063)
(  0.50406104,   0.63494478)
(  0.50488372,   0.63399837)
(  0.50570639,   0.63305143)
(  0.50652907,   0.63210397)
(  0.50735175,   0.63115602)
(  0.50817443,   0.63020759)
(  0.50899710,   0.62925870)
(  0.50981978,   0.62830936)
(  0.51064246,   0.62735961)
(  0.51146513,   0.62640945)
(  0.51228781,   0.62545891)
(  0.51311049,   0.62450801)
(  0.51393317,   0.62355676)
(  0.51475584,   0.62260518)
(  0.51557852,   0.62165329)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.51557852,   0.62165331)
(  0.51640536,   0.62069632)
(  0.51723220,   0.61973906)
(  0.51805904,   0.61878155)
(  0.51888587,   0.61782382)
(  0.51971271,   0.61686587)
(  0.52053955,   0.61590774)
(  0.52136639,   0.61494943)
(  0.52219323,   0.61399098)
(  0.52302007,   0.61303239)
(  0.52384691,   0.61207370)
(  0.52467375,   0.61111491)
(  0.52550058,   0.61015605)
(  0.52632742,   0.60919714)
(  0.52715426,   0.60823820)
(  0.52798110,   0.60727924)
(  0.52880794,   0.60632030)
(  0.52963478,   0.60536138)
(  0.53046162,   0.60440250)
(  0.53128845,   0.60344369)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.53128845,   0.60344371)
(  0.53211359,   0.60248695)
(  0.53293873,   0.60153031)
(  0.53376387,   0.60057379)
(  0.53458901,   0.59961741)
(  0.53541415,   0.59866121)
(  0.53623929,   0.59770519)
(  0.53706443,   0.59674937)
(  0.53788957,   0.59579378)
(  0.53871470,   0.59483843)
(  0.53953984,   0.59388335)
(  0.54036498,   0.59292854)
(  0.54119012,   0.59197404)
(  0.54201526,   0.59101986)
(  0.54284040,   0.59006602)
(  0.54366554,   0.58911254)
(  0.54449068,   0.58815944)
(  0.54531581,   0.58720673)
(  0.54614095,   0.58625445)
(  0.54696609,   0.58530260)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.54696609,   0.58530261)
(  0.54780576,   0.58433447)
(  0.54864543,   0.58336682)
(  0.54948509,   0.58239968)
(  0.55032476,   0.58143308)
(  0.55116443,   0.58046704)
(  0.55200410,   0.57950156)
(  0.55284376,   0.57853669)
(  0.55368343,   0.57757242)
(  0.55452310,   0.57660879)
(  0.55536277,   0.57564581)
(  0.55620243,   0.57468350)
(  0.55704210,   0.57372188)
(  0.55788177,   0.57276098)
(  0.55872144,   0.57180080)
(  0.55956110,   0.57084138)
(  0.56040077,   0.56988273)
(  0.56124044,   0.56892486)
(  0.56208010,   0.56796781)
(  0.56291977,   0.56701159)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.56291977,   0.56701159)
(  0.56374668,   0.56607072)
(  0.56457359,   0.56513068)
(  0.56540051,   0.56419151)
(  0.56622742,   0.56325322)
(  0.56705433,   0.56231582)
(  0.56788124,   0.56137933)
(  0.56870815,   0.56044378)
(  0.56953506,   0.55950918)
(  0.57036197,   0.55857554)
(  0.57118888,   0.55764288)
(  0.57201579,   0.55671123)
(  0.57284271,   0.55578059)
(  0.57366962,   0.55485099)
(  0.57449653,   0.55392245)
(  0.57532344,   0.55299498)
(  0.57615035,   0.55206859)
(  0.57697726,   0.55114332)
(  0.57780417,   0.55021917)
(  0.57863108,   0.54929616)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.57863108,   0.54929616)
(  0.57945645,   0.54837603)
(  0.58028181,   0.54745707)
(  0.58110717,   0.54653929)
(  0.58193253,   0.54562272)
(  0.58275789,   0.54470738)
(  0.58358325,   0.54379327)
(  0.58440862,   0.54288041)
(  0.58523398,   0.54196882)
(  0.58605934,   0.54105851)
(  0.58688470,   0.54014951)
(  0.58771006,   0.53924182)
(  0.58853543,   0.53833547)
(  0.58936079,   0.53743046)
(  0.59018615,   0.53652682)
(  0.59101151,   0.53562456)
(  0.59183687,   0.53472369)
(  0.59266223,   0.53382424)
(  0.59348760,   0.53292621)
(  0.59431296,   0.53202963)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.59431296,   0.53202964)
(  0.59527367,   0.53098785)
(  0.59623439,   0.52994806)
(  0.59719510,   0.52891030)
(  0.59815581,   0.52787458)
(  0.59911653,   0.52684094)
(  0.60007724,   0.52580939)
(  0.60103795,   0.52477995)
(  0.60199867,   0.52375265)
(  0.60295938,   0.52272750)
(  0.60392009,   0.52170454)
(  0.60488081,   0.52068378)
(  0.60584152,   0.51966525)
(  0.60680223,   0.51864896)
(  0.60776295,   0.51763494)
(  0.60872366,   0.51662321)
(  0.60968437,   0.51561379)
(  0.61064509,   0.51460671)
(  0.61160580,   0.51360198)
(  0.61256651,   0.51259964)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.61256651,   0.51259964)
(  0.61349974,   0.51162825)
(  0.61443297,   0.51065913)
(  0.61536620,   0.50969232)
(  0.61629943,   0.50872783)
(  0.61723265,   0.50776567)
(  0.61816588,   0.50680586)
(  0.61909911,   0.50584843)
(  0.62003234,   0.50489337)
(  0.62096557,   0.50394072)
(  0.62189879,   0.50299049)
(  0.62283202,   0.50204269)
(  0.62376525,   0.50109734)
(  0.62469848,   0.50015447)
(  0.62563171,   0.49921408)
(  0.62656493,   0.49827620)
(  0.62749816,   0.49734084)
(  0.62843139,   0.49640801)
(  0.62936462,   0.49547774)
(  0.63029785,   0.49455004)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.63029785,   0.49453008)
(  0.63114058,   0.49370543)
(  0.63198331,   0.49287999)
(  0.63282604,   0.49205411)
(  0.63366878,   0.49122813)
(  0.63451151,   0.49040242)
(  0.63535424,   0.48957731)
(  0.63619697,   0.48875317)
(  0.63703971,   0.48793034)
(  0.63788244,   0.48710918)
(  0.63872517,   0.48629003)
(  0.63956790,   0.48547325)
(  0.64041063,   0.48465920)
(  0.64125337,   0.48384821)
(  0.64209610,   0.48304065)
(  0.64293883,   0.48223686)
(  0.64378156,   0.48143720)
(  0.64462430,   0.48064202)
(  0.64546703,   0.47985166)
(  0.64630976,   0.47906649)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.64630976,   0.74057972)
(  0.64695676,   0.74118821)
(  0.64760375,   0.74179360)
(  0.64825074,   0.74239592)
(  0.64889774,   0.74299518)
(  0.64954473,   0.74359142)
(  0.65019173,   0.74418465)
(  0.65083872,   0.74477491)
(  0.65148572,   0.74536222)
(  0.65213271,   0.74594660)
(  0.65277970,   0.74652808)
(  0.65342670,   0.74710668)
(  0.65407369,   0.74768243)
(  0.65472069,   0.74825536)
(  0.65536768,   0.74882548)
(  0.65601467,   0.74939283)
(  0.65666167,   0.74995742)
(  0.65730866,   0.75051929)
(  0.65795566,   0.75107846)
(  0.65860265,   0.75163495)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.65860265,   0.75163489)
(  0.65928688,   0.75222043)
(  0.65997110,   0.75280300)
(  0.66065533,   0.75338263)
(  0.66133955,   0.75395934)
(  0.66202378,   0.75453315)
(  0.66270800,   0.75510407)
(  0.66339223,   0.75567213)
(  0.66407645,   0.75623734)
(  0.66476068,   0.75679973)
(  0.66544490,   0.75735931)
(  0.66612913,   0.75791611)
(  0.66681335,   0.75847014)
(  0.66749758,   0.75902142)
(  0.66818180,   0.75956997)
(  0.66886603,   0.76011581)
(  0.66955026,   0.76065897)
(  0.67023448,   0.76119945)
(  0.67091871,   0.76173729)
(  0.67160293,   0.76227249)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.67160293,   0.76227245)
(  0.67232649,   0.76283551)
(  0.67305006,   0.76339566)
(  0.67377362,   0.76395291)
(  0.67449718,   0.76450728)
(  0.67522074,   0.76505877)
(  0.67594430,   0.76560742)
(  0.67666787,   0.76615323)
(  0.67739143,   0.76669623)
(  0.67811499,   0.76723641)
(  0.67883855,   0.76777382)
(  0.67956211,   0.76830845)
(  0.68028568,   0.76884032)
(  0.68100924,   0.76936946)
(  0.68173280,   0.76989587)
(  0.68245636,   0.77041957)
(  0.68317992,   0.77094059)
(  0.68390349,   0.77145893)
(  0.68462705,   0.77197460)
(  0.68535061,   0.77248764)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.68535061,   0.77248761)
(  0.68613238,   0.77303891)
(  0.68691414,   0.77358715)
(  0.68769591,   0.77413235)
(  0.68847768,   0.77467452)
(  0.68925944,   0.77521367)
(  0.69004121,   0.77574983)
(  0.69082298,   0.77628300)
(  0.69160474,   0.77681319)
(  0.69238651,   0.77734044)
(  0.69316827,   0.77786474)
(  0.69395004,   0.77838611)
(  0.69473181,   0.77890458)
(  0.69551357,   0.77942015)
(  0.69629534,   0.77993283)
(  0.69707711,   0.78044266)
(  0.69785887,   0.78094963)
(  0.69864064,   0.78145376)
(  0.69942241,   0.78195507)
(  0.70020417,   0.78245357)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.70020417,   0.78245355)
(  0.70102510,   0.78297398)
(  0.70184602,   0.78349134)
(  0.70266694,   0.78400565)
(  0.70348787,   0.78451691)
(  0.70430879,   0.78502513)
(  0.70512971,   0.78553035)
(  0.70595064,   0.78603255)
(  0.70677156,   0.78653177)
(  0.70759248,   0.78702801)
(  0.70841341,   0.78752128)
(  0.70923433,   0.78801161)
(  0.71005525,   0.78849900)
(  0.71087618,   0.78898346)
(  0.71169710,   0.78946501)
(  0.71251803,   0.78994367)
(  0.71333895,   0.79041944)
(  0.71415987,   0.79089234)
(  0.71498080,   0.79136239)
(  0.71580172,   0.79182959)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.71580172,   0.79182957)
(  0.71661876,   0.79229173)
(  0.71743581,   0.79275109)
(  0.71825285,   0.79320766)
(  0.71906990,   0.79366146)
(  0.71988694,   0.79411249)
(  0.72070398,   0.79456078)
(  0.72152103,   0.79500631)
(  0.72233807,   0.79544912)
(  0.72315511,   0.79588920)
(  0.72397216,   0.79632658)
(  0.72478920,   0.79676125)
(  0.72560625,   0.79719323)
(  0.72642329,   0.79762254)
(  0.72724033,   0.79804917)
(  0.72805738,   0.79847315)
(  0.72887442,   0.79889448)
(  0.72969147,   0.79931318)
(  0.73050851,   0.79972925)
(  0.73132555,   0.80014271)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.73132555,   0.80014270)
(  0.73214784,   0.80055616)
(  0.73297012,   0.80096700)
(  0.73379241,   0.80137521)
(  0.73461469,   0.80178081)
(  0.73543697,   0.80218381)
(  0.73625926,   0.80258422)
(  0.73708154,   0.80298204)
(  0.73790383,   0.80337729)
(  0.73872611,   0.80376997)
(  0.73954840,   0.80416009)
(  0.74037068,   0.80454767)
(  0.74119296,   0.80493271)
(  0.74201525,   0.80531523)
(  0.74283753,   0.80569522)
(  0.74365982,   0.80607270)
(  0.74448210,   0.80644768)
(  0.74530438,   0.80682017)
(  0.74612667,   0.80719018)
(  0.74694895,   0.80755771)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.74694895,   0.80755771)
(  0.74777121,   0.80792276)
(  0.74859346,   0.80828535)
(  0.74941572,   0.80864549)
(  0.75023797,   0.80900318)
(  0.75106023,   0.80935845)
(  0.75188249,   0.80971129)
(  0.75270474,   0.81006172)
(  0.75352700,   0.81040973)
(  0.75434925,   0.81075534)
(  0.75517151,   0.81109856)
(  0.75599376,   0.81143939)
(  0.75681602,   0.81177785)
(  0.75763827,   0.81211393)
(  0.75846053,   0.81244766)
(  0.75928278,   0.81277903)
(  0.76010504,   0.81310805)
(  0.76092729,   0.81343473)
(  0.76174955,   0.81375909)
(  0.76257180,   0.81408112)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.76257180,   0.81408112)
(  0.76339724,   0.81440206)
(  0.76422267,   0.81472067)
(  0.76504810,   0.81503697)
(  0.76587354,   0.81535095)
(  0.76669897,   0.81566263)
(  0.76752440,   0.81597201)
(  0.76834983,   0.81627910)
(  0.76917527,   0.81658391)
(  0.77000070,   0.81688644)
(  0.77082613,   0.81718669)
(  0.77165157,   0.81748469)
(  0.77247700,   0.81778043)
(  0.77330243,   0.81807391)
(  0.77412786,   0.81836516)
(  0.77495330,   0.81865417)
(  0.77577873,   0.81894095)
(  0.77660416,   0.81922551)
(  0.77742959,   0.81950785)
(  0.77825503,   0.81978799)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.77825503,   0.81978799)
(  0.77907709,   0.82006479)
(  0.77989916,   0.82033941)
(  0.78072122,   0.82061186)
(  0.78154329,   0.82088215)
(  0.78236535,   0.82115027)
(  0.78318742,   0.82141624)
(  0.78400948,   0.82168007)
(  0.78483155,   0.82194175)
(  0.78565361,   0.82220130)
(  0.78647568,   0.82245872)
(  0.78729774,   0.82271401)
(  0.78811981,   0.82296718)
(  0.78894187,   0.82321824)
(  0.78976394,   0.82346720)
(  0.79058600,   0.82371405)
(  0.79140807,   0.82395881)
(  0.79223013,   0.82420148)
(  0.79305220,   0.82444207)
(  0.79387426,   0.82468058)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.79387426,   0.82468059)
(  0.79470133,   0.82491845)
(  0.79552840,   0.82515423)
(  0.79635547,   0.82538792)
(  0.79718254,   0.82561954)
(  0.79800961,   0.82584907)
(  0.79883668,   0.82607654)
(  0.79966375,   0.82630194)
(  0.80049082,   0.82652528)
(  0.80131789,   0.82674656)
(  0.80214496,   0.82696580)
(  0.80297203,   0.82718299)
(  0.80379909,   0.82739814)
(  0.80462616,   0.82761125)
(  0.80545323,   0.82782234)
(  0.80628030,   0.82803140)
(  0.80710737,   0.82823844)
(  0.80793444,   0.82844346)
(  0.80876151,   0.82864648)
(  0.80958858,   0.82884749)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.80958858,   0.82884750)
(  0.81041630,   0.82904667)
(  0.81124402,   0.82924384)
(  0.81207174,   0.82943901)
(  0.81289946,   0.82963220)
(  0.81372718,   0.82982341)
(  0.81455490,   0.83001263)
(  0.81538262,   0.83019988)
(  0.81621034,   0.83038516)
(  0.81703806,   0.83056847)
(  0.81786578,   0.83074981)
(  0.81869350,   0.83092920)
(  0.81952122,   0.83110663)
(  0.82034894,   0.83128211)
(  0.82117666,   0.83145565)
(  0.82200438,   0.83162724)
(  0.82283210,   0.83179690)
(  0.82365982,   0.83196462)
(  0.82448754,   0.83213041)
(  0.82531526,   0.83229428)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.82531526,   0.83229428)
(  0.82623303,   0.83247373)
(  0.82715079,   0.83265082)
(  0.82806856,   0.83282556)
(  0.82898633,   0.83299796)
(  0.82990409,   0.83316801)
(  0.83082186,   0.83333573)
(  0.83173963,   0.83350112)
(  0.83265739,   0.83366417)
(  0.83357516,   0.83382491)
(  0.83449293,   0.83398332)
(  0.83541069,   0.83413943)
(  0.83632846,   0.83429322)
(  0.83724623,   0.83444471)
(  0.83816399,   0.83459390)
(  0.83908176,   0.83474079)
(  0.83999953,   0.83488539)
(  0.84091729,   0.83502770)
(  0.84183506,   0.83516773)
(  0.84275283,   0.83530549)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.84275283,   0.83530550)
(  0.84357520,   0.83542701)
(  0.84439757,   0.83554669)
(  0.84521994,   0.83566456)
(  0.84604231,   0.83578061)
(  0.84686468,   0.83589484)
(  0.84768705,   0.83600726)
(  0.84850942,   0.83611787)
(  0.84933179,   0.83622668)
(  0.85015416,   0.83633368)
(  0.85097653,   0.83643888)
(  0.85179890,   0.83654228)
(  0.85262127,   0.83664389)
(  0.85344364,   0.83674369)
(  0.85426601,   0.83684171)
(  0.85508838,   0.83693794)
(  0.85591075,   0.83703238)
(  0.85673312,   0.83712503)
(  0.85755549,   0.83721590)
(  0.85837786,   0.83730499)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.85837786,   0.83730500)
(  0.85920202,   0.83739250)
(  0.86002617,   0.83747822)
(  0.86085033,   0.83756216)
(  0.86167449,   0.83764432)
(  0.86249864,   0.83772470)
(  0.86332280,   0.83780331)
(  0.86414696,   0.83788014)
(  0.86497111,   0.83795520)
(  0.86579527,   0.83802849)
(  0.86661943,   0.83810001)
(  0.86744358,   0.83816976)
(  0.86826774,   0.83823775)
(  0.86909189,   0.83830397)
(  0.86991605,   0.83836843)
(  0.87074021,   0.83843113)
(  0.87156436,   0.83849207)
(  0.87238852,   0.83855125)
(  0.87321268,   0.83860867)
(  0.87403683,   0.83866434)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.87403683,   0.83866435)
(  0.87486924,   0.83871880)
(  0.87570165,   0.83877147)
(  0.87653406,   0.83882235)
(  0.87736646,   0.83887144)
(  0.87819887,   0.83891875)
(  0.87903128,   0.83896428)
(  0.87986369,   0.83900803)
(  0.88069609,   0.83905000)
(  0.88152850,   0.83909019)
(  0.88236091,   0.83912860)
(  0.88319332,   0.83916523)
(  0.88402572,   0.83920009)
(  0.88485813,   0.83923317)
(  0.88569054,   0.83926447)
(  0.88652295,   0.83929400)
(  0.88735535,   0.83932175)
(  0.88818776,   0.83934774)
(  0.88902017,   0.83937195)
(  0.88985258,   0.83939439)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.88985258,   0.83939092)
(  0.89067934,   0.83941192)
(  0.89150610,   0.83943101)
(  0.89233286,   0.83944826)
(  0.89315962,   0.83946372)
(  0.89398638,   0.83947747)
(  0.89481314,   0.83948955)
(  0.89563990,   0.83950004)
(  0.89646667,   0.83950899)
(  0.89729343,   0.83951647)
(  0.89812019,   0.83952254)
(  0.89894695,   0.83952727)
(  0.89977371,   0.83953071)
(  0.90060047,   0.83953293)
(  0.90142723,   0.83953399)
(  0.90225399,   0.83953395)
(  0.90308075,   0.83953288)
(  0.90390751,   0.83953084)
(  0.90473428,   0.83952788)
(  0.90556104,   0.83952408)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.90556104,   0.83953190)
(  0.90638585,   0.83953190)
(  0.90721066,   0.83953190)
(  0.90803547,   0.83953190)
(  0.90886028,   0.83953190)
(  0.90968509,   0.83953190)
(  0.91050991,   0.83953190)
(  0.91133472,   0.83953190)
(  0.91215953,   0.83953190)
(  0.91298434,   0.83953190)
(  0.91380915,   0.83953190)
(  0.91463396,   0.83953190)
(  0.91545877,   0.83953190)
(  0.91628359,   0.83953190)
(  0.91710840,   0.83953190)
(  0.91793321,   0.83953190)
(  0.91875802,   0.83953190)
(  0.91958283,   0.83953190)
(  0.92040764,   0.83953190)
(  0.92123246,   0.83953190)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.92123246,   0.83953190)
(  0.92205734,   0.83953190)
(  0.92288223,   0.83953190)
(  0.92370712,   0.83953190)
(  0.92453201,   0.83953190)
(  0.92535690,   0.83953190)
(  0.92618179,   0.83953190)
(  0.92700668,   0.83953190)
(  0.92783157,   0.83953190)
(  0.92865646,   0.83953190)
(  0.92948135,   0.83953190)
(  0.93030624,   0.83953190)
(  0.93113113,   0.83953190)
(  0.93195602,   0.83953190)
(  0.93278091,   0.83953190)
(  0.93360580,   0.83953190)
(  0.93443069,   0.83953190)
(  0.93525557,   0.83953190)
(  0.93608046,   0.83953190)
(  0.93690535,   0.83953190)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.93690535,   0.83953190)
(  0.93773238,   0.83953190)
(  0.93855940,   0.83953190)
(  0.93938642,   0.83953190)
(  0.94021344,   0.83953190)
(  0.94104046,   0.83953190)
(  0.94186749,   0.83953190)
(  0.94269451,   0.83953190)
(  0.94352153,   0.83953190)
(  0.94434855,   0.83953190)
(  0.94517558,   0.83953190)
(  0.94600260,   0.83953190)
(  0.94682962,   0.83953190)
(  0.94765664,   0.83953190)
(  0.94848366,   0.83953190)
(  0.94931069,   0.83953190)
(  0.95013771,   0.83953190)
(  0.95096473,   0.83953190)
(  0.95179175,   0.83953190)
(  0.95261878,   0.83953190)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.95261878,   0.83953190)
(  0.95345002,   0.83953190)
(  0.95428127,   0.83953190)
(  0.95511252,   0.83953190)
(  0.95594376,   0.83953190)
(  0.95677501,   0.83953190)
(  0.95760626,   0.83953190)
(  0.95843750,   0.83953190)
(  0.95926875,   0.83953190)
(  0.96010000,   0.83953190)
(  0.96093124,   0.83953190)
(  0.96176249,   0.83953190)
(  0.96259374,   0.83953190)
(  0.96342498,   0.83953190)
(  0.96425623,   0.83953190)
(  0.96508748,   0.83953190)
(  0.96591872,   0.83953190)
(  0.96674997,   0.83953190)
(  0.96758122,   0.83953190)
(  0.96841246,   0.83953190)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.96841246,   0.83953190)
(  0.96924987,   0.83953190)
(  0.97008728,   0.83953190)
(  0.97092469,   0.83953190)
(  0.97176209,   0.83953190)
(  0.97259950,   0.83953190)
(  0.97343691,   0.83953190)
(  0.97427431,   0.83953190)
(  0.97511172,   0.83953190)
(  0.97594913,   0.83953190)
(  0.97678653,   0.83953190)
(  0.97762394,   0.83953190)
(  0.97846135,   0.83953190)
(  0.97929875,   0.83953190)
(  0.98013616,   0.83953190)
(  0.98097357,   0.83953190)
(  0.98181098,   0.83953190)
(  0.98264838,   0.83953190)
(  0.98348579,   0.83953190)
(  0.98432320,   0.83953190)};

\addplot [ultra thick, dashed, red, forget plot]
coordinates {
(  0.98432320,   0.83953190)
(  0.98514829,   0.83953190)
(  0.98597339,   0.83953190)
(  0.98679848,   0.83953190)
(  0.98762358,   0.83953190)
(  0.98844867,   0.83953190)
(  0.98927377,   0.83953190)
(  0.99009886,   0.83953190)
(  0.99092396,   0.83953190)
(  0.99174905,   0.83953190)
(  0.99257415,   0.83953190)
(  0.99339924,   0.83953190)
(  0.99422434,   0.83953190)
(  0.99504943,   0.83953190)
(  0.99587453,   0.83953190)
(  0.99669962,   0.83953190)
(  0.99752472,   0.83953190)
(  0.99834981,   0.83953190)
(  0.99917491,   0.83953190)
(  1.00000000,   0.83953190)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.00000000,   0.00000000)
(  0.00000000,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.01587467,   0.00000000)
(  0.01587467,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.03155981,   0.00000000)
(  0.03155981,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.04731555,   0.00000000)
(  0.04731555,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.06301685,   0.00000000)
(  0.06301685,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.07874281,   0.00000000)
(  0.07874281,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.09439280,   0.00000000)
(  0.09439280,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.11027509,   0.00000000)
(  0.11027509,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.12594528,   0.00000000)
(  0.12594528,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.14157499,   0.00000000)
(  0.14157499,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.15721886,   0.00000000)
(  0.15721886,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.17285491,   0.00000000)
(  0.17285491,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.18848252,   0.00000000)
(  0.18848252,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.20412288,   0.00000000)
(  0.20412288,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.21974045,   0.00000000)
(  0.21974045,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.23536477,   0.00000000)
(  0.23536477,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.25098658,   0.00000000)
(  0.25098658,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.26659242,   0.00000000)
(  0.26659242,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.28219860,   0.00000000)
(  0.28219860,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.29771490,   0.00000000)
(  0.29771490,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.31315639,   0.00000000)
(  0.31315639,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.32856693,   0.00000000)
(  0.32856693,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.34400418,   0.00000000)
(  0.34400418,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.35948222,   0.00000000)
(  0.35948222,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.37505553,   0.00000000)
(  0.37505553,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.39065526,   0.00000000)
(  0.39065526,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.40625051,   0.00000000)
(  0.40625051,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.42183167,   0.00000000)
(  0.42183167,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.43745479,   0.00000000)
(  0.43745479,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.45306387,   0.00000000)
(  0.45306387,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.46869784,   0.00000000)
(  0.46869784,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.48433043,   0.00000000)
(  0.48433043,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.49994765,   0.00000000)
(  0.49994765,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.51557852,   0.00000000)
(  0.51557852,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.53128845,   0.00000000)
(  0.53128845,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.54696609,   0.00000000)
(  0.54696609,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.56291977,   0.00000000)
(  0.56291977,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.57863108,   0.00000000)
(  0.57863108,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.59431296,   0.00000000)
(  0.59431296,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.61256651,   0.00000000)
(  0.61256651,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.63029785,   0.00000000)
(  0.63029785,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.64630976,   0.00000000)
(  0.64630976,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.65860265,   0.00000000)
(  0.65860265,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.67160293,   0.00000000)
(  0.67160293,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.68535061,   0.00000000)
(  0.68535061,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.70020417,   0.00000000)
(  0.70020417,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.71580172,   0.00000000)
(  0.71580172,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.73132555,   0.00000000)
(  0.73132555,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.74694895,   0.00000000)
(  0.74694895,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.76257180,   0.00000000)
(  0.76257180,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.77825503,   0.00000000)
(  0.77825503,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.79387426,   0.00000000)
(  0.79387426,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.80958858,   0.00000000)
(  0.80958858,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.82531526,   0.00000000)
(  0.82531526,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.84275283,   0.00000000)
(  0.84275283,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.85837786,   0.00000000)
(  0.85837786,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.87403683,   0.00000000)
(  0.87403683,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.88985258,   0.00000000)
(  0.88985258,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.90556104,   0.00000000)
(  0.90556104,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.92123246,   0.00000000)
(  0.92123246,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.93690535,   0.00000000)
(  0.93690535,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.95261878,   0.00000000)
(  0.95261878,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.96841246,   0.00000000)
(  0.96841246,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  0.98432320,   0.00000000)
(  0.98432320,   2.00000000)};

\addplot [solid, gray, forget plot]
coordinates {
(  1.00000000,   0.00000000)
(  1.00000000,   2.00000000)};



==> dat/nozzle_exact.tikz <==
\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.00000000,   0.86964172)
(  0.00106299,   0.86964172)
(  0.00212599,   0.86964172)
(  0.00318898,   0.86964172)
(  0.00425198,   0.86964172)
(  0.00531497,   0.86964172)
(  0.00637796,   0.86964172)
(  0.00744096,   0.86964172)
(  0.00850395,   0.86964172)
(  0.00956695,   0.86964172)
(  0.01062994,   0.86964172)
(  0.01169294,   0.86964172)
(  0.01275593,   0.86964172)
(  0.01381892,   0.86964172)
(  0.01488192,   0.86964172)
(  0.01594491,   0.86964172)
(  0.01700791,   0.86964172)
(  0.01807090,   0.86964172)
(  0.01913389,   0.86964172)
(  0.02019689,   0.86964172)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.02019689,   0.86964172)
(  0.02125988,   0.86964172)
(  0.02232288,   0.86964172)
(  0.02338587,   0.86964172)
(  0.02444887,   0.86964172)
(  0.02551186,   0.86964172)
(  0.02657485,   0.86964172)
(  0.02763785,   0.86964172)
(  0.02870084,   0.86964172)
(  0.02976384,   0.86964172)
(  0.03082683,   0.86964172)
(  0.03188982,   0.86964172)
(  0.03295282,   0.86964172)
(  0.03401581,   0.86964172)
(  0.03507881,   0.86964172)
(  0.03614180,   0.86964172)
(  0.03720480,   0.86964172)
(  0.03826779,   0.86964172)
(  0.03933078,   0.86964172)
(  0.04039378,   0.86964172)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.04039378,   0.86964172)
(  0.04145677,   0.86964172)
(  0.04251977,   0.86964172)
(  0.04358276,   0.86964172)
(  0.04464575,   0.86964172)
(  0.04570875,   0.86964172)
(  0.04677174,   0.86964172)
(  0.04783474,   0.86964172)
(  0.04889773,   0.86964172)
(  0.04996073,   0.86964172)
(  0.05102372,   0.86964172)
(  0.05208671,   0.86964172)
(  0.05314971,   0.86964172)
(  0.05421270,   0.86964172)
(  0.05527570,   0.86964172)
(  0.05633869,   0.86964172)
(  0.05740168,   0.86964172)
(  0.05846468,   0.86964172)
(  0.05952767,   0.86964172)
(  0.06059067,   0.86964172)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.06059067,   0.86964172)
(  0.06165366,   0.86964172)
(  0.06271665,   0.86964172)
(  0.06377965,   0.86964172)
(  0.06484264,   0.86964172)
(  0.06590564,   0.86964172)
(  0.06696863,   0.86964172)
(  0.06803163,   0.86964172)
(  0.06909462,   0.86964172)
(  0.07015761,   0.86964172)
(  0.07122061,   0.86964172)
(  0.07228360,   0.86964172)
(  0.07334660,   0.86964172)
(  0.07440959,   0.86964172)
(  0.07547258,   0.86964172)
(  0.07653558,   0.86964172)
(  0.07759857,   0.86964172)
(  0.07866157,   0.86964172)
(  0.07972456,   0.86964172)
(  0.08078756,   0.86964172)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.08078756,   0.86964172)
(  0.08185055,   0.86964160)
(  0.08291354,   0.86964151)
(  0.08397654,   0.86964144)
(  0.08503953,   0.86964141)
(  0.08610253,   0.86964140)
(  0.08716552,   0.86964142)
(  0.08822851,   0.86964147)
(  0.08929151,   0.86964155)
(  0.09035450,   0.86964166)
(  0.09141750,   0.86964180)
(  0.09248049,   0.86964196)
(  0.09354349,   0.86964216)
(  0.09460648,   0.86964238)
(  0.09566947,   0.86964263)
(  0.09673247,   0.86964291)
(  0.09779546,   0.86964322)
(  0.09885846,   0.86964356)
(  0.09992145,   0.86964393)
(  0.10098444,   0.86964432)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.10098444,   0.86964449)
(  0.10204744,   0.86964069)
(  0.10311043,   0.86963421)
(  0.10417343,   0.86962504)
(  0.10523642,   0.86961319)
(  0.10629942,   0.86959866)
(  0.10736241,   0.86958145)
(  0.10842540,   0.86956155)
(  0.10948840,   0.86953897)
(  0.11055139,   0.86951371)
(  0.11161439,   0.86948576)
(  0.11267738,   0.86945513)
(  0.11374037,   0.86942182)
(  0.11480337,   0.86938582)
(  0.11586636,   0.86934714)
(  0.11692936,   0.86930578)
(  0.11799235,   0.86926173)
(  0.11905535,   0.86921501)
(  0.12011834,   0.86916559)
(  0.12118133,   0.86911350)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.12118133,   0.86911432)
(  0.12224433,   0.86905962)
(  0.12330732,   0.86900220)
(  0.12437032,   0.86894205)
(  0.12543331,   0.86887918)
(  0.12649630,   0.86881358)
(  0.12755930,   0.86874526)
(  0.12862229,   0.86867422)
(  0.12968529,   0.86860045)
(  0.13074828,   0.86852396)
(  0.13181127,   0.86844475)
(  0.13287427,   0.86836281)
(  0.13393726,   0.86827815)
(  0.13500026,   0.86819077)
(  0.13606325,   0.86810066)
(  0.13712625,   0.86800783)
(  0.13818924,   0.86791227)
(  0.13925223,   0.86781399)
(  0.14031523,   0.86771299)
(  0.14137822,   0.86760927)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.14137822,   0.86761103)
(  0.14244122,   0.86750475)
(  0.14350421,   0.86739569)
(  0.14456720,   0.86728382)
(  0.14563020,   0.86716916)
(  0.14669319,   0.86705170)
(  0.14775619,   0.86693145)
(  0.14881918,   0.86680840)
(  0.14988218,   0.86668255)
(  0.15094517,   0.86655391)
(  0.15200816,   0.86642247)
(  0.15307116,   0.86628824)
(  0.15413415,   0.86615121)
(  0.15519715,   0.86601138)
(  0.15626014,   0.86586875)
(  0.15732313,   0.86572333)
(  0.15838613,   0.86557512)
(  0.15944912,   0.86542410)
(  0.16051212,   0.86527029)
(  0.16157511,   0.86511369)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.16157511,   0.86511635)
(  0.16263811,   0.86495723)
(  0.16370110,   0.86479521)
(  0.16476409,   0.86463029)
(  0.16582709,   0.86446247)
(  0.16689008,   0.86429175)
(  0.16795308,   0.86411813)
(  0.16901607,   0.86394161)
(  0.17007906,   0.86376219)
(  0.17114206,   0.86357987)
(  0.17220505,   0.86339465)
(  0.17326805,   0.86320653)
(  0.17433104,   0.86301551)
(  0.17539404,   0.86282160)
(  0.17645703,   0.86262478)
(  0.17752002,   0.86242506)
(  0.17858302,   0.86222245)
(  0.17964601,   0.86201693)
(  0.18070901,   0.86180851)
(  0.18177200,   0.86159720)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.18177200,   0.86160071)
(  0.18283499,   0.86138688)
(  0.18389799,   0.86117002)
(  0.18496098,   0.86095013)
(  0.18602398,   0.86072721)
(  0.18708697,   0.86050126)
(  0.18814996,   0.86027227)
(  0.18921296,   0.86004026)
(  0.19027595,   0.85980521)
(  0.19133895,   0.85956713)
(  0.19240194,   0.85932603)
(  0.19346494,   0.85908189)
(  0.19452793,   0.85883472)
(  0.19559092,   0.85858452)
(  0.19665392,   0.85833128)
(  0.19771691,   0.85807502)
(  0.19877991,   0.85781573)
(  0.19984290,   0.85755340)
(  0.20090589,   0.85728804)
(  0.20196889,   0.85701966)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.20196889,   0.85702394)
(  0.20303188,   0.85675302)
(  0.20409488,   0.85647891)
(  0.20515787,   0.85620161)
(  0.20622087,   0.85592113)
(  0.20728386,   0.85563746)
(  0.20834685,   0.85535060)
(  0.20940985,   0.85506056)
(  0.21047284,   0.85476733)
(  0.21153584,   0.85447092)
(  0.21259883,   0.85417131)
(  0.21366182,   0.85386852)
(  0.21472482,   0.85356255)
(  0.21578781,   0.85325339)
(  0.21685081,   0.85294104)
(  0.21791380,   0.85262550)
(  0.21897680,   0.85230678)
(  0.22003979,   0.85198488)
(  0.22110278,   0.85165978)
(  0.22216578,   0.85133150)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.22216578,   0.85133646)
(  0.22322877,   0.85100560)
(  0.22429177,   0.85067138)
(  0.22535476,   0.85033380)
(  0.22641775,   0.84999285)
(  0.22748075,   0.84964855)
(  0.22854374,   0.84930088)
(  0.22960674,   0.84894986)
(  0.23066973,   0.84859548)
(  0.23173273,   0.84823773)
(  0.23279572,   0.84787663)
(  0.23385871,   0.84751216)
(  0.23492171,   0.84714433)
(  0.23598470,   0.84677315)
(  0.23704770,   0.84639860)
(  0.23811069,   0.84602069)
(  0.23917368,   0.84563943)
(  0.24023668,   0.84525480)
(  0.24129967,   0.84486681)
(  0.24236267,   0.84447546)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.24236267,   0.84448100)
(  0.24342566,   0.84408700)
(  0.24448865,   0.84368946)
(  0.24555165,   0.84328838)
(  0.24661464,   0.84288375)
(  0.24767764,   0.84247558)
(  0.24874063,   0.84206386)
(  0.24980363,   0.84164860)
(  0.25086662,   0.84122979)
(  0.25192961,   0.84080744)
(  0.25299261,   0.84038154)
(  0.25405560,   0.83995210)
(  0.25511860,   0.83951912)
(  0.25618159,   0.83908259)
(  0.25724458,   0.83864252)
(  0.25830758,   0.83819890)
(  0.25937057,   0.83775173)
(  0.26043357,   0.83730103)
(  0.26149656,   0.83684677)
(  0.26255956,   0.83638898)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.26255956,   0.83639496)
(  0.26362255,   0.83593444)
(  0.26468554,   0.83547019)
(  0.26574854,   0.83500221)
(  0.26681153,   0.83453050)
(  0.26787453,   0.83405506)
(  0.26893752,   0.83357589)
(  0.27000051,   0.83309300)
(  0.27106351,   0.83260638)
(  0.27212650,   0.83211602)
(  0.27318950,   0.83162194)
(  0.27425249,   0.83112413)
(  0.27531549,   0.83062259)
(  0.27637848,   0.83011733)
(  0.27744147,   0.82960833)
(  0.27850447,   0.82909561)
(  0.27956746,   0.82857915)
(  0.28063046,   0.82805897)
(  0.28169345,   0.82753506)
(  0.28275644,   0.82700742)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.28275644,   0.82701371)
(  0.28381944,   0.82648326)
(  0.28488243,   0.82594891)
(  0.28594543,   0.82541066)
(  0.28700842,   0.82486851)
(  0.28807142,   0.82432246)
(  0.28913441,   0.82377251)
(  0.29019740,   0.82321866)
(  0.29126040,   0.82266092)
(  0.29232339,   0.82209927)
(  0.29338639,   0.82153372)
(  0.29444938,   0.82096427)
(  0.29551237,   0.82039093)
(  0.29657537,   0.81981368)
(  0.29763836,   0.81923254)
(  0.29870136,   0.81864749)
(  0.29976435,   0.81805854)
(  0.30082735,   0.81746570)
(  0.30189034,   0.81686895)
(  0.30295333,   0.81626831)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.30295333,   0.81627476)
(  0.30401633,   0.81567122)
(  0.30507932,   0.81506364)
(  0.30614232,   0.81445203)
(  0.30720531,   0.81383637)
(  0.30826830,   0.81321667)
(  0.30933130,   0.81259292)
(  0.31039429,   0.81196514)
(  0.31145729,   0.81133332)
(  0.31252028,   0.81069745)
(  0.31358327,   0.81005754)
(  0.31464627,   0.80941359)
(  0.31570926,   0.80876560)
(  0.31677226,   0.80811357)
(  0.31783525,   0.80745750)
(  0.31889825,   0.80679739)
(  0.31996124,   0.80613323)
(  0.32102423,   0.80546504)
(  0.32208723,   0.80479280)
(  0.32315022,   0.80411652)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.32315022,   0.80412297)
(  0.32421322,   0.80344374)
(  0.32527621,   0.80276037)
(  0.32633920,   0.80207286)
(  0.32740220,   0.80138123)
(  0.32846519,   0.80068545)
(  0.32952819,   0.79998554)
(  0.33059118,   0.79928150)
(  0.33165418,   0.79857332)
(  0.33271717,   0.79786101)
(  0.33378016,   0.79714456)
(  0.33484316,   0.79642398)
(  0.33590615,   0.79569926)
(  0.33696915,   0.79497041)
(  0.33803214,   0.79423742)
(  0.33909513,   0.79350030)
(  0.34015813,   0.79275904)
(  0.34122112,   0.79201365)
(  0.34228412,   0.79126412)
(  0.34334711,   0.79051046)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.34334711,   0.79051675)
(  0.34441011,   0.78976010)
(  0.34547310,   0.78899929)
(  0.34653609,   0.78823432)
(  0.34759909,   0.78746518)
(  0.34866208,   0.78669189)
(  0.34972508,   0.78591443)
(  0.35078807,   0.78513282)
(  0.35185106,   0.78434704)
(  0.35291406,   0.78355711)
(  0.35397705,   0.78276301)
(  0.35504005,   0.78196476)
(  0.35610304,   0.78116234)
(  0.35716604,   0.78035577)
(  0.35822903,   0.77954503)
(  0.35929202,   0.77873013)
(  0.36035502,   0.77791108)
(  0.36141801,   0.77708786)
(  0.36248101,   0.77626048)
(  0.36354400,   0.77542894)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.36354400,   0.77543493)
(  0.36460699,   0.77460042)
(  0.36566999,   0.77376180)
(  0.36673298,   0.77291909)
(  0.36779598,   0.77207228)
(  0.36885897,   0.77122137)
(  0.36992196,   0.77036637)
(  0.37098496,   0.76950727)
(  0.37204795,   0.76864407)
(  0.37311095,   0.76777677)
(  0.37417394,   0.76690538)
(  0.37523694,   0.76602989)
(  0.37629993,   0.76515030)
(  0.37736292,   0.76426661)
(  0.37842592,   0.76337883)
(  0.37948891,   0.76248694)
(  0.38055191,   0.76159096)
(  0.38161490,   0.76069089)
(  0.38267789,   0.75978671)
(  0.38374089,   0.75887844)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.38374089,   0.75888399)
(  0.38480388,   0.75797282)
(  0.38586688,   0.75705771)
(  0.38692987,   0.75613868)
(  0.38799287,   0.75521572)
(  0.38905586,   0.75428884)
(  0.39011885,   0.75335802)
(  0.39118185,   0.75242328)
(  0.39224484,   0.75148460)
(  0.39330784,   0.75054200)
(  0.39437083,   0.74959548)
(  0.39543382,   0.74864502)
(  0.39649682,   0.74769063)
(  0.39755981,   0.74673232)
(  0.39862281,   0.74577008)
(  0.39968580,   0.74480391)
(  0.40074880,   0.74383381)
(  0.40181179,   0.74285979)
(  0.40287478,   0.74188183)
(  0.40393778,   0.74089995)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.40393778,   0.74090494)
(  0.40500077,   0.73992031)
(  0.40606377,   0.73893204)
(  0.40712676,   0.73794013)
(  0.40818975,   0.73694458)
(  0.40925275,   0.73594539)
(  0.41031574,   0.73494257)
(  0.41137874,   0.73393611)
(  0.41244173,   0.73292600)
(  0.41350473,   0.73191226)
(  0.41456772,   0.73089488)
(  0.41563071,   0.72987386)
(  0.41669371,   0.72884920)
(  0.41775670,   0.72782090)
(  0.41881970,   0.72678896)
(  0.41988269,   0.72575339)
(  0.42094568,   0.72471417)
(  0.42200868,   0.72367132)
(  0.42307167,   0.72262483)
(  0.42413467,   0.72157469)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.42413467,   0.72157903)
(  0.42519766,   0.72052639)
(  0.42626065,   0.71947054)
(  0.42732365,   0.71841146)
(  0.42838664,   0.71734915)
(  0.42944964,   0.71628363)
(  0.43051263,   0.71521488)
(  0.43157563,   0.71414290)
(  0.43263862,   0.71306770)
(  0.43370161,   0.71198928)
(  0.43476461,   0.71090764)
(  0.43582760,   0.70982277)
(  0.43689060,   0.70873468)
(  0.43795359,   0.70764336)
(  0.43901658,   0.70654882)
(  0.44007958,   0.70545106)
(  0.44114257,   0.70435008)
(  0.44220557,   0.70324587)
(  0.44326856,   0.70213844)
(  0.44433156,   0.70102778)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.44433156,   0.70103140)
(  0.44539455,   0.69991859)
(  0.44645754,   0.69880310)
(  0.44752054,   0.69768492)
(  0.44858353,   0.69656405)
(  0.44964653,   0.69544050)
(  0.45070952,   0.69431426)
(  0.45177251,   0.69318534)
(  0.45283551,   0.69205374)
(  0.45389850,   0.69091945)
(  0.45496150,   0.68978247)
(  0.45602449,   0.68864281)
(  0.45708749,   0.68750047)
(  0.45815048,   0.68635544)
(  0.45921347,   0.68520773)
(  0.46027647,   0.68405733)
(  0.46133946,   0.68290424)
(  0.46240246,   0.68174847)
(  0.46346545,   0.68059002)
(  0.46452844,   0.67942888)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.46452844,   0.67943179)
(  0.46559144,   0.67826894)
(  0.46665443,   0.67710406)
(  0.46771743,   0.67593714)
(  0.46878042,   0.67476818)
(  0.46984342,   0.67359719)
(  0.47090641,   0.67242416)
(  0.47196940,   0.67124909)
(  0.47303240,   0.67007199)
(  0.47409539,   0.66889284)
(  0.47515839,   0.66771167)
(  0.47622138,   0.66652845)
(  0.47728437,   0.66534320)
(  0.47834737,   0.66415590)
(  0.47941036,   0.66296658)
(  0.48047336,   0.66177521)
(  0.48153635,   0.66058181)
(  0.48259934,   0.65938637)
(  0.48366234,   0.65818889)
(  0.48472533,   0.65698938)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.48472533,   0.65699166)
(  0.48578833,   0.65579098)
(  0.48685132,   0.65458900)
(  0.48791432,   0.65338573)
(  0.48897731,   0.65218116)
(  0.49004030,   0.65097530)
(  0.49110330,   0.64976814)
(  0.49216629,   0.64855970)
(  0.49322929,   0.64734995)
(  0.49429228,   0.64613892)
(  0.49535527,   0.64492659)
(  0.49641827,   0.64371296)
(  0.49748126,   0.64249804)
(  0.49854426,   0.64128183)
(  0.49960725,   0.64006432)
(  0.50067025,   0.63884552)
(  0.50173324,   0.63762542)
(  0.50279623,   0.63640404)
(  0.50385923,   0.63518135)
(  0.50492222,   0.63395737)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.50492222,   0.63395807)
(  0.50598522,   0.63273320)
(  0.50704821,   0.63150784)
(  0.50811120,   0.63028199)
(  0.50917420,   0.62905565)
(  0.51023719,   0.62782882)
(  0.51130019,   0.62660150)
(  0.51236318,   0.62537369)
(  0.51342618,   0.62414539)
(  0.51448917,   0.62291660)
(  0.51555216,   0.62168731)
(  0.51661516,   0.62045754)
(  0.51767815,   0.61922728)
(  0.51874115,   0.61799653)
(  0.51980414,   0.61676529)
(  0.52086713,   0.61553356)
(  0.52193013,   0.61430135)
(  0.52299312,   0.61306864)
(  0.52405612,   0.61183544)
(  0.52511911,   0.61060175)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.52511911,   0.61060166)
(  0.52618211,   0.60936784)
(  0.52724510,   0.60813431)
(  0.52830809,   0.60690108)
(  0.52937109,   0.60566814)
(  0.53043408,   0.60443550)
(  0.53149708,   0.60320316)
(  0.53256007,   0.60197112)
(  0.53362306,   0.60073937)
(  0.53468606,   0.59950792)
(  0.53574905,   0.59827676)
(  0.53681205,   0.59704590)
(  0.53787504,   0.59581534)
(  0.53893804,   0.59458507)
(  0.54000103,   0.59335511)
(  0.54106402,   0.59212543)
(  0.54212702,   0.59089606)
(  0.54319001,   0.58966698)
(  0.54425301,   0.58843820)
(  0.54531600,   0.58720971)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.54531600,   0.58720914)
(  0.54637899,   0.58598151)
(  0.54744199,   0.58475495)
(  0.54850498,   0.58352947)
(  0.54956798,   0.58230505)
(  0.55063097,   0.58108169)
(  0.55169396,   0.57985941)
(  0.55275696,   0.57863820)
(  0.55381995,   0.57741805)
(  0.55488295,   0.57619898)
(  0.55594594,   0.57498097)
(  0.55700894,   0.57376403)
(  0.55807193,   0.57254817)
(  0.55913492,   0.57133337)
(  0.56019792,   0.57011963)
(  0.56126091,   0.56890697)
(  0.56232391,   0.56769538)
(  0.56338690,   0.56648485)
(  0.56444989,   0.56527540)
(  0.56551289,   0.56406701)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.56551289,   0.56406609)
(  0.56657588,   0.56285947)
(  0.56763888,   0.56165464)
(  0.56870187,   0.56045161)
(  0.56976487,   0.55925036)
(  0.57082786,   0.55805091)
(  0.57189085,   0.55685326)
(  0.57295385,   0.55565739)
(  0.57401684,   0.55446332)
(  0.57507984,   0.55327104)
(  0.57614283,   0.55208056)
(  0.57720582,   0.55089186)
(  0.57826882,   0.54970496)
(  0.57933181,   0.54851985)
(  0.58039481,   0.54733653)
(  0.58145780,   0.54615501)
(  0.58252080,   0.54497528)
(  0.58358379,   0.54379734)
(  0.58464678,   0.54262119)
(  0.58570978,   0.54144684)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.58570978,   0.54144568)
(  0.58677277,   0.54027389)
(  0.58783577,   0.53910454)
(  0.58889876,   0.53793764)
(  0.58996175,   0.53677317)
(  0.59102475,   0.53561115)
(  0.59208774,   0.53445156)
(  0.59315074,   0.53329442)
(  0.59421373,   0.53213972)
(  0.59527673,   0.53098745)
(  0.59633972,   0.52983763)
(  0.59740271,   0.52869025)
(  0.59846571,   0.52754532)
(  0.59952870,   0.52640282)
(  0.60059170,   0.52526276)
(  0.60165469,   0.52412514)
(  0.60271768,   0.52298997)
(  0.60378068,   0.52185723)
(  0.60484367,   0.52072694)
(  0.60590667,   0.51959909)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.60590667,   0.51959779)
(  0.60696966,   0.51847317)
(  0.60803265,   0.51735155)
(  0.60909565,   0.51623292)
(  0.61015864,   0.51511729)
(  0.61122164,   0.51400465)
(  0.61228463,   0.51289501)
(  0.61334763,   0.51178837)
(  0.61441062,   0.51068472)
(  0.61547361,   0.50958407)
(  0.61653661,   0.50848641)
(  0.61759960,   0.50739175)
(  0.61866260,   0.50630008)
(  0.61972559,   0.50521141)
(  0.62078858,   0.50412573)
(  0.62185158,   0.50304305)
(  0.62291457,   0.50196337)
(  0.62397757,   0.50088668)
(  0.62504056,   0.49981299)
(  0.62610356,   0.49874229)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.62610356,   0.49874096)
(  0.62716655,   0.49767402)
(  0.62822954,   0.49661054)
(  0.62929254,   0.49555050)
(  0.63035553,   0.49449390)
(  0.63141853,   0.49344076)
(  0.63248152,   0.49239107)
(  0.63354451,   0.49134482)
(  0.63460751,   0.49030202)
(  0.63567050,   0.48926267)
(  0.63673350,   0.48822677)
(  0.63779649,   0.48719432)
(  0.63885949,   0.48616532)
(  0.63992248,   0.48513976)
(  0.64098547,   0.48411766)
(  0.64204847,   0.48309900)
(  0.64311146,   0.48208379)
(  0.64417446,   0.48107203)
(  0.64523745,   0.48006371)
(  0.64630044,   0.47905885)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.64630044,   0.74058279)
(  0.64733465,   0.74155167)
(  0.64836886,   0.74251345)
(  0.64940307,   0.74346814)
(  0.65043728,   0.74441574)
(  0.65147149,   0.74535624)
(  0.65250570,   0.74628966)
(  0.65353991,   0.74721598)
(  0.65457412,   0.74813520)
(  0.65560833,   0.74904734)
(  0.65664254,   0.74995238)
(  0.65767675,   0.75085034)
(  0.65871096,   0.75174120)
(  0.65974516,   0.75262496)
(  0.66077937,   0.75350164)
(  0.66181358,   0.75437122)
(  0.66284779,   0.75523371)
(  0.66388200,   0.75608910)
(  0.66491621,   0.75693741)
(  0.66595042,   0.75777862)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.66595042,   0.75778108)
(  0.66698463,   0.75861713)
(  0.66801884,   0.75944739)
(  0.66905305,   0.76027184)
(  0.67008726,   0.76109051)
(  0.67112147,   0.76190337)
(  0.67215568,   0.76271044)
(  0.67318988,   0.76351171)
(  0.67422409,   0.76430719)
(  0.67525830,   0.76509687)
(  0.67629251,   0.76588075)
(  0.67732672,   0.76665884)
(  0.67836093,   0.76743113)
(  0.67939514,   0.76819762)
(  0.68042935,   0.76895832)
(  0.68146356,   0.76971322)
(  0.68249777,   0.77046232)
(  0.68353198,   0.77120563)
(  0.68456619,   0.77194314)
(  0.68560040,   0.77267486)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.68560040,   0.77267337)
(  0.68663460,   0.77339977)
(  0.68766881,   0.77412115)
(  0.68870302,   0.77483751)
(  0.68973723,   0.77554885)
(  0.69077144,   0.77625517)
(  0.69180565,   0.77695647)
(  0.69283986,   0.77765275)
(  0.69387407,   0.77834400)
(  0.69490828,   0.77903024)
(  0.69594249,   0.77971145)
(  0.69697670,   0.78038764)
(  0.69801091,   0.78105881)
(  0.69904511,   0.78172496)
(  0.70007932,   0.78238609)
(  0.70111353,   0.78304220)
(  0.70214774,   0.78369329)
(  0.70318195,   0.78433935)
(  0.70421616,   0.78498040)
(  0.70525037,   0.78561642)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.70525037,   0.78561310)
(  0.70628458,   0.78624398)
(  0.70731879,   0.78687038)
(  0.70835300,   0.78749229)
(  0.70938721,   0.78810972)
(  0.71042142,   0.78872266)
(  0.71145563,   0.78933111)
(  0.71248983,   0.78993508)
(  0.71352404,   0.79053456)
(  0.71455825,   0.79112955)
(  0.71559246,   0.79172006)
(  0.71662667,   0.79230608)
(  0.71766088,   0.79288761)
(  0.71869509,   0.79346466)
(  0.71972930,   0.79403722)
(  0.72076351,   0.79460530)
(  0.72179772,   0.79516889)
(  0.72283193,   0.79572799)
(  0.72386614,   0.79628261)
(  0.72490035,   0.79683273)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.72490035,   0.79682860)
(  0.72593455,   0.79737388)
(  0.72696876,   0.79791508)
(  0.72800297,   0.79845220)
(  0.72903718,   0.79898524)
(  0.73007139,   0.79951420)
(  0.73110560,   0.80003909)
(  0.73213981,   0.80055989)
(  0.73317402,   0.80107661)
(  0.73420823,   0.80158926)
(  0.73524244,   0.80209782)
(  0.73627665,   0.80260231)
(  0.73731086,   0.80310272)
(  0.73834507,   0.80359904)
(  0.73937927,   0.80409129)
(  0.74041348,   0.80457946)
(  0.74144769,   0.80506355)
(  0.74248190,   0.80554356)
(  0.74351611,   0.80601949)
(  0.74455032,   0.80649134)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.74455032,   0.80648693)
(  0.74558453,   0.80695425)
(  0.74661874,   0.80741782)
(  0.74765295,   0.80787764)
(  0.74868716,   0.80833371)
(  0.74972137,   0.80878603)
(  0.75075558,   0.80923459)
(  0.75178979,   0.80967941)
(  0.75282399,   0.81012047)
(  0.75385820,   0.81055778)
(  0.75489241,   0.81099134)
(  0.75592662,   0.81142115)
(  0.75696083,   0.81184721)
(  0.75799504,   0.81226952)
(  0.75902925,   0.81268808)
(  0.76006346,   0.81310288)
(  0.76109767,   0.81351394)
(  0.76213188,   0.81392124)
(  0.76316609,   0.81432479)
(  0.76420030,   0.81472459)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.76420030,   0.81472024)
(  0.76523451,   0.81511583)
(  0.76626871,   0.81550794)
(  0.76730292,   0.81589657)
(  0.76833713,   0.81628172)
(  0.76937134,   0.81666339)
(  0.77040555,   0.81704158)
(  0.77143976,   0.81741629)
(  0.77247397,   0.81778752)
(  0.77350818,   0.81815527)
(  0.77454239,   0.81851954)
(  0.77557660,   0.81888033)
(  0.77661081,   0.81923764)
(  0.77764502,   0.81959147)
(  0.77867923,   0.81994183)
(  0.77971343,   0.82028870)
(  0.78074764,   0.82063209)
(  0.78178185,   0.82097200)
(  0.78281606,   0.82130844)
(  0.78385027,   0.82164139)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.78385027,   0.82163732)
(  0.78488448,   0.82196636)
(  0.78591869,   0.82229215)
(  0.78695290,   0.82261468)
(  0.78798711,   0.82293396)
(  0.78902132,   0.82324998)
(  0.79005553,   0.82356275)
(  0.79108974,   0.82387226)
(  0.79212395,   0.82417852)
(  0.79315815,   0.82448152)
(  0.79419236,   0.82478126)
(  0.79522657,   0.82507776)
(  0.79626078,   0.82537099)
(  0.79729499,   0.82566097)
(  0.79832920,   0.82594770)
(  0.79936341,   0.82623117)
(  0.80039762,   0.82651139)
(  0.80143183,   0.82678835)
(  0.80246604,   0.82706205)
(  0.80350025,   0.82733250)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.80350025,   0.82732888)
(  0.80453446,   0.82759570)
(  0.80556867,   0.82785944)
(  0.80660287,   0.82812012)
(  0.80763708,   0.82837771)
(  0.80867129,   0.82863224)
(  0.80970550,   0.82888370)
(  0.81073971,   0.82913208)
(  0.81177392,   0.82937739)
(  0.81280813,   0.82961963)
(  0.81384234,   0.82985879)
(  0.81487655,   0.83009489)
(  0.81591076,   0.83032791)
(  0.81694497,   0.83055786)
(  0.81797918,   0.83078473)
(  0.81901339,   0.83100854)
(  0.82004759,   0.83122927)
(  0.82108180,   0.83144693)
(  0.82211601,   0.83166152)
(  0.82315022,   0.83187303)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.82315022,   0.83186998)
(  0.82418443,   0.83207811)
(  0.82521864,   0.83228331)
(  0.82625285,   0.83248557)
(  0.82728706,   0.83268491)
(  0.82832127,   0.83288132)
(  0.82935548,   0.83307481)
(  0.83038969,   0.83326536)
(  0.83142390,   0.83345298)
(  0.83245811,   0.83363767)
(  0.83349231,   0.83381944)
(  0.83452652,   0.83399827)
(  0.83556073,   0.83417418)
(  0.83659494,   0.83434716)
(  0.83762915,   0.83451721)
(  0.83866336,   0.83468432)
(  0.83969757,   0.83484851)
(  0.84073178,   0.83500977)
(  0.84176599,   0.83516810)
(  0.84280020,   0.83532351)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.84280020,   0.83532112)
(  0.84383441,   0.83547335)
(  0.84486862,   0.83562275)
(  0.84590283,   0.83576933)
(  0.84693703,   0.83591309)
(  0.84797124,   0.83605402)
(  0.84900545,   0.83619212)
(  0.85003966,   0.83632740)
(  0.85107387,   0.83645986)
(  0.85210808,   0.83658949)
(  0.85314229,   0.83671630)
(  0.85417650,   0.83684028)
(  0.85521071,   0.83696144)
(  0.85624492,   0.83707977)
(  0.85727913,   0.83719528)
(  0.85831334,   0.83730796)
(  0.85934755,   0.83741782)
(  0.86038175,   0.83752486)
(  0.86141596,   0.83762907)
(  0.86245017,   0.83773045)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.86245017,   0.83772879)
(  0.86348438,   0.83782719)
(  0.86451859,   0.83792282)
(  0.86555280,   0.83801570)
(  0.86658701,   0.83810582)
(  0.86762122,   0.83819318)
(  0.86865543,   0.83827778)
(  0.86968964,   0.83835963)
(  0.87072385,   0.83843871)
(  0.87175806,   0.83851504)
(  0.87279227,   0.83858861)
(  0.87382647,   0.83865943)
(  0.87486068,   0.83872748)
(  0.87589489,   0.83879278)
(  0.87692910,   0.83885531)
(  0.87796331,   0.83891509)
(  0.87899752,   0.83897211)
(  0.88003173,   0.83902638)
(  0.88106594,   0.83907788)
(  0.88210015,   0.83912663)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.88210015,   0.83912767)
(  0.88313436,   0.83917320)
(  0.88416857,   0.83921602)
(  0.88520278,   0.83925612)
(  0.88623699,   0.83929352)
(  0.88727119,   0.83932820)
(  0.88830540,   0.83936018)
(  0.88933961,   0.83938944)
(  0.89037382,   0.83941599)
(  0.89140803,   0.83943983)
(  0.89244224,   0.83946096)
(  0.89347645,   0.83947938)
(  0.89451066,   0.83949508)
(  0.89554487,   0.83950808)
(  0.89657908,   0.83951836)
(  0.89761329,   0.83952594)
(  0.89864750,   0.83953080)
(  0.89968170,   0.83953295)
(  0.90071591,   0.83953239)
(  0.90175012,   0.83952912)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.90175012,   0.83953321)
(  0.90278433,   0.83953321)
(  0.90381854,   0.83953321)
(  0.90485275,   0.83953321)
(  0.90588696,   0.83953321)
(  0.90692117,   0.83953321)
(  0.90795538,   0.83953321)
(  0.90898959,   0.83953321)
(  0.91002380,   0.83953321)
(  0.91105801,   0.83953321)
(  0.91209222,   0.83953321)
(  0.91312642,   0.83953321)
(  0.91416063,   0.83953321)
(  0.91519484,   0.83953321)
(  0.91622905,   0.83953321)
(  0.91726326,   0.83953321)
(  0.91829747,   0.83953321)
(  0.91933168,   0.83953321)
(  0.92036589,   0.83953321)
(  0.92140010,   0.83953321)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.92140010,   0.83953321)
(  0.92243431,   0.83953321)
(  0.92346852,   0.83953321)
(  0.92450273,   0.83953321)
(  0.92553694,   0.83953321)
(  0.92657114,   0.83953321)
(  0.92760535,   0.83953321)
(  0.92863956,   0.83953321)
(  0.92967377,   0.83953321)
(  0.93070798,   0.83953321)
(  0.93174219,   0.83953321)
(  0.93277640,   0.83953321)
(  0.93381061,   0.83953321)
(  0.93484482,   0.83953321)
(  0.93587903,   0.83953321)
(  0.93691324,   0.83953321)
(  0.93794745,   0.83953321)
(  0.93898166,   0.83953321)
(  0.94001586,   0.83953321)
(  0.94105007,   0.83953321)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.94105007,   0.83953321)
(  0.94208428,   0.83953321)
(  0.94311849,   0.83953321)
(  0.94415270,   0.83953321)
(  0.94518691,   0.83953321)
(  0.94622112,   0.83953321)
(  0.94725533,   0.83953321)
(  0.94828954,   0.83953321)
(  0.94932375,   0.83953321)
(  0.95035796,   0.83953321)
(  0.95139217,   0.83953321)
(  0.95242638,   0.83953321)
(  0.95346058,   0.83953321)
(  0.95449479,   0.83953321)
(  0.95552900,   0.83953321)
(  0.95656321,   0.83953321)
(  0.95759742,   0.83953321)
(  0.95863163,   0.83953321)
(  0.95966584,   0.83953321)
(  0.96070005,   0.83953321)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.96070005,   0.83953321)
(  0.96173426,   0.83953321)
(  0.96276847,   0.83953321)
(  0.96380268,   0.83953321)
(  0.96483689,   0.83953321)
(  0.96587110,   0.83953321)
(  0.96690530,   0.83953321)
(  0.96793951,   0.83953321)
(  0.96897372,   0.83953321)
(  0.97000793,   0.83953321)
(  0.97104214,   0.83953321)
(  0.97207635,   0.83953321)
(  0.97311056,   0.83953321)
(  0.97414477,   0.83953321)
(  0.97517898,   0.83953321)
(  0.97621319,   0.83953321)
(  0.97724740,   0.83953321)
(  0.97828161,   0.83953321)
(  0.97931582,   0.83953321)
(  0.98035002,   0.83953321)};

\addplot [ultra thick, solid, black, forget plot]
coordinates {
(  0.98035002,   0.83953321)
(  0.98138423,   0.83953321)
(  0.98241844,   0.83953321)
(  0.98345265,   0.83953321)
(  0.98448686,   0.83953321)
(  0.98552107,   0.83953321)
(  0.98655528,   0.83953321)
(  0.98758949,   0.83953321)
(  0.98862370,   0.83953321)
(  0.98965791,   0.83953321)
(  0.99069212,   0.83953321)
(  0.99172633,   0.83953321)
(  0.99276054,   0.83953321)
(  0.99379474,   0.83953321)
(  0.99482895,   0.83953321)
(  0.99586316,   0.83953321)
(  0.99689737,   0.83953321)
(  0.99793158,   0.83953321)
(  0.99896579,   0.83953321)
(  1.00000000,   0.83953321)};


